Design and Analysis of Distributed State Estimation Algorithms Based on Belief Propagation and Applications in Smart Grids

We present a detailed study on application of factor graphs and the belief propagation (BP) algorithm to the power system state estimation (SE) problem. We start from the BP solution for the linear DC model, for which we provide a detailed convergence analysis. Using BP-based DC model we propose a fast real-time state estimator for the power system SE. The proposed estimator is easy to distribute and parallelize, thus alleviating computational limitations and allowing for processing measurements in real time. The presented algorithm may run as a continuous process. Using insights from the DC model, we use two different approaches to derive the BP algorithm for the non-linear model. The first method directly applies BP methodology, however, providing only approximate BP solution for the non-linear model. In the second approach, we make a key further step by providing the solution in which the BP is applied sequentially over the non-linear model, akin to what is done by the Gauss-Newton method. The resulting iterative Gauss-Newton belief propagation (GN-BP) algorithm can be interpreted as a distributed Gauss-Newton method with the same accuracy as the centralized SE.

==> chapter_03/Figs/fig3_11/case_n10-1.txt <==
	time		T2		T3		T13		T14
   9.9505433e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9529889e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9543408e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9552823e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9560149e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9567935e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9575049e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9582092e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9589064e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9596142e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9603079e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9610405e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9617484e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9624420e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9631322e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9638436e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9645337e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9652699e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9659706e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9666714e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9673651e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9680517e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9687524e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9694850e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9701787e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9708724e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9715590e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9722492e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9729393e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9736825e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9743798e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9750699e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9757742e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9764750e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9771545e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9778836e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9785772e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9792780e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9799752e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9806724e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9813661e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9820952e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9828066e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9835321e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9842223e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9849726e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9856839e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9868908e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9877685e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9884870e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9891984e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9899381e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9907485e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9914564e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9921642e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9928827e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9935941e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9942984e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9950416e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9957494e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9964573e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9971545e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9978588e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9985560e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9993028e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0000014e+03  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0002116e+03  -5.0120087e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0003465e+03  -5.0120065e+00  -8.1388424e+00  -1.1312781e+01  -1.1524613e+01
   1.0004750e+03  -5.0120059e+00  -9.9166273e+00  -1.1274418e+01  -1.1516200e+01
   1.0005974e+03  -5.0120043e+00  -9.9218988e+00  -1.1246437e+01  -1.1487461e+01
   1.0007216e+03  -5.0120041e+00  -1.0253974e+01  -1.1253342e+01  -1.1451662e+01
   1.0008437e+03  -5.0120030e+00  -1.0223065e+01  -1.1256148e+01  -1.1437157e+01
   1.0009666e+03  -5.0120021e+00  -1.0291084e+01  -1.1291608e+01  -1.1436190e+01
   1.0010851e+03  -5.0120014e+00  -1.0360125e+01  -1.1339814e+01  -1.1473422e+01
   1.0011644e+03  -5.0120009e+00  -1.0393467e+01  -1.1386408e+01  -1.1509662e+01
   1.0012394e+03  -5.0120005e+00  -1.0491282e+01  -1.1428974e+01  -1.1560529e+01
   1.0013134e+03  -5.0120005e+00  -1.0487269e+01  -1.1495180e+01  -1.1601333e+01
   1.0013881e+03  -5.0120000e+00  -1.0505005e+01  -1.1553571e+01  -1.1650364e+01
   1.0014627e+03  -5.0119994e+00  -1.0524151e+01  -1.1603114e+01  -1.1721200e+01
   1.0015626e+03  -5.0119991e+00  -1.0549962e+01  -1.1668398e+01  -1.1802076e+01
   1.0016808e+03  -5.0119985e+00  -1.0560755e+01  -1.1741504e+01  -1.1843052e+01
   1.0018004e+03  -5.0119978e+00  -1.0566305e+01  -1.1785240e+01  -1.1946118e+01
   1.0019239e+03  -5.0119975e+00  -1.0575733e+01  -1.1865342e+01  -1.1983123e+01
   1.0020396e+03  -5.0119964e+00  -1.0579249e+01  -1.1900950e+01  -1.2049166e+01
   1.0021161e+03  -5.0119957e+00  -1.0581539e+01  -1.1957592e+01  -1.2153706e+01
   1.0021908e+03  -5.0119953e+00  -1.0589896e+01  -1.2029047e+01  -1.2185725e+01
   1.0022640e+03  -5.0119948e+00  -1.0589538e+01  -1.2089603e+01  -1.2260609e+01
   1.0023369e+03  -5.0119947e+00  -1.0594257e+01  -1.2133861e+01  -1.2328877e+01
   1.0024183e+03  -5.0119940e+00  -1.0592450e+01  -1.2196315e+01  -1.2373322e+01
   1.0024912e+03  -5.0119936e+00  -1.0597764e+01  -1.2248507e+01  -1.2454516e+01
   1.0025638e+03  -5.0119932e+00  -1.0598023e+01  -1.2331399e+01  -1.2509030e+01
   1.0026371e+03  -5.0119930e+00  -1.0597705e+01  -1.2363893e+01  -1.2575487e+01
   1.0027096e+03  -5.0119926e+00  -1.0603686e+01  -1.2417128e+01  -1.2645246e+01
   1.0028020e+03  -5.0119920e+00  -1.0606718e+01  -1.2471328e+01  -1.2684234e+01
   1.0028898e+03  -5.0119917e+00  -1.0601623e+01  -1.2535311e+01  -1.2717667e+01
   1.0029804e+03  -5.0119912e+00  -1.0607663e+01  -1.2566128e+01  -1.2800592e+01
   1.0030575e+03  -5.0119907e+00  -1.0611811e+01  -1.2625409e+01  -1.2828163e+01
   1.0031297e+03  -5.0119900e+00  -1.0612986e+01  -1.2660537e+01  -1.2879928e+01
   1.0032040e+03  -5.0119896e+00  -1.0609667e+01  -1.2714344e+01  -1.2929072e+01
   1.0033417e+03  -5.0119894e+00  -1.0613310e+01  -1.2759104e+01  -1.2976019e+01
   1.0034267e+03  -5.0119888e+00  -1.0617686e+01  -1.2795707e+01  -1.3024769e+01
   1.0035027e+03  -5.0119879e+00  -1.0615947e+01  -1.2851062e+01  -1.3068549e+01
   1.0035788e+03  -5.0119878e+00  -1.0615711e+01  -1.2889678e+01  -1.3112671e+01
   1.0036592e+03  -5.0119871e+00  -1.0615848e+01  -1.2935030e+01  -1.3146102e+01
   1.0037321e+03  -5.0119869e+00  -1.0620732e+01  -1.2977911e+01  -1.3194429e+01
   1.0038068e+03  -5.0119863e+00  -1.0621419e+01  -1.3003714e+01  -1.3241969e+01
   1.0038786e+03  -5.0119861e+00  -1.0623458e+01  -1.3062415e+01  -1.3267569e+01
   1.0039618e+03  -5.0119857e+00  -1.0622546e+01  -1.3079165e+01  -1.3330771e+01
   1.0040768e+03  -5.0119850e+00  -1.0623941e+01  -1.3116989e+01  -1.3349858e+01
   1.0042070e+03  -5.0119844e+00  -1.0624347e+01  -1.3165767e+01  -1.3391559e+01
   1.0043061e+03  -5.0119836e+00  -1.0626908e+01  -1.3191318e+01  -1.3435175e+01
   1.0043897e+03  -5.0119831e+00  -1.0628880e+01  -1.3221526e+01  -1.3458345e+01
   1.0044654e+03  -5.0119826e+00  -1.0626153e+01  -1.3251897e+01  -1.3488760e+01
   1.0045383e+03  -5.0119824e+00  -1.0628899e+01  -1.3292963e+01  -1.3531538e+01
   1.0046112e+03  -5.0119821e+00  -1.0629663e+01  -1.3318949e+01  -1.3569086e+01
   1.0046894e+03  -5.0119816e+00  -1.0628918e+01  -1.3341438e+01  -1.3595178e+01
   1.0047659e+03  -5.0119810e+00  -1.0627845e+01  -1.3370634e+01  -1.3627954e+01
   1.0048402e+03  -5.0119808e+00  -1.0630991e+01  -1.3406750e+01  -1.3650696e+01
   1.0049244e+03  -5.0119804e+00  -1.0633358e+01  -1.3432365e+01  -1.3674060e+01
   1.0050002e+03  -5.0119797e+00  -1.0631430e+01  -1.3452244e+01  -1.3715452e+01
   1.0050741e+03  -5.0119793e+00  -1.0633563e+01  -1.3481785e+01  -1.3730526e+01
   1.0051545e+03  -5.0119791e+00  -1.0634563e+01  -1.3502873e+01  -1.3754522e+01
   1.0052398e+03  -5.0119787e+00  -1.0633773e+01  -1.3533303e+01  -1.3777739e+01
   1.0053184e+03  -5.0119780e+00  -1.0634851e+01  -1.3547972e+01  -1.3807880e+01
   1.0053923e+03  -5.0119778e+00  -1.0636347e+01  -1.3572317e+01  -1.3836955e+01
   1.0054659e+03  -5.0119772e+00  -1.0636580e+01  -1.3603282e+01  -1.3854410e+01
   1.0055378e+03  -5.0119768e+00  -1.0638738e+01  -1.3619025e+01  -1.3888798e+01
   1.0056103e+03  -5.0119767e+00  -1.0636447e+01  -1.3642819e+01  -1.3900085e+01
   1.0056886e+03  -5.0119763e+00  -1.0637818e+01  -1.3661456e+01  -1.3928220e+01
   1.0057625e+03  -5.0119756e+00  -1.0638768e+01  -1.3689006e+01  -1.3946722e+01
   1.0058351e+03  -5.0119753e+00  -1.0640994e+01  -1.3699756e+01  -1.3974829e+01
   1.0059080e+03  -5.0119751e+00  -1.0638627e+01  -1.3720777e+01  -1.3990297e+01
   1.0059820e+03  -5.0119747e+00  -1.0640947e+01  -1.3739193e+01  -1.4014587e+01
   1.0060538e+03  -5.0119743e+00  -1.0642106e+01  -1.3757326e+01  -1.4029023e+01
   1.0061249e+03  -5.0119737e+00  -1.0640149e+01  -1.3777427e+01  -1.4044501e+01
   1.0062198e+03  -5.0119733e+00  -1.0642123e+01  -1.3790782e+01  -1.4064815e+01
   1.0063359e+03  -5.0119728e+00  -1.0642175e+01  -1.3814133e+01  -1.4077945e+01
   1.0065026e+03  -5.0119721e+00  -1.0642158e+01  -1.3826370e+01  -1.4094483e+01
   1.0066586e+03  -5.0119712e+00  -1.0643357e+01  -1.3843358e+01  -1.4113779e+01
   1.0067967e+03  -5.0119704e+00  -1.0643684e+01  -1.3858622e+01  -1.4132359e+01
   1.0069343e+03  -5.0119696e+00  -1.0643608e+01  -1.3880803e+01  -1.4151997e+01
   1.0070632e+03  -5.0119692e+00  -1.0643266e+01  -1.3892636e+01  -1.4172329e+01
   1.0071916e+03  -5.0119681e+00  -1.0644496e+01  -1.3903464e+01  -1.4181218e+01
   1.0072723e+03  -5.0119674e+00  -1.0645285e+01  -1.3920326e+01  -1.4195368e+01
   1.0073456e+03  -5.0119672e+00  -1.0644331e+01  -1.3939646e+01  -1.4208531e+01
   1.0074192e+03  -5.0119668e+00  -1.0646083e+01  -1.3952564e+01  -1.4228687e+01
   1.0074914e+03  -5.0119664e+00  -1.0645854e+01  -1.3961161e+01  -1.4241508e+01
   1.0075650e+03  -5.0119658e+00  -1.0646445e+01  -1.3973153e+01  -1.4253782e+01
   1.0076379e+03  -5.0119654e+00  -1.0646097e+01  -1.3985712e+01  -1.4264746e+01
   1.0077123e+03  -5.0119650e+00  -1.0647490e+01  -1.3997379e+01  -1.4280367e+01
   1.0077841e+03  -5.0119646e+00  -1.0646614e+01  -1.4011997e+01  -1.4290034e+01
   1.0078591e+03  -5.0119642e+00  -1.0647335e+01  -1.4019370e+01  -1.4305053e+01
   1.0079313e+03  -5.0119638e+00  -1.0647184e+01  -1.4035537e+01  -1.4313880e+01
   1.0080032e+03  -5.0119635e+00  -1.0648121e+01  -1.4045721e+01  -1.4327446e+01
   1.0080747e+03  -5.0119631e+00  -1.0648967e+01  -1.4055476e+01  -1.4337780e+01
   1.0081483e+03  -5.0119627e+00  -1.0648565e+01  -1.4066876e+01  -1.4349450e+01
   1.0082201e+03  -5.0119623e+00  -1.0648953e+01  -1.4076615e+01  -1.4360254e+01
   1.0082938e+03  -5.0119619e+00  -1.0649218e+01  -1.4086703e+01  -1.4372479e+01
   1.0083667e+03  -5.0119617e+00  -1.0649308e+01  -1.4096482e+01  -1.4378293e+01
   1.0084382e+03  -5.0119611e+00  -1.0649976e+01  -1.4106234e+01  -1.4390386e+01
   1.0085104e+03  -5.0119607e+00  -1.0649637e+01  -1.4114588e+01  -1.4397317e+01
   1.0085833e+03  -5.0119603e+00  -1.0649522e+01  -1.4123012e+01  -1.4407260e+01
   1.0086558e+03  -5.0119602e+00  -1.0651008e+01  -1.4130375e+01  -1.4415737e+01
   1.0087301e+03  -5.0119596e+00  -1.0650380e+01  -1.4142660e+01  -1.4424134e+01
   1.0088016e+03  -5.0119592e+00  -1.0650118e+01  -1.4148832e+01  -1.4432466e+01
   1.0088749e+03  -5.0119590e+00  -1.0651036e+01  -1.4155881e+01  -1.4439865e+01
   1.0089471e+03  -5.0119584e+00  -1.0650789e+01  -1.4163043e+01  -1.4449660e+01
   1.0090189e+03  -5.0119582e+00  -1.0651637e+01  -1.4170671e+01  -1.4457405e+01
   1.0090918e+03  -5.0119576e+00  -1.0651936e+01  -1.4178843e+01  -1.4466057e+01
   1.0091651e+03  -5.0119572e+00  -1.0651865e+01  -1.4184335e+01  -1.4471838e+01
   1.0092369e+03  -5.0119570e+00  -1.0652402e+01  -1.4191855e+01  -1.4479225e+01
   1.0093095e+03  -5.0119566e+00  -1.0652496e+01  -1.4199195e+01  -1.4486455e+01
   1.0093813e+03  -5.0119563e+00  -1.0652771e+01  -1.4204974e+01  -1.4493334e+01
   1.0094525e+03  -5.0119559e+00  -1.0652724e+01  -1.4212719e+01  -1.4500742e+01
   1.0095544e+03  -5.0119553e+00  -1.0652799e+01  -1.4219360e+01  -1.4507891e+01
   1.0096291e+03  -5.0119550e+00  -1.0653235e+01  -1.4223135e+01  -1.4515532e+01
   1.0097027e+03  -5.0119543e+00  -1.0653732e+01  -1.4230183e+01  -1.4518268e+01
   1.0097767e+03  -5.0119541e+00  -1.0653305e+01  -1.4236785e+01  -1.4524800e+01
   1.0098499e+03  -5.0119535e+00  -1.0653376e+01  -1.4242160e+01  -1.4531171e+01
   1.0099214e+03  -5.0119531e+00  -1.0653834e+01  -1.4247854e+01  -1.4536802e+01
   1.0099958e+03  -5.0119529e+00  -1.0654151e+01  -1.4254064e+01  -1.4542905e+01
   1.0100687e+03  -5.0119525e+00  -1.0654125e+01  -1.4258585e+01  -1.4549941e+01
   1.0101398e+03  -5.0119519e+00  -1.0654011e+01  -1.4263012e+01  -1.4553544e+01
   1.0102116e+03  -5.0119515e+00  -1.0654388e+01  -1.4268955e+01  -1.4558905e+01
   1.0102828e+03  -5.0119513e+00  -1.0654122e+01  -1.4273925e+01  -1.4563787e+01
   1.0103585e+03  -5.0119510e+00  -1.0654623e+01  -1.4279422e+01  -1.4567810e+01
   1.0104336e+03  -5.0119506e+00  -1.0654556e+01  -1.4282057e+01  -1.4575424e+01
   1.0105061e+03  -5.0119501e+00  -1.0654853e+01  -1.4289023e+01  -1.4577021e+01
   1.0105787e+03  -5.0119495e+00  -1.0654721e+01  -1.4291091e+01  -1.4583866e+01
   1.0106502e+03  -5.0119491e+00  -1.0654857e+01  -1.4296267e+01  -1.4586454e+01
   1.0107220e+03  -5.0119490e+00  -1.0655039e+01  -1.4299472e+01  -1.4591294e+01
   1.0107963e+03  -5.0119486e+00  -1.0655125e+01  -1.4302985e+01  -1.4594994e+01
   1.0108685e+03  -5.0119480e+00  -1.0655334e+01  -1.4307951e+01  -1.4599446e+01
   1.0109404e+03  -5.0119476e+00  -1.0655342e+01  -1.4311225e+01  -1.4602947e+01
   1.0110119e+03  -5.0119472e+00  -1.0655493e+01  -1.4313967e+01  -1.4607006e+01
   1.0110844e+03  -5.0119470e+00  -1.0655541e+01  -1.4317884e+01  -1.4610780e+01
   1.0111584e+03  -5.0119464e+00  -1.0655655e+01  -1.4321585e+01  -1.4613189e+01
   1.0112830e+03  -5.0119462e+00  -1.0655763e+01  -1.4325628e+01  -1.4617098e+01
   1.0114058e+03  -5.0119453e+00  -1.0655820e+01  -1.4327835e+01  -1.4620838e+01
   1.0115233e+03  -5.0119450e+00  -1.0655936e+01  -1.4331768e+01  -1.4624596e+01
   1.0116875e+03  -5.0119440e+00  -1.0655813e+01  -1.4334875e+01  -1.4628060e+01
   1.0120255e+03  -5.0119435e+00  -1.0656184e+01  -1.4338423e+01  -1.4630443e+01
   1.0121801e+03  -5.0119412e+00  -1.0656086e+01  -1.4341414e+01  -1.4633429e+01
   1.0122800e+03  -5.0119407e+00  -1.0656398e+01  -1.4344567e+01  -1.4636901e+01
   1.0123603e+03  -5.0119398e+00  -1.0656442e+01  -1.4347141e+01  -1.4640614e+01
   1.0124378e+03  -5.0119393e+00  -1.0656221e+01  -1.4349178e+01  -1.4643232e+01
   1.0125118e+03  -5.0119391e+00  -1.0656312e+01  -1.4351989e+01  -1.4646139e+01
   1.0125893e+03  -5.0119387e+00  -1.0656434e+01  -1.4354288e+01  -1.4648639e+01
   1.0126632e+03  -5.0119383e+00  -1.0656591e+01  -1.4356274e+01  -1.4650958e+01
   1.0127362e+03  -5.0119377e+00  -1.0656712e+01  -1.4358451e+01  -1.4653321e+01
   1.0128084e+03  -5.0119373e+00  -1.0656805e+01  -1.4360883e+01  -1.4655666e+01
   1.0128837e+03  -5.0119371e+00  -1.0656867e+01  -1.4363315e+01  -1.4658356e+01
   1.0129559e+03  -5.0119364e+00  -1.0656704e+01  -1.4366187e+01  -1.4660787e+01
   1.0130278e+03  -5.0119360e+00  -1.0656939e+01  -1.4367587e+01  -1.4663092e+01
   1.0130996e+03  -5.0119356e+00  -1.0656919e+01  -1.4369885e+01  -1.4665190e+01
   1.0131725e+03  -5.0119353e+00  -1.0657063e+01  -1.4371836e+01  -1.4667646e+01
   1.0132451e+03  -5.0119349e+00  -1.0657081e+01  -1.4374059e+01  -1.4669072e+01
   1.0133187e+03  -5.0119347e+00  -1.0657068e+01  -1.4376045e+01  -1.4671029e+01
   1.0133930e+03  -5.0119340e+00  -1.0657150e+01  -1.4378431e+01  -1.4673779e+01
   1.0134656e+03  -5.0119338e+00  -1.0657282e+01  -1.4379944e+01  -1.4675882e+01
   1.0135378e+03  -5.0119334e+00  -1.0657239e+01  -1.4382253e+01  -1.4677538e+01
   1.0136110e+03  -5.0119330e+00  -1.0657306e+01  -1.4383475e+01  -1.4678778e+01
   1.0136832e+03  -5.0119324e+00  -1.0657307e+01  -1.4385549e+01  -1.4681316e+01
   1.0137608e+03  -5.0119320e+00  -1.0657330e+01  -1.4387018e+01  -1.4683055e+01
   1.0138344e+03  -5.0119316e+00  -1.0657344e+01  -1.4389105e+01  -1.4684388e+01
   1.0139080e+03  -5.0119314e+00  -1.0657591e+01  -1.4390529e+01  -1.4686425e+01
   1.0139795e+03  -5.0119308e+00  -1.0657442e+01  -1.4391836e+01  -1.4687902e+01
   1.0140513e+03  -5.0119304e+00  -1.0657513e+01  -1.4393349e+01  -1.4689048e+01
   1.0141271e+03  -5.0119302e+00  -1.0657560e+01  -1.4394666e+01  -1.4690486e+01
   1.0141996e+03  -5.0119298e+00  -1.0657570e+01  -1.4396417e+01  -1.4691738e+01
   1.0142729e+03  -5.0119294e+00  -1.0657667e+01  -1.4397782e+01  -1.4693157e+01
   1.0143454e+03  -5.0119288e+00  -1.0657702e+01  -1.4399307e+01  -1.4695403e+01
   1.0144176e+03  -5.0119284e+00  -1.0657703e+01  -1.4400078e+01  -1.4696297e+01
   1.0144912e+03  -5.0119280e+00  -1.0657778e+01  -1.4401644e+01  -1.4697721e+01
   1.0145652e+03  -5.0119278e+00  -1.0657730e+01  -1.4402725e+01  -1.4698636e+01
   1.0146367e+03  -5.0119274e+00  -1.0657833e+01  -1.4403613e+01  -1.4700374e+01
   1.0147085e+03  -5.0119268e+00  -1.0657893e+01  -1.4405388e+01  -1.4701310e+01
   1.0147818e+03  -5.0119264e+00  -1.0657876e+01  -1.4406058e+01  -1.4702897e+01
   1.0148547e+03  -5.0119260e+00  -1.0657923e+01  -1.4407242e+01  -1.4704046e+01
   1.0149262e+03  -5.0119256e+00  -1.0658060e+01  -1.4408437e+01  -1.4704835e+01
   1.0149991e+03  -5.0119252e+00  -1.0657931e+01  -1.4409352e+01  -1.4706633e+01
   1.0150713e+03  -5.0119248e+00  -1.0658018e+01  -1.4410421e+01  -1.4707047e+01
   1.0151432e+03  -5.0119246e+00  -1.0658112e+01  -1.4411324e+01  -1.4708065e+01
   1.0152139e+03  -5.0119240e+00  -1.0658072e+01  -1.4412533e+01  -1.4709371e+01
   1.0152865e+03  -5.0119236e+00  -1.0658111e+01  -1.4413487e+01  -1.4710302e+01
   1.0153583e+03  -5.0119234e+00  -1.0658069e+01  -1.4414433e+01  -1.4711125e+01
   1.0154320e+03  -5.0119228e+00  -1.0658157e+01  -1.4415106e+01  -1.4712519e+01
   1.0155042e+03  -5.0119226e+00  -1.0658148e+01  -1.4416235e+01  -1.4713343e+01
   1.0155767e+03  -5.0119220e+00  -1.0658152e+01  -1.4416807e+01  -1.4714037e+01
   1.0156478e+03  -5.0119216e+00  -1.0658269e+01  -1.4417685e+01  -1.4714943e+01
   1.0157200e+03  -5.0119214e+00  -1.0658252e+01  -1.4418724e+01  -1.4715615e+01
   1.0157922e+03  -5.0119210e+00  -1.0658272e+01  -1.4419215e+01  -1.4716795e+01
   1.0158652e+03  -5.0119204e+00  -1.0658296e+01  -1.4420158e+01  -1.4717455e+01
   1.0159366e+03  -5.0119200e+00  -1.0658307e+01  -1.4421134e+01  -1.4718237e+01
   1.0160085e+03  -5.0119198e+00  -1.0658315e+01  -1.4421735e+01  -1.4719152e+01
   1.0160807e+03  -5.0119194e+00  -1.0658292e+01  -1.4422540e+01  -1.4719639e+01
   1.0161518e+03  -5.0119188e+00  -1.0658316e+01  -1.4423200e+01  -1.4720555e+01
   1.0162226e+03  -5.0119186e+00  -1.0658348e+01  -1.4423895e+01  -1.4721456e+01
   1.0162948e+03  -5.0119182e+00  -1.0658347e+01  -1.4424369e+01  -1.4722007e+01
   1.0163656e+03  -5.0119176e+00  -1.0658417e+01  -1.4425049e+01  -1.4722547e+01
   1.0164371e+03  -5.0119172e+00  -1.0658396e+01  -1.4425835e+01  -1.4723322e+01
   1.0165093e+03  -5.0119168e+00  -1.0658401e+01  -1.4426382e+01  -1.4723862e+01
   1.0165797e+03  -5.0119164e+00  -1.0658460e+01  -1.4426967e+01  -1.4724375e+01
   1.0166502e+03  -5.0119160e+00  -1.0658443e+01  -1.4427448e+01  -1.4724958e+01
   1.0167238e+03  -5.0119158e+00  -1.0658438e+01  -1.4427961e+01  -1.4725684e+01
   1.0167945e+03  -5.0119154e+00  -1.0658490e+01  -1.4428502e+01  -1.4726297e+01
   1.0168650e+03  -5.0119150e+00  -1.0658501e+01  -1.4429042e+01  -1.4726752e+01
   1.0169361e+03  -5.0119146e+00  -1.0658522e+01  -1.4429601e+01  -1.4727383e+01
   1.0170069e+03  -5.0119140e+00  -1.0658505e+01  -1.4430168e+01  -1.4727728e+01
   1.0170787e+03  -5.0119136e+00  -1.0658558e+01  -1.4430735e+01  -1.4728272e+01
   1.0171499e+03  -5.0119134e+00  -1.0658557e+01  -1.4431125e+01  -1.4728839e+01
   1.0172214e+03  -5.0119128e+00  -1.0658554e+01  -1.4431643e+01  -1.4729329e+01
   1.0172922e+03  -5.0119125e+00  -1.0658569e+01  -1.4431988e+01  -1.4729917e+01
   1.0173626e+03  -5.0119121e+00  -1.0658577e+01  -1.4432687e+01  -1.4730261e+01
   1.0174341e+03  -5.0119119e+00  -1.0658576e+01  -1.4432917e+01  -1.4730735e+01
   1.0175059e+03  -5.0119113e+00  -1.0658619e+01  -1.4433453e+01  -1.4731207e+01
   1.0175771e+03  -5.0119109e+00  -1.0658632e+01  -1.4433711e+01  -1.4731812e+01
   1.0176471e+03  -5.0119105e+00  -1.0658627e+01  -1.4434089e+01  -1.4731987e+01
   1.0177186e+03  -5.0119103e+00  -1.0658652e+01  -1.4434465e+01  -1.4732381e+01
   1.0177891e+03  -5.0119099e+00  -1.0658637e+01  -1.4434842e+01  -1.4732771e+01
   1.0178595e+03  -5.0119093e+00  -1.0658656e+01  -1.4435223e+01  -1.4733242e+01
   1.0179317e+03  -5.0119091e+00  -1.0658641e+01  -1.4435650e+01  -1.4733525e+01
   1.0180025e+03  -5.0119087e+00  -1.0658679e+01  -1.4435870e+01  -1.4733885e+01
   1.0180733e+03  -5.0119081e+00  -1.0658696e+01  -1.4436363e+01  -1.4734193e+01
   1.0181451e+03  -5.0119077e+00  -1.0658691e+01  -1.4436537e+01  -1.4734702e+01
   1.0182155e+03  -5.0119073e+00  -1.0658721e+01  -1.4437003e+01  -1.4734912e+01
   1.0182867e+03  -5.0119069e+00  -1.0658724e+01  -1.4437229e+01  -1.4735349e+01
   1.0183571e+03  -5.0119067e+00  -1.0658722e+01  -1.4437591e+01  -1.4735574e+01
   1.0184279e+03  -5.0119061e+00  -1.0658725e+01  -1.4437895e+01  -1.4735896e+01
   1.0184990e+03  -5.0119057e+00  -1.0658742e+01  -1.4438107e+01  -1.4736308e+01
   1.0185698e+03  -5.0119053e+00  -1.0658728e+01  -1.4438476e+01  -1.4736475e+01
   1.0186417e+03  -5.0119052e+00  -1.0658743e+01  -1.4438643e+01  -1.4736834e+01
   1.0187124e+03  -5.0119048e+00  -1.0658769e+01  -1.4439027e+01  -1.4737183e+01
   1.0187853e+03  -5.0119044e+00  -1.0658758e+01  -1.4439247e+01  -1.4737479e+01
   1.0188636e+03  -5.0119040e+00  -1.0658757e+01  -1.4439534e+01  -1.4737644e+01
   1.0189354e+03  -5.0119033e+00  -1.0658758e+01  -1.4439766e+01  -1.4737841e+01
   1.0190065e+03  -5.0119031e+00  -1.0658788e+01  -1.4439982e+01  -1.4738226e+01
   1.0190777e+03  -5.0119027e+00  -1.0658781e+01  -1.4440254e+01  -1.4738374e+01
   1.0191499e+03  -5.0119021e+00  -1.0658803e+01  -1.4440478e+01  -1.4738681e+01
   1.0192217e+03  -5.0119017e+00  -1.0658794e+01  -1.4440648e+01  -1.4738848e+01
   1.0192929e+03  -5.0119015e+00  -1.0658803e+01  -1.4440828e+01  -1.4739104e+01
   1.0193651e+03  -5.0119011e+00  -1.0658807e+01  -1.4441066e+01  -1.4739329e+01
   1.0194359e+03  -5.0119005e+00  -1.0658812e+01  -1.4441290e+01  -1.4739524e+01
   1.0195073e+03  -5.0119003e+00  -1.0658813e+01  -1.4441421e+01  -1.4739814e+01
   1.0195792e+03  -5.0118999e+00  -1.0658821e+01  -1.4441632e+01  -1.4739937e+01
   1.0196510e+03  -5.0118993e+00  -1.0658828e+01  -1.4441887e+01  -1.4740206e+01
   1.0197222e+03  -5.0118989e+00  -1.0658825e+01  -1.4442035e+01  -1.4740336e+01
   1.0197937e+03  -5.0118987e+00  -1.0658830e+01  -1.4442232e+01  -1.4740548e+01
   1.0198652e+03  -5.0118983e+00  -1.0658839e+01  -1.4442393e+01  -1.4740688e+01
   1.0199356e+03  -5.0118979e+00  -1.0658832e+01  -1.4442543e+01  -1.4740843e+01
   1.0200064e+03  -5.0118975e+00  -1.0658845e+01  -1.4442728e+01  -1.4741118e+01
   1.0200793e+03  -5.0118971e+00  -1.0658843e+01  -1.4442922e+01  -1.4741215e+01
   1.0201501e+03  -5.0118967e+00  -1.0658848e+01  -1.4443077e+01  -1.4741432e+01
   1.0202208e+03  -5.0118962e+00  -1.0658848e+01  -1.4443205e+01  -1.4741569e+01
   1.0202923e+03  -5.0118958e+00  -1.0658865e+01  -1.4443366e+01  -1.4741709e+01
   1.0203628e+03  -5.0118956e+00  -1.0658863e+01  -1.4443502e+01  -1.4741887e+01
   1.0204336e+03  -5.0118950e+00  -1.0658861e+01  -1.4443664e+01  -1.4741992e+01
   1.0205068e+03  -5.0118948e+00  -1.0658875e+01  -1.4443764e+01  -1.4742149e+01
   1.0205780e+03  -5.0118944e+00  -1.0658874e+01  -1.4443916e+01  -1.4742327e+01
   1.0206487e+03  -5.0118938e+00  -1.0658872e+01  -1.4443994e+01  -1.4742485e+01
   1.0207188e+03  -5.0118934e+00  -1.0658875e+01  -1.4444177e+01  -1.4742563e+01
   1.0207903e+03  -5.0118932e+00  -1.0658881e+01  -1.4444268e+01  -1.4742665e+01
   1.0208607e+03  -5.0118928e+00  -1.0658878e+01  -1.4444395e+01  -1.4742806e+01
   1.0209312e+03  -5.0118924e+00  -1.0658888e+01  -1.4444527e+01  -1.4742937e+01
   1.0210030e+03  -5.0118920e+00  -1.0658895e+01  -1.4444613e+01  -1.4743045e+01
   1.0210738e+03  -5.0118916e+00  -1.0658884e+01  -1.4444747e+01  -1.4743182e+01
   1.0211442e+03  -5.0118910e+00  -1.0658890e+01  -1.4444862e+01  -1.4743277e+01
   1.0212161e+03  -5.0118906e+00  -1.0658898e+01  -1.4444950e+01  -1.4743447e+01
   1.0212869e+03  -5.0118904e+00  -1.0658893e+01  -1.4445067e+01  -1.4743513e+01
   1.0213573e+03  -5.0118898e+00  -1.0658903e+01  -1.4445132e+01  -1.4743652e+01
   1.0214281e+03  -5.0118896e+00  -1.0658903e+01  -1.4445242e+01  -1.4743697e+01
   1.0215003e+03  -5.0118892e+00  -1.0658903e+01  -1.4445354e+01  -1.4743800e+01
   1.0215707e+03  -5.0118886e+00  -1.0658900e+01  -1.4445448e+01  -1.4743904e+01
   1.0216408e+03  -5.0118882e+00  -1.0658913e+01  -1.4445499e+01  -1.4743986e+01
   1.0217335e+03  -5.0118878e+00  -1.0658911e+01  -1.4445623e+01  -1.4744094e+01
   1.0218078e+03  -5.0118876e+00  -1.0658913e+01  -1.4445699e+01  -1.4744205e+01
   1.0218793e+03  -5.0118871e+00  -1.0658909e+01  -1.4445775e+01  -1.4744275e+01
   1.0219512e+03  -5.0118867e+00  -1.0658918e+01  -1.4445834e+01  -1.4744357e+01
   1.0220212e+03  -5.0118861e+00  -1.0658910e+01  -1.4445934e+01  -1.4744415e+01
   1.0220917e+03  -5.0118859e+00  -1.0658912e+01  -1.4445995e+01  -1.4744500e+01
   1.0221617e+03  -5.0118855e+00  -1.0658914e+01  -1.4446069e+01  -1.4744571e+01
   1.0222339e+03  -5.0118849e+00  -1.0658918e+01  -1.4446159e+01  -1.4744657e+01
   1.0223047e+03  -5.0118847e+00  -1.0658919e+01  -1.4446212e+01  -1.4744760e+01
   1.0223748e+03  -5.0118841e+00  -1.0658924e+01  -1.4446301e+01  -1.4744820e+01
   1.0224470e+03  -5.0118837e+00  -1.0658922e+01  -1.4446346e+01  -1.4744888e+01
   1.0225178e+03  -5.0118833e+00  -1.0658921e+01  -1.4446404e+01  -1.4744936e+01
   1.0225886e+03  -5.0118831e+00  -1.0658922e+01  -1.4446480e+01  -1.4745014e+01
   1.0226650e+03  -5.0118827e+00  -1.0658925e+01  -1.4446529e+01  -1.4745088e+01
   1.0227723e+03  -5.0118823e+00  -1.0658927e+01  -1.4446588e+01  -1.4745145e+01
   1.0228452e+03  -5.0118815e+00  -1.0658926e+01  -1.4446669e+01  -1.4745185e+01
   1.0229167e+03  -5.0118813e+00  -1.0658928e+01  -1.4446716e+01  -1.4745241e+01
   1.0229885e+03  -5.0118807e+00  -1.0658930e+01  -1.4446757e+01  -1.4745313e+01
   1.0230596e+03  -5.0118805e+00  -1.0658927e+01  -1.4446839e+01  -1.4745364e+01
   1.0231311e+03  -5.0118799e+00  -1.0658933e+01  -1.4446872e+01  -1.4745416e+01
   1.0232033e+03  -5.0118795e+00  -1.0658930e+01  -1.4446920e+01  -1.4745490e+01
   1.0232738e+03  -5.0118793e+00  -1.0658929e+01  -1.4446971e+01  -1.4745526e+01
   1.0233438e+03  -5.0118787e+00  -1.0658934e+01  -1.4447041e+01  -1.4745582e+01
   1.0234157e+03  -5.0118785e+00  -1.0658932e+01  -1.4447067e+01  -1.4745638e+01
   1.0234858e+03  -5.0118779e+00  -1.0658933e+01  -1.4447115e+01  -1.4745667e+01
   1.0235576e+03  -5.0118777e+00  -1.0658936e+01  -1.4447171e+01  -1.4745714e+01
   1.0236287e+03  -5.0118773e+00  -1.0658935e+01  -1.4447217e+01  -1.4745776e+01
   1.0236999e+03  -5.0118769e+00  -1.0658935e+01  -1.4447244e+01  -1.4745818e+01
   1.0237707e+03  -5.0118765e+00  -1.0658935e+01  -1.4447289e+01  -1.4745849e+01
   1.0238407e+03  -5.0118762e+00  -1.0658936e+01  -1.4447328e+01  -1.4745894e+01
   1.0239370e+03  -5.0118756e+00  -1.0658934e+01  -1.4447366e+01  -1.4745919e+01
   1.0240131e+03  -5.0118750e+00  -1.0658937e+01  -1.4447417e+01  -1.4745968e+01
   1.0240853e+03  -5.0118746e+00  -1.0658937e+01  -1.4447451e+01  -1.4746008e+01
   1.0241568e+03  -5.0118742e+00  -1.0658937e+01  -1.4447483e+01  -1.4746049e+01
   1.0242276e+03  -5.0118738e+00  -1.0658938e+01  -1.4447509e+01  -1.4746083e+01
   1.0242984e+03  -5.0118734e+00  -1.0658937e+01  -1.4447544e+01  -1.4746124e+01
   1.0243706e+03  -5.0118732e+00  -1.0658938e+01  -1.4447580e+01  -1.4746163e+01
   1.0244424e+03  -5.0118726e+00  -1.0658940e+01  -1.4447609e+01  -1.4746191e+01
   1.0245135e+03  -5.0118722e+00  -1.0658939e+01  -1.4447638e+01  -1.4746220e+01
   1.0245843e+03  -5.0118720e+00  -1.0658940e+01  -1.4447672e+01  -1.4746251e+01
   1.0246558e+03  -5.0118714e+00  -1.0658939e+01  -1.4447696e+01  -1.4746282e+01
   1.0247273e+03  -5.0118710e+00  -1.0658940e+01  -1.4447726e+01  -1.4746313e+01
   1.0247977e+03  -5.0118706e+00  -1.0658941e+01  -1.4447761e+01  -1.4746341e+01
   1.0248703e+03  -5.0118704e+00  -1.0658939e+01  -1.4447780e+01  -1.4746370e+01
   1.0249411e+03  -5.0118698e+00  -1.0658939e+01  -1.4447820e+01  -1.4746401e+01
   1.0250115e+03  -5.0118694e+00  -1.0658941e+01  -1.4447838e+01  -1.4746436e+01
   1.0250826e+03  -5.0118692e+00  -1.0658943e+01  -1.4447869e+01  -1.4746452e+01
   1.0251531e+03  -5.0118688e+00  -1.0658941e+01  -1.4447894e+01  -1.4746488e+01
   1.0252235e+03  -5.0118684e+00  -1.0658941e+01  -1.4447918e+01  -1.4746506e+01
   1.0252999e+03  -5.0118680e+00  -1.0658940e+01  -1.4447940e+01  -1.4746535e+01
   1.0254196e+03  -5.0118674e+00  -1.0658941e+01  -1.4447960e+01  -1.4746559e+01
   1.0255353e+03  -5.0118668e+00  -1.0658941e+01  -1.4447985e+01  -1.4746585e+01
   1.0256592e+03  -5.0118661e+00  -1.0658940e+01  -1.4448006e+01  -1.4746604e+01
   1.0260825e+03  -5.0118654e+00  -1.0658941e+01  -1.4448030e+01  -1.4746629e+01
   1.0262439e+03  -5.0118642e+00  -1.0658941e+01  -1.4448052e+01  -1.4746645e+01
   1.0263291e+03  -5.0118622e+00  -1.0658940e+01  -1.4448070e+01  -1.4746667e+01
   1.0264056e+03  -5.0118617e+00  -1.0658937e+01  -1.4448097e+01  -1.4746693e+01
   1.0264796e+03  -5.0118615e+00  -1.0658936e+01  -1.4448110e+01  -1.4746717e+01
   1.0265514e+03  -5.0118610e+00  -1.0658935e+01  -1.4448132e+01  -1.4746730e+01
   1.0266233e+03  -5.0118606e+00  -1.0658937e+01  -1.4448147e+01  -1.4746754e+01
   1.0267103e+03  -5.0118600e+00  -1.0658936e+01  -1.4448161e+01  -1.4746766e+01
   1.0267825e+03  -5.0118595e+00  -1.0658936e+01  -1.4448178e+01  -1.4746786e+01
   1.0268558e+03  -5.0118593e+00  -1.0658935e+01  -1.4448199e+01  -1.4746798e+01
   1.0269305e+03  -5.0118589e+00  -1.0658935e+01  -1.4448212e+01  -1.4746822e+01
   1.0270023e+03  -5.0118585e+00  -1.0658936e+01  -1.4448225e+01  -1.4746830e+01
   1.0270741e+03  -5.0118581e+00  -1.0658935e+01  -1.4448240e+01  -1.4746845e+01
   1.0271481e+03  -5.0118575e+00  -1.0658934e+01  -1.4448257e+01  -1.4746863e+01
   1.0272200e+03  -5.0118573e+00  -1.0658934e+01  -1.4448272e+01  -1.4746881e+01
   1.0272932e+03  -5.0118569e+00  -1.0658934e+01  -1.4448290e+01  -1.4746896e+01
   1.0273644e+03  -5.0118565e+00  -1.0658932e+01  -1.4448299e+01  -1.4746915e+01
   1.0274376e+03  -5.0118559e+00  -1.0658934e+01  -1.4448318e+01  -1.4746920e+01
   1.0275088e+03  -5.0118555e+00  -1.0658933e+01  -1.4448329e+01  -1.4746942e+01
   1.0275792e+03  -5.0118553e+00  -1.0658932e+01  -1.4448342e+01  -1.4746948e+01
   1.0276514e+03  -5.0118549e+00  -1.0658933e+01  -1.4448348e+01  -1.4746964e+01
   1.0277268e+03  -5.0118543e+00  -1.0658932e+01  -1.4448361e+01  -1.4746976e+01
   1.0277983e+03  -5.0118541e+00  -1.0658932e+01  -1.4448373e+01  -1.4746988e+01
   1.0278712e+03  -5.0118535e+00  -1.0658931e+01  -1.4448385e+01  -1.4746999e+01
   1.0279430e+03  -5.0118531e+00  -1.0658931e+01  -1.4448396e+01  -1.4747005e+01
   1.0280142e+03  -5.0118529e+00  -1.0658931e+01  -1.4448402e+01  -1.4747022e+01
   1.0280846e+03  -5.0118523e+00  -1.0658930e+01  -1.4448413e+01  -1.4747029e+01
   1.0281589e+03  -5.0118521e+00  -1.0658930e+01  -1.4448425e+01  -1.4747041e+01
   1.0282315e+03  -5.0118517e+00  -1.0658930e+01  -1.4448435e+01  -1.4747049e+01
   1.0283026e+03  -5.0118513e+00  -1.0658929e+01  -1.4448445e+01  -1.4747059e+01
   1.0283748e+03  -5.0118509e+00  -1.0658929e+01  -1.4448452e+01  -1.4747071e+01
   1.0284466e+03  -5.0118503e+00  -1.0658929e+01  -1.4448459e+01  -1.4747080e+01
   1.0285181e+03  -5.0118501e+00  -1.0658929e+01  -1.4448470e+01  -1.4747084e+01
   1.0285910e+03  -5.0118497e+00  -1.0658928e+01  -1.4448475e+01  -1.4747094e+01
   1.0286625e+03  -5.0118492e+00  -1.0658928e+01  -1.4448487e+01  -1.4747102e+01
   1.0287333e+03  -5.0118486e+00  -1.0658927e+01  -1.4448494e+01  -1.4747111e+01
   1.0288038e+03  -5.0118484e+00  -1.0658926e+01  -1.4448500e+01  -1.4747119e+01
   1.0288756e+03  -5.0118481e+00  -1.0658926e+01  -1.4448508e+01  -1.4747125e+01
   1.0289471e+03  -5.0118475e+00  -1.0658926e+01  -1.4448515e+01  -1.4747134e+01
   1.0290189e+03  -5.0118473e+00  -1.0658926e+01  -1.4448522e+01  -1.4747142e+01
   1.0290908e+03  -5.0118469e+00  -1.0658925e+01  -1.4448530e+01  -1.4747151e+01
   1.0291633e+03  -5.0118465e+00  -1.0658925e+01  -1.4448534e+01  -1.4747156e+01
   1.0292341e+03  -5.0118459e+00  -1.0658924e+01  -1.4448540e+01  -1.4747161e+01
   1.0293060e+03  -5.0118455e+00  -1.0658924e+01  -1.4448546e+01  -1.4747167e+01
   1.0293771e+03  -5.0118453e+00  -1.0658923e+01  -1.4448553e+01  -1.4747174e+01
   1.0294504e+03  -5.0118447e+00  -1.0658923e+01  -1.4448560e+01  -1.4747182e+01
   1.0295222e+03  -5.0118445e+00  -1.0658922e+01  -1.4448567e+01  -1.4747187e+01
   1.0295937e+03  -5.0118438e+00  -1.0658922e+01  -1.4448570e+01  -1.4747195e+01
   1.0296648e+03  -5.0118436e+00  -1.0658922e+01  -1.4448579e+01  -1.4747198e+01
   1.0297356e+03  -5.0118432e+00  -1.0658921e+01  -1.4448581e+01  -1.4747206e+01
   1.0298075e+03  -5.0118427e+00  -1.0658921e+01  -1.4448587e+01  -1.4747210e+01
   1.0298793e+03  -5.0118423e+00  -1.0658920e+01  -1.4448592e+01  -1.4747215e+01
   1.0299501e+03  -5.0118419e+00  -1.0658920e+01  -1.4448597e+01  -1.4747221e+01
   1.0300216e+03  -5.0118415e+00  -1.0658919e+01  -1.4448602e+01  -1.4747225e+01
   1.0300924e+03  -5.0118413e+00  -1.0658919e+01  -1.4448606e+01  -1.4747231e+01
   1.0301632e+03  -5.0118409e+00  -1.0658919e+01  -1.4448611e+01  -1.4747236e+01
   1.0302343e+03  -5.0118405e+00  -1.0658918e+01  -1.4448614e+01  -1.4747238e+01
   1.0303076e+03  -5.0118401e+00  -1.0658917e+01  -1.4448619e+01  -1.4747244e+01
   1.0303787e+03  -5.0118395e+00  -1.0658917e+01  -1.4448622e+01  -1.4747247e+01
   1.0304495e+03  -5.0118391e+00  -1.0658916e+01  -1.4448627e+01  -1.4747251e+01
   1.0305220e+03  -5.0118389e+00  -1.0658916e+01  -1.4448631e+01  -1.4747255e+01
   1.0305928e+03  -5.0118385e+00  -1.0658915e+01  -1.4448635e+01  -1.4747260e+01
   1.0306640e+03  -5.0118381e+00  -1.0658915e+01  -1.4448637e+01  -1.4747264e+01
   1.0307365e+03  -5.0118375e+00  -1.0658914e+01  -1.4448642e+01  -1.4747266e+01
   1.0308073e+03  -5.0118371e+00  -1.0658914e+01  -1.4448645e+01  -1.4747270e+01
   1.0308777e+03  -5.0118367e+00  -1.0658913e+01  -1.4448648e+01  -1.4747273e+01
   1.0309478e+03  -5.0118365e+00  -1.0658913e+01  -1.4448651e+01  -1.4747277e+01
   1.0310193e+03  -5.0118359e+00  -1.0658912e+01  -1.4448654e+01  -1.4747280e+01
   1.0310897e+03  -5.0118357e+00  -1.0658912e+01  -1.4448657e+01  -1.4747283e+01
   1.0311619e+03  -5.0118353e+00  -1.0658911e+01  -1.4448659e+01  -1.4747286e+01
   1.0312334e+03  -5.0118349e+00  -1.0658911e+01  -1.4448663e+01  -1.4747288e+01
   1.0313038e+03  -5.0118345e+00  -1.0658910e+01  -1.4448664e+01  -1.4747291e+01
   1.0313743e+03  -5.0118339e+00  -1.0658910e+01  -1.4448668e+01  -1.4747294e+01
   1.0314458e+03  -5.0118335e+00  -1.0658909e+01  -1.4448670e+01  -1.4747297e+01
   1.0315165e+03  -5.0118331e+00  -1.0658909e+01  -1.4448673e+01  -1.4747299e+01
   1.0315923e+03  -5.0118329e+00  -1.0658908e+01  -1.4448674e+01  -1.4747302e+01
   1.0316655e+03  -5.0118325e+00  -1.0658908e+01  -1.4448678e+01  -1.4747304e+01
   1.0317363e+03  -5.0118321e+00  -1.0658907e+01  -1.4448679e+01  -1.4747308e+01
   1.0318064e+03  -5.0118315e+00  -1.0658907e+01  -1.4448681e+01  -1.4747309e+01
   1.0318772e+03  -5.0118311e+00  -1.0658906e+01  -1.4448684e+01  -1.4747311e+01
   1.0319487e+03  -5.0118307e+00  -1.0658905e+01  -1.4448686e+01  -1.4747314e+01
   1.0320202e+03  -5.0118303e+00  -1.0658905e+01  -1.4448687e+01  -1.4747315e+01
   1.0320906e+03  -5.0118301e+00  -1.0658904e+01  -1.4448689e+01  -1.4747317e+01
   1.0321621e+03  -5.0118295e+00  -1.0658904e+01  -1.4448691e+01  -1.4747319e+01
   1.0322332e+03  -5.0118293e+00  -1.0658903e+01  -1.4448693e+01  -1.4747321e+01
   1.0323037e+03  -5.0118289e+00  -1.0658903e+01  -1.4448694e+01  -1.4747323e+01
   1.0323752e+03  -5.0118283e+00  -1.0658902e+01  -1.4448696e+01  -1.4747324e+01
   1.0324459e+03  -5.0118281e+00  -1.0658902e+01  -1.4448697e+01  -1.4747326e+01
   1.0325160e+03  -5.0118275e+00  -1.0658901e+01  -1.4448699e+01  -1.4747327e+01
   1.0325875e+03  -5.0118273e+00  -1.0658901e+01  -1.4448700e+01  -1.4747330e+01
   1.0326590e+03  -5.0118269e+00  -1.0658900e+01  -1.4448702e+01  -1.4747330e+01
   1.0327298e+03  -5.0118265e+00  -1.0658900e+01  -1.4448703e+01  -1.4747332e+01
   1.0327999e+03  -5.0118259e+00  -1.0658899e+01  -1.4448704e+01  -1.4747333e+01
   1.0328721e+03  -5.0118255e+00  -1.0658898e+01  -1.4448705e+01  -1.4747335e+01
   1.0329425e+03  -5.0118253e+00  -1.0658898e+01  -1.4448706e+01  -1.4747336e+01
   1.0330129e+03  -5.0118247e+00  -1.0658897e+01  -1.4448707e+01  -1.4747337e+01
   1.0330844e+03  -5.0118246e+00  -1.0658897e+01  -1.4448709e+01  -1.4747338e+01
   1.0331541e+03  -5.0118242e+00  -1.0658896e+01  -1.4448710e+01  -1.4747339e+01
   1.0332242e+03  -5.0118238e+00  -1.0658896e+01  -1.4448711e+01  -1.4747340e+01
   1.0332953e+03  -5.0118232e+00  -1.0658895e+01  -1.4448712e+01  -1.4747342e+01
   1.0333672e+03  -5.0118230e+00  -1.0658894e+01  -1.4448713e+01  -1.4747342e+01
   1.0334380e+03  -5.0118224e+00  -1.0658894e+01  -1.4448714e+01  -1.4747344e+01
   1.0335081e+03  -5.0118222e+00  -1.0658893e+01  -1.4448714e+01  -1.4747344e+01
   1.0335788e+03  -5.0118218e+00  -1.0658893e+01  -1.4448715e+01  -1.4747345e+01
   1.0336496e+03  -5.0118214e+00  -1.0658892e+01  -1.4448716e+01  -1.4747346e+01
   1.0337200e+03  -5.0118208e+00  -1.0658892e+01  -1.4448717e+01  -1.4747347e+01
   1.0337915e+03  -5.0118204e+00  -1.0658891e+01  -1.4448718e+01  -1.4747347e+01
   1.0338620e+03  -5.0118202e+00  -1.0658890e+01  -1.4448718e+01  -1.4747348e+01
   1.0339324e+03  -5.0118196e+00  -1.0658890e+01  -1.4448719e+01  -1.4747349e+01
   1.0340035e+03  -5.0118192e+00  -1.0658889e+01  -1.4448720e+01  -1.4747350e+01
   1.0340750e+03  -5.0118190e+00  -1.0658889e+01  -1.4448720e+01  -1.4747350e+01
   1.0341455e+03  -5.0118184e+00  -1.0658888e+01  -1.4448721e+01  -1.4747351e+01
   1.0342194e+03  -5.0118182e+00  -1.0658888e+01  -1.4448721e+01  -1.4747352e+01
   1.0342913e+03  -5.0118178e+00  -1.0658887e+01  -1.4448722e+01  -1.4747352e+01
   1.0343621e+03  -5.0118174e+00  -1.0658887e+01  -1.4448722e+01  -1.4747353e+01
   1.0344325e+03  -5.0118170e+00  -1.0658886e+01  -1.4448723e+01  -1.4747353e+01
   1.0345036e+03  -5.0118164e+00  -1.0658885e+01  -1.4448723e+01  -1.4747353e+01
   1.0345737e+03  -5.0118162e+00  -1.0658885e+01  -1.4448723e+01  -1.4747354e+01
   1.0346455e+03  -5.0118156e+00  -1.0658884e+01  -1.4448724e+01  -1.4747354e+01
   1.0347163e+03  -5.0118152e+00  -1.0658884e+01  -1.4448724e+01  -1.4747355e+01
   1.0347878e+03  -5.0118148e+00  -1.0658883e+01  -1.4448725e+01  -1.4747355e+01
   1.0348583e+03  -5.0118144e+00  -1.0658882e+01  -1.4448725e+01  -1.4747355e+01
   1.0349287e+03  -5.0118141e+00  -1.0658882e+01  -1.4448725e+01  -1.4747356e+01
   1.0349995e+03  -5.0118137e+00  -1.0658881e+01  -1.4448725e+01  -1.4747356e+01


==> chapter_03/Figs/fig3_11/case_n10.txt <==
	time		T2		T3		T13		T14
   9.9504477e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9535693e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9548363e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9557954e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9565351e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9572500e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9579508e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9586516e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9593771e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9600637e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9607468e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9614369e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9621306e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9628101e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9635144e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9642046e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9648806e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9655636e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9662538e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9669368e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9676234e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9683171e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9690037e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9696868e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9703734e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9710529e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9717289e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9724226e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9731127e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9737958e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9744718e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9751548e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9758273e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9765139e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9771934e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9778729e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9785454e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9792285e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9799186e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9806087e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9812847e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9819643e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9826402e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9833162e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9840028e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9846824e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9853654e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9860449e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9867280e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9874040e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9880764e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9887807e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9894744e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9901540e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9908406e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9915236e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9922031e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9928862e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9935941e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9942807e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9949566e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9956432e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9963157e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9969952e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9976889e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9983649e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9990409e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9997169e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0000396e+03  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0002162e+03  -4.4822929e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0002994e+03  -4.4822922e+00  -7.8856323e+00  -1.1312781e+01  -1.1524613e+01
   1.0003762e+03  -4.4822912e+00  -9.1401589e+00  -1.1283286e+01  -1.1517403e+01
   1.0004700e+03  -4.4822908e+00  -9.3292087e+00  -1.1299098e+01  -1.1489536e+01
   1.0005733e+03  -4.4822899e+00  -9.4336593e+00  -1.1292655e+01  -1.1463681e+01
   1.0011230e+03  -4.4822898e+00  -9.5045441e+00  -1.1279233e+01  -1.1470222e+01
   1.0013835e+03  -4.4822864e+00  -9.5333353e+00  -1.1290169e+01  -1.1457466e+01
   1.0015066e+03  -4.4822852e+00  -9.6125363e+00  -1.1329722e+01  -1.1469374e+01
   1.0016287e+03  -4.4822851e+00  -9.6484157e+00  -1.1359383e+01  -1.1478063e+01
   1.0024374e+03  -4.4822846e+00  -9.6773742e+00  -1.1407203e+01  -1.1524486e+01
   1.0025641e+03  -4.4822824e+00  -9.7284326e+00  -1.1457957e+01  -1.1576924e+01
   1.0026845e+03  -4.4822799e+00  -9.7299838e+00  -1.1482499e+01  -1.1607716e+01
   1.0027797e+03  -4.4822797e+00  -9.7389838e+00  -1.1537647e+01  -1.1667710e+01
   1.0028685e+03  -4.4822791e+00  -9.7544301e+00  -1.1574511e+01  -1.1708344e+01
   1.0029400e+03  -4.4822788e+00  -9.7788996e+00  -1.1642491e+01  -1.1763956e+01
   1.0030115e+03  -4.4822787e+00  -9.7751009e+00  -1.1667417e+01  -1.1815816e+01
   1.0030876e+03  -4.4822785e+00  -9.7853153e+00  -1.1713662e+01  -1.1875629e+01
   1.0031594e+03  -4.4822782e+00  -9.7858976e+00  -1.1784204e+01  -1.1920083e+01
   1.0032309e+03  -4.4822778e+00  -9.7873116e+00  -1.1804531e+01  -1.1980346e+01
   1.0033007e+03  -4.4822777e+00  -9.7910393e+00  -1.1868764e+01  -1.2015457e+01
   1.0033714e+03  -4.4822774e+00  -9.7934299e+00  -1.1914050e+01  -1.2065424e+01
   1.0034479e+03  -4.4822770e+00  -9.7989459e+00  -1.1938114e+01  -1.2127969e+01
   1.0035672e+03  -4.4822766e+00  -9.7990605e+00  -1.1981492e+01  -1.2166123e+01
   1.0037671e+03  -4.4822764e+00  -9.7987201e+00  -1.2028869e+01  -1.2209360e+01
   1.0039016e+03  -4.4822757e+00  -9.8025596e+00  -1.2072365e+01  -1.2266044e+01
   1.0042028e+03  -4.4822746e+00  -9.8023686e+00  -1.2117892e+01  -1.2298722e+01
   1.0044665e+03  -4.4822740e+00  -9.8061537e+00  -1.2156915e+01  -1.2358612e+01
   1.0047100e+03  -4.4822727e+00  -9.8078965e+00  -1.2184855e+01  -1.2388484e+01
   1.0049202e+03  -4.4822710e+00  -9.8098770e+00  -1.2235403e+01  -1.2426923e+01
   1.0051973e+03  -4.4822701e+00  -9.8105830e+00  -1.2273442e+01  -1.2480180e+01
   1.0054518e+03  -4.4822688e+00  -9.8113418e+00  -1.2318101e+01  -1.2522665e+01
   1.0056960e+03  -4.4822677e+00  -9.8125414e+00  -1.2346921e+01  -1.2545658e+01
   1.0059958e+03  -4.4822671e+00  -9.8099404e+00  -1.2378035e+01  -1.2584434e+01
   1.0062860e+03  -4.4822652e+00  -9.8118095e+00  -1.2426363e+01  -1.2630241e+01
   1.0065542e+03  -4.4822647e+00  -9.8154031e+00  -1.2453571e+01  -1.2670380e+01
   1.0068292e+03  -4.4822634e+00  -9.8161187e+00  -1.2478362e+01  -1.2695375e+01
   1.0070841e+03  -4.4822622e+00  -9.8158231e+00  -1.2522591e+01  -1.2720556e+01
   1.0077190e+03  -4.4822605e+00  -9.8191973e+00  -1.2550834e+01  -1.2767918e+01
   1.0079678e+03  -4.4822576e+00  -9.8145941e+00  -1.2579511e+01  -1.2788797e+01
   1.0083805e+03  -4.4822565e+00  -9.8176391e+00  -1.2615756e+01  -1.2829201e+01
   1.0086466e+03  -4.4822557e+00  -9.8189536e+00  -1.2639259e+01  -1.2854510e+01
   1.0090027e+03  -4.4822536e+00  -9.8191550e+00  -1.2664118e+01  -1.2890387e+01
   1.0093060e+03  -4.4822528e+00  -9.8216835e+00  -1.2692107e+01  -1.2905510e+01
   1.0096135e+03  -4.4822513e+00  -9.8211263e+00  -1.2720018e+01  -1.2950064e+01
   1.0098956e+03  -4.4822493e+00  -9.8199694e+00  -1.2741818e+01  -1.2961215e+01
   1.0101766e+03  -4.4822481e+00  -9.8212477e+00  -1.2768027e+01  -1.2995416e+01
   1.0108299e+03  -4.4822475e+00  -9.8240993e+00  -1.2797401e+01  -1.3016845e+01
   1.0117873e+03  -4.4822441e+00  -9.8263249e+00  -1.2817478e+01  -1.3054271e+01
   1.0119618e+03  -4.4822398e+00  -9.8247250e+00  -1.2844471e+01  -1.3071170e+01
   1.0123628e+03  -4.4822395e+00  -9.8255940e+00  -1.2865524e+01  -1.3092359e+01
   1.0130738e+03  -4.4822383e+00  -9.8256038e+00  -1.2891456e+01  -1.3120194e+01
   1.0148611e+03  -4.4822342e+00  -9.8252176e+00  -1.2907916e+01  -1.3149422e+01
   1.0152550e+03  -4.4822303e+00  -9.8288402e+00  -1.2924923e+01  -1.3163891e+01
   1.0155523e+03  -4.4822246e+00  -9.8279677e+00  -1.2948917e+01  -1.3195812e+01
   1.0158429e+03  -4.4822234e+00  -9.8283333e+00  -1.2967930e+01  -1.3206091e+01
   1.0159858e+03  -4.4822228e+00  -9.8281321e+00  -1.2981526e+01  -1.3237877e+01
   1.0161062e+03  -4.4822219e+00  -9.8304281e+00  -1.3003073e+01  -1.3250824e+01
   1.0162959e+03  -4.4822211e+00  -9.8283426e+00  -1.3020838e+01  -1.3270954e+01
   1.0165121e+03  -4.4822203e+00  -9.8296188e+00  -1.3041819e+01  -1.3285431e+01
   1.0166827e+03  -4.4822195e+00  -9.8311229e+00  -1.3054022e+01  -1.3308165e+01
   1.0168211e+03  -4.4822188e+00  -9.8316868e+00  -1.3080278e+01  -1.3329952e+01
   1.0169460e+03  -4.4822186e+00  -9.8325355e+00  -1.3096019e+01  -1.3347285e+01
   1.0171425e+03  -4.4822178e+00  -9.8320819e+00  -1.3110618e+01  -1.3357438e+01
   1.0172617e+03  -4.4822174e+00  -9.8326602e+00  -1.3128470e+01  -1.3383224e+01
   1.0174939e+03  -4.4822169e+00  -9.8326532e+00  -1.3141910e+01  -1.3390239e+01
   1.0178029e+03  -4.4822161e+00  -9.8343790e+00  -1.3158428e+01  -1.3411100e+01
   1.0180814e+03  -4.4822143e+00  -9.8335084e+00  -1.3170065e+01  -1.3422643e+01
   1.0183642e+03  -4.4822138e+00  -9.8335431e+00  -1.3185254e+01  -1.3436859e+01
   1.0186650e+03  -4.4822126e+00  -9.8349282e+00  -1.3195568e+01  -1.3451310e+01
   1.0190005e+03  -4.4822107e+00  -9.8349134e+00  -1.3215564e+01  -1.3464663e+01
   1.0192391e+03  -4.4822093e+00  -9.8358569e+00  -1.3224962e+01  -1.3483170e+01
   1.0194557e+03  -4.4822083e+00  -9.8356453e+00  -1.3237032e+01  -1.3496600e+01
   1.0197427e+03  -4.4822079e+00  -9.8361365e+00  -1.3253040e+01  -1.3505475e+01
   1.0198669e+03  -4.4822069e+00  -9.8359939e+00  -1.3261191e+01  -1.3521373e+01
   1.0199936e+03  -4.4822061e+00  -9.8366839e+00  -1.3275957e+01  -1.3529243e+01
   1.0201171e+03  -4.4822056e+00  -9.8364674e+00  -1.3287974e+01  -1.3545428e+01
   1.0202410e+03  -4.4822050e+00  -9.8369125e+00  -1.3296945e+01  -1.3555649e+01
   1.0203592e+03  -4.4822043e+00  -9.8372790e+00  -1.3306862e+01  -1.3569946e+01
   1.0204852e+03  -4.4822041e+00  -9.8377941e+00  -1.3320452e+01  -1.3576563e+01
   1.0206063e+03  -4.4822037e+00  -9.8371490e+00  -1.3328418e+01  -1.3587856e+01
   1.0207241e+03  -4.4822029e+00  -9.8380016e+00  -1.3339364e+01  -1.3600111e+01
   1.0208494e+03  -4.4822027e+00  -9.8381437e+00  -1.3348978e+01  -1.3609772e+01
   1.0209708e+03  -4.4822022e+00  -9.8380678e+00  -1.3357052e+01  -1.3621253e+01
   1.0210646e+03  -4.4822017e+00  -9.8382878e+00  -1.3365123e+01  -1.3630647e+01
   1.0211371e+03  -4.4822013e+00  -9.8392013e+00  -1.3374362e+01  -1.3641853e+01
   1.0212079e+03  -4.4822010e+00  -9.8391727e+00  -1.3382928e+01  -1.3646287e+01
   1.0212776e+03  -4.4822006e+00  -9.8400046e+00  -1.3392055e+01  -1.3656535e+01
   1.0213470e+03  -4.4822005e+00  -9.8397108e+00  -1.3399085e+01  -1.3666104e+01
   1.0214174e+03  -4.4822001e+00  -9.8407002e+00  -1.3409495e+01  -1.3673362e+01
   1.0214868e+03  -4.4821999e+00  -9.8401688e+00  -1.3417055e+01  -1.3684063e+01
   1.0215569e+03  -4.4821997e+00  -9.8402010e+00  -1.3421971e+01  -1.3689282e+01
   1.0216291e+03  -4.4821995e+00  -9.8410777e+00  -1.3432262e+01  -1.3698700e+01
   1.0217002e+03  -4.4821992e+00  -9.8407999e+00  -1.3439315e+01  -1.3707961e+01
   1.0217703e+03  -4.4821990e+00  -9.8408019e+00  -1.3444705e+01  -1.3713444e+01
   1.0218630e+03  -4.4821987e+00  -9.8409711e+00  -1.3452476e+01  -1.3720347e+01
   1.0219742e+03  -4.4821984e+00  -9.8411810e+00  -1.3460606e+01  -1.3729300e+01
   1.0220885e+03  -4.4821980e+00  -9.8411795e+00  -1.3466601e+01  -1.3737998e+01
   1.0222109e+03  -4.4821975e+00  -9.8413306e+00  -1.3474199e+01  -1.3740789e+01
   1.0223475e+03  -4.4821971e+00  -9.8418858e+00  -1.3479732e+01  -1.3748235e+01
   1.0224229e+03  -4.4821963e+00  -9.8426916e+00  -1.3484704e+01  -1.3753954e+01
   1.0224955e+03  -4.4821962e+00  -9.8425810e+00  -1.3493146e+01  -1.3758005e+01
   1.0225698e+03  -4.4821957e+00  -9.8425887e+00  -1.3496835e+01  -1.3766726e+01
   1.0226402e+03  -4.4821956e+00  -9.8424802e+00  -1.3503688e+01  -1.3771219e+01
   1.0227103e+03  -4.4821952e+00  -9.8425241e+00  -1.3508422e+01  -1.3779793e+01
   1.0227818e+03  -4.4821949e+00  -9.8431075e+00  -1.3513235e+01  -1.3783002e+01
   1.0228540e+03  -4.4821948e+00  -9.8428604e+00  -1.3519199e+01  -1.3788631e+01
   1.0229244e+03  -4.4821945e+00  -9.8432348e+00  -1.3523993e+01  -1.3794368e+01
   1.0230023e+03  -4.4821941e+00  -9.8432398e+00  -1.3528288e+01  -1.3797066e+01
   1.0230734e+03  -4.4821939e+00  -9.8432828e+00  -1.3533033e+01  -1.3804933e+01
   1.0231442e+03  -4.4821936e+00  -9.8434718e+00  -1.3537982e+01  -1.3807938e+01
   1.0232143e+03  -4.4821934e+00  -9.8438167e+00  -1.3542244e+01  -1.3814588e+01
   1.0232851e+03  -4.4821929e+00  -9.8439977e+00  -1.3547767e+01  -1.3816836e+01
   1.0233559e+03  -4.4821928e+00  -9.8438269e+00  -1.3551832e+01  -1.3823373e+01
   1.0234348e+03  -4.4821926e+00  -9.8438165e+00  -1.3555887e+01  -1.3826381e+01
   1.0235088e+03  -4.4821921e+00  -9.8443440e+00  -1.3558814e+01  -1.3831078e+01
   1.0235788e+03  -4.4821918e+00  -9.8442299e+00  -1.3563925e+01  -1.3834244e+01
   1.0236475e+03  -4.4821915e+00  -9.8446872e+00  -1.3567851e+01  -1.3838195e+01
   1.0237261e+03  -4.4821914e+00  -9.8445011e+00  -1.3570734e+01  -1.3842477e+01
   1.0238096e+03  -4.4821909e+00  -9.8446661e+00  -1.3574594e+01  -1.3847292e+01
   1.0239126e+03  -4.4821908e+00  -9.8448136e+00  -1.3579035e+01  -1.3849561e+01
   1.0239844e+03  -4.4821902e+00  -9.8446407e+00  -1.3581225e+01  -1.3853789e+01
   1.0240556e+03  -4.4821899e+00  -9.8446867e+00  -1.3586357e+01  -1.3856656e+01
   1.0241249e+03  -4.4821898e+00  -9.8449962e+00  -1.3589344e+01  -1.3861446e+01
   1.0241943e+03  -4.4821895e+00  -9.8450109e+00  -1.3591175e+01  -1.3864900e+01
   1.0242651e+03  -4.4821892e+00  -9.8451422e+00  -1.3595787e+01  -1.3867822e+01
   1.0243352e+03  -4.4821889e+00  -9.8454079e+00  -1.3598202e+01  -1.3870045e+01
   1.0244042e+03  -4.4821887e+00  -9.8454147e+00  -1.3601340e+01  -1.3875085e+01
   1.0244739e+03  -4.4821884e+00  -9.8455350e+00  -1.3604306e+01  -1.3877123e+01
   1.0245443e+03  -4.4821881e+00  -9.8453723e+00  -1.3606283e+01  -1.3879233e+01
   1.0246133e+03  -4.4821878e+00  -9.8455768e+00  -1.3609092e+01  -1.3882351e+01
   1.0246834e+03  -4.4821875e+00  -9.8455389e+00  -1.3611605e+01  -1.3885706e+01
   1.0247535e+03  -4.4821871e+00  -9.8456370e+00  -1.3614199e+01  -1.3887717e+01
   1.0248239e+03  -4.4821870e+00  -9.8457190e+00  -1.3616981e+01  -1.3890105e+01
   1.0248929e+03  -4.4821865e+00  -9.8457037e+00  -1.3619341e+01  -1.3894281e+01
   1.0249623e+03  -4.4821864e+00  -9.8458343e+00  -1.3622241e+01  -1.3895221e+01
   1.0250324e+03  -4.4821860e+00  -9.8459013e+00  -1.3623452e+01  -1.3898304e+01
   1.0251025e+03  -4.4821858e+00  -9.8459430e+00  -1.3626432e+01  -1.3900099e+01
   1.0251732e+03  -4.4821854e+00  -9.8458425e+00  -1.3628777e+01  -1.3902652e+01
   1.0252423e+03  -4.4821851e+00  -9.8460928e+00  -1.3630947e+01  -1.3905074e+01
   1.0253120e+03  -4.4821850e+00  -9.8460848e+00  -1.3632888e+01  -1.3907328e+01
   1.0253813e+03  -4.4821846e+00  -9.8464278e+00  -1.3634501e+01  -1.3909719e+01
   1.0254514e+03  -4.4821844e+00  -9.8462512e+00  -1.3637159e+01  -1.3912259e+01
   1.0255211e+03  -4.4821841e+00  -9.8463773e+00  -1.3638438e+01  -1.3914370e+01
   1.0255902e+03  -4.4821839e+00  -9.8463446e+00  -1.3641164e+01  -1.3915432e+01
   1.0256588e+03  -4.4821836e+00  -9.8463404e+00  -1.3642932e+01  -1.3917035e+01
   1.0257289e+03  -4.4821833e+00  -9.8464083e+00  -1.3644422e+01  -1.3919424e+01
   1.0257976e+03  -4.4821829e+00  -9.8464844e+00  -1.3645665e+01  -1.3921526e+01
   1.0258673e+03  -4.4821827e+00  -9.8466073e+00  -1.3647913e+01  -1.3923046e+01
   1.0259391e+03  -4.4821824e+00  -9.8465715e+00  -1.3649173e+01  -1.3924426e+01
   1.0260078e+03  -4.4821822e+00  -9.8465990e+00  -1.3650813e+01  -1.3926277e+01
   1.0260768e+03  -4.4821817e+00  -9.8466987e+00  -1.3652226e+01  -1.3927760e+01
   1.0261465e+03  -4.4821814e+00  -9.8467810e+00  -1.3654331e+01  -1.3928969e+01
   1.0262159e+03  -4.4821811e+00  -9.8467499e+00  -1.3655199e+01  -1.3930795e+01
   1.0262853e+03  -4.4821810e+00  -9.8468799e+00  -1.3657217e+01  -1.3932429e+01
   1.0263599e+03  -4.4821807e+00  -9.8467842e+00  -1.3658043e+01  -1.3933848e+01
   1.0264385e+03  -4.4821803e+00  -9.8469015e+00  -1.3659586e+01  -1.3935295e+01
   1.0265245e+03  -4.4821801e+00  -9.8468937e+00  -1.3661283e+01  -1.3937177e+01
   1.0266024e+03  -4.4821798e+00  -9.8469021e+00  -1.3662313e+01  -1.3938141e+01
   1.0266806e+03  -4.4821794e+00  -9.8470640e+00  -1.3663410e+01  -1.3939502e+01
   1.0268016e+03  -4.4821791e+00  -9.8471002e+00  -1.3664988e+01  -1.3940683e+01
   1.0268774e+03  -4.4821784e+00  -9.8470488e+00  -1.3665699e+01  -1.3942318e+01
   1.0269598e+03  -4.4821783e+00  -9.8471412e+00  -1.3667479e+01  -1.3943068e+01
   1.0271110e+03  -4.4821779e+00  -9.8470624e+00  -1.3668113e+01  -1.3944507e+01
   1.0271870e+03  -4.4821775e+00  -9.8471689e+00  -1.3669777e+01  -1.3945522e+01
   1.0272684e+03  -4.4821768e+00  -9.8471254e+00  -1.3670501e+01  -1.3947124e+01
   1.0273856e+03  -4.4821766e+00  -9.8471533e+00  -1.3671735e+01  -1.3948142e+01
   1.0274581e+03  -4.4821762e+00  -9.8472187e+00  -1.3672879e+01  -1.3948940e+01
   1.0275314e+03  -4.4821758e+00  -9.8472321e+00  -1.3673553e+01  -1.3950217e+01
   1.0276114e+03  -4.4821755e+00  -9.8473155e+00  -1.3674820e+01  -1.3951168e+01
   1.0277441e+03  -4.4821750e+00  -9.8472415e+00  -1.3675822e+01  -1.3952263e+01
   1.0278337e+03  -4.4821748e+00  -9.8472757e+00  -1.3676382e+01  -1.3953366e+01
   1.0279359e+03  -4.4821741e+00  -9.8473857e+00  -1.3677440e+01  -1.3954132e+01
   1.0280772e+03  -4.4821739e+00  -9.8472473e+00  -1.3678105e+01  -1.3955082e+01
   1.0282371e+03  -4.4821731e+00  -9.8473326e+00  -1.3679194e+01  -1.3956055e+01
   1.0283801e+03  -4.4821724e+00  -9.8473213e+00  -1.3680050e+01  -1.3956576e+01
   1.0284541e+03  -4.4821721e+00  -9.8473921e+00  -1.3680976e+01  -1.3957802e+01
   1.0285284e+03  -4.4821716e+00  -9.8474074e+00  -1.3681675e+01  -1.3958496e+01
   1.0286066e+03  -4.4821712e+00  -9.8474830e+00  -1.3682453e+01  -1.3959251e+01
   1.0286785e+03  -4.4821710e+00  -9.8474165e+00  -1.3683119e+01  -1.3959989e+01
   1.0287478e+03  -4.4821707e+00  -9.8475393e+00  -1.3683896e+01  -1.3960524e+01
   1.0288193e+03  -4.4821704e+00  -9.8475541e+00  -1.3684294e+01  -1.3961337e+01
   1.0288901e+03  -4.4821699e+00  -9.8474992e+00  -1.3685283e+01  -1.3962087e+01
   1.0289595e+03  -4.4821697e+00  -9.8475189e+00  -1.3685923e+01  -1.3962867e+01
   1.0290285e+03  -4.4821694e+00  -9.8475180e+00  -1.3686332e+01  -1.3963621e+01
   1.0290975e+03  -4.4821691e+00  -9.8475650e+00  -1.3686998e+01  -1.3964183e+01
   1.0291662e+03  -4.4821689e+00  -9.8476076e+00  -1.3687529e+01  -1.3964723e+01
   1.0292359e+03  -4.4821685e+00  -9.8476177e+00  -1.3688356e+01  -1.3965399e+01
   1.0293042e+03  -4.4821683e+00  -9.8476033e+00  -1.3688976e+01  -1.3965953e+01
   1.0293743e+03  -4.4821679e+00  -9.8476042e+00  -1.3689467e+01  -1.3966539e+01
   1.0294436e+03  -4.4821678e+00  -9.8476202e+00  -1.3689925e+01  -1.3967369e+01
   1.0295127e+03  -4.4821675e+00  -9.8476530e+00  -1.3690459e+01  -1.3967709e+01
   1.0295831e+03  -4.4821670e+00  -9.8476812e+00  -1.3691126e+01  -1.3968254e+01
   1.0296528e+03  -4.4821669e+00  -9.8476849e+00  -1.3691581e+01  -1.3968738e+01
   1.0297215e+03  -4.4821664e+00  -9.8477014e+00  -1.3692000e+01  -1.3969407e+01
   1.0297908e+03  -4.4821662e+00  -9.8477359e+00  -1.3692488e+01  -1.3969849e+01
   1.0298598e+03  -4.4821659e+00  -9.8477088e+00  -1.3693073e+01  -1.3970239e+01
   1.0299282e+03  -4.4821657e+00  -9.8477314e+00  -1.3693478e+01  -1.3970978e+01
   1.0299965e+03  -4.4821654e+00  -9.8477239e+00  -1.3693863e+01  -1.3971201e+01
   1.0300775e+03  -4.4821650e+00  -9.8477504e+00  -1.3694303e+01  -1.3971727e+01
   1.0301766e+03  -4.4821648e+00  -9.8477732e+00  -1.3694728e+01  -1.3972172e+01
   1.0302711e+03  -4.4821642e+00  -9.8477553e+00  -1.3695227e+01  -1.3972528e+01
   1.0303829e+03  -4.4821640e+00  -9.8477942e+00  -1.3695672e+01  -1.3973074e+01
   1.0304987e+03  -4.4821634e+00  -9.8477970e+00  -1.3695985e+01  -1.3973618e+01
   1.0306155e+03  -4.4821631e+00  -9.8478357e+00  -1.3696434e+01  -1.3973978e+01
   1.0307340e+03  -4.4821626e+00  -9.8477999e+00  -1.3696787e+01  -1.3974387e+01
   1.0308073e+03  -4.4821621e+00  -9.8478557e+00  -1.3697172e+01  -1.3974624e+01
   1.0308770e+03  -4.4821617e+00  -9.8478400e+00  -1.3697513e+01  -1.3975109e+01
   1.0309485e+03  -4.4821613e+00  -9.8478274e+00  -1.3697874e+01  -1.3975321e+01
   1.0310193e+03  -4.4821611e+00  -9.8478507e+00  -1.3698064e+01  -1.3975795e+01
   1.0310897e+03  -4.4821607e+00  -9.8478692e+00  -1.3698477e+01  -1.3976082e+01
   1.0311598e+03  -4.4821605e+00  -9.8478671e+00  -1.3698710e+01  -1.3976339e+01
   1.0312295e+03  -4.4821601e+00  -9.8478787e+00  -1.3699109e+01  -1.3976698e+01
   1.0312985e+03  -4.4821599e+00  -9.8479075e+00  -1.3699396e+01  -1.3977072e+01
   1.0313683e+03  -4.4821595e+00  -9.8478951e+00  -1.3699752e+01  -1.3977273e+01
   1.0314380e+03  -4.4821593e+00  -9.8479136e+00  -1.3699917e+01  -1.3977715e+01
   1.0315066e+03  -4.4821589e+00  -9.8479047e+00  -1.3700292e+01  -1.3977914e+01
   1.0315753e+03  -4.4821586e+00  -9.8478992e+00  -1.3700515e+01  -1.3978245e+01
   1.0316443e+03  -4.4821583e+00  -9.8479243e+00  -1.3700748e+01  -1.3978486e+01
   1.0317151e+03  -4.4821580e+00  -9.8479324e+00  -1.3700939e+01  -1.3978673e+01
   1.0317845e+03  -4.4821579e+00  -9.8479336e+00  -1.3701203e+01  -1.3978992e+01
   1.0318531e+03  -4.4821574e+00  -9.8479350e+00  -1.3701403e+01  -1.3979110e+01
   1.0319236e+03  -4.4821573e+00  -9.8479545e+00  -1.3701640e+01  -1.3979400e+01
   1.0319922e+03  -4.4821568e+00  -9.8479400e+00  -1.3701832e+01  -1.3979671e+01
   1.0320612e+03  -4.4821565e+00  -9.8479634e+00  -1.3702102e+01  -1.3979914e+01
   1.0321317e+03  -4.4821562e+00  -9.8479484e+00  -1.3702351e+01  -1.3980066e+01
   1.0322017e+03  -4.4821561e+00  -9.8479649e+00  -1.3702490e+01  -1.3980353e+01
   1.0322707e+03  -4.4821558e+00  -9.8479754e+00  -1.3702651e+01  -1.3980549e+01
   1.0323398e+03  -4.4821554e+00  -9.8479762e+00  -1.3702951e+01  -1.3980667e+01
   1.0324098e+03  -4.4821551e+00  -9.8479668e+00  -1.3703116e+01  -1.3980922e+01
   1.0324789e+03  -4.4821549e+00  -9.8479939e+00  -1.3703321e+01  -1.3981087e+01
   1.0325475e+03  -4.4821545e+00  -9.8479966e+00  -1.3703454e+01  -1.3981249e+01
   1.0326183e+03  -4.4821542e+00  -9.8480043e+00  -1.3703681e+01  -1.3981453e+01
   1.0326880e+03  -4.4821540e+00  -9.8480065e+00  -1.3703824e+01  -1.3981680e+01
   1.0327581e+03  -4.4821536e+00  -9.8480087e+00  -1.3704005e+01  -1.3981859e+01
   1.0328271e+03  -4.4821534e+00  -9.8480052e+00  -1.3704126e+01  -1.3982009e+01
   1.0328958e+03  -4.4821530e+00  -9.8480118e+00  -1.3704325e+01  -1.3982182e+01
   1.0329641e+03  -4.4821527e+00  -9.8480179e+00  -1.3704411e+01  -1.3982337e+01
   1.0330345e+03  -4.4821526e+00  -9.8480219e+00  -1.3704627e+01  -1.3982468e+01
   1.0331028e+03  -4.4821521e+00  -9.8480236e+00  -1.3704748e+01  -1.3982632e+01
   1.0331715e+03  -4.4821520e+00  -9.8480256e+00  -1.3704928e+01  -1.3982817e+01
   1.0332398e+03  -4.4821517e+00  -9.8480301e+00  -1.3705008e+01  -1.3983009e+01
   1.0333099e+03  -4.4821514e+00  -9.8480245e+00  -1.3705178e+01  -1.3983097e+01
   1.0333785e+03  -4.4821509e+00  -9.8480423e+00  -1.3705317e+01  -1.3983294e+01
   1.0334472e+03  -4.4821508e+00  -9.8480463e+00  -1.3705411e+01  -1.3983406e+01
   1.0335169e+03  -4.4821504e+00  -9.8480456e+00  -1.3705559e+01  -1.3983501e+01
   1.0335849e+03  -4.4821502e+00  -9.8480404e+00  -1.3705686e+01  -1.3983667e+01
   1.0336528e+03  -4.4821499e+00  -9.8480440e+00  -1.3705804e+01  -1.3983768e+01
   1.0337239e+03  -4.4821495e+00  -9.8480457e+00  -1.3705890e+01  -1.3983895e+01
   1.0337965e+03  -4.4821492e+00  -9.8480541e+00  -1.3706050e+01  -1.3984009e+01
   1.0338648e+03  -4.4821490e+00  -9.8480513e+00  -1.3706108e+01  -1.3984145e+01
   1.0339345e+03  -4.4821487e+00  -9.8480578e+00  -1.3706229e+01  -1.3984213e+01
   1.0340042e+03  -4.4821483e+00  -9.8480644e+00  -1.3706328e+01  -1.3984342e+01
   1.0340733e+03  -4.4821481e+00  -9.8480651e+00  -1.3706457e+01  -1.3984426e+01
   1.0341423e+03  -4.4821477e+00  -9.8480650e+00  -1.3706548e+01  -1.3984537e+01
   1.0342127e+03  -4.4821474e+00  -9.8480662e+00  -1.3706630e+01  -1.3984684e+01
   1.0342817e+03  -4.4821471e+00  -9.8480646e+00  -1.3706748e+01  -1.3984734e+01
   1.0343557e+03  -4.4821468e+00  -9.8480716e+00  -1.3706813e+01  -1.3984873e+01
   1.0344251e+03  -4.4821467e+00  -9.8480696e+00  -1.3706900e+01  -1.3984914e+01
   1.0344930e+03  -4.4821463e+00  -9.8480738e+00  -1.3707000e+01  -1.3984994e+01
   1.0345613e+03  -4.4821461e+00  -9.8480756e+00  -1.3707054e+01  -1.3985112e+01
   1.0346293e+03  -4.4821456e+00  -9.8480754e+00  -1.3707174e+01  -1.3985185e+01
   1.0346972e+03  -4.4821453e+00  -9.8480801e+00  -1.3707213e+01  -1.3985290e+01
   1.0347669e+03  -4.4821450e+00  -9.8480772e+00  -1.3707309e+01  -1.3985354e+01
   1.0348349e+03  -4.4821447e+00  -9.8480864e+00  -1.3707373e+01  -1.3985444e+01
   1.0349050e+03  -4.4821445e+00  -9.8480817e+00  -1.3707432e+01  -1.3985506e+01
   1.0349726e+03  -4.4821442e+00  -9.8480910e+00  -1.3707511e+01  -1.3985593e+01


==> chapter_03/Figs/fig3_11/case_n20.txt <==
	time		T2		T3		T13		T14
   9.9501504e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9531410e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9545036e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9554698e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9562308e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9569492e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9578729e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9585914e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9593063e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9600035e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9607008e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9614051e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9621377e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9628278e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9635250e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9642187e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9649159e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9656025e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9663316e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9670359e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9677331e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9684339e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9691311e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9698283e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9705645e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9712617e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9719519e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9726385e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9733357e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9740188e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9747372e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9754380e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9761281e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9768147e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9775119e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9782021e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9789205e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9796248e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9803256e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9810122e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9816988e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9825093e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9832808e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9839781e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9846788e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9853690e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9860591e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9867599e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9874960e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9881968e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9889223e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9896302e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9903274e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9910211e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9917961e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9924934e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9931835e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9938772e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9945850e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9952858e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9960963e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9970058e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9977243e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9984321e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9991364e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9998337e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0000570e+03  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0003214e+03  -3.8036123e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0004371e+03  -9.7288000e+00  -8.3664793e+00  -1.1312781e+01  -1.1524613e+01
   1.0005305e+03  -9.7287921e+00  -1.1066984e+01  -1.1296517e+01  -1.1520965e+01
   1.0006176e+03  -9.7287912e+00  -1.5594376e+01  -1.1244780e+01  -1.1466528e+01
   1.0006944e+03  -9.7287899e+00  -1.5959382e+01  -1.1157924e+01  -1.1398794e+01
   1.0007698e+03  -9.7287888e+00  -1.6232065e+01  -1.1165649e+01  -1.1302491e+01
   1.0008445e+03  -9.7287865e+00  -1.6635093e+01  -1.1207708e+01  -1.1254458e+01
   1.0009205e+03  -9.7287860e+00  -1.6829905e+01  -1.1367154e+01  -1.1282657e+01
   1.0010051e+03  -9.7287846e+00  -1.7006700e+01  -1.1441808e+01  -1.1392421e+01
   1.0011230e+03  -9.7287847e+00  -1.7187247e+01  -1.1597545e+01  -1.1493032e+01
   1.0014843e+03  -9.7287831e+00  -1.7279001e+01  -1.1805425e+01  -1.1622069e+01
   1.0015781e+03  -9.7287743e+00  -1.7335647e+01  -1.1904612e+01  -1.1771686e+01
   1.0016525e+03  -9.7287739e+00  -1.7412443e+01  -1.2102906e+01  -1.1916790e+01
   1.0019098e+03  -9.7287720e+00  -1.7465563e+01  -1.2317415e+01  -1.2112930e+01
   1.0022775e+03  -9.7287696e+00  -1.7521376e+01  -1.2468977e+01  -1.2327958e+01
   1.0023695e+03  -9.7287638e+00  -1.7544978e+01  -1.2705123e+01  -1.2565925e+01
   1.0024686e+03  -9.7287594e+00  -1.7591578e+01  -1.2828600e+01  -1.2762351e+01
   1.0027454e+03  -9.7287580e+00  -1.7625912e+01  -1.3050539e+01  -1.2953275e+01
   1.0030957e+03  -9.7287518e+00  -1.7627154e+01  -1.3245558e+01  -1.3243526e+01
   1.0032369e+03  -9.7287451e+00  -1.7649385e+01  -1.3393758e+01  -1.3406749e+01
   1.0033314e+03  -9.7287439e+00  -1.7660376e+01  -1.3585429e+01  -1.3607464e+01
   1.0034065e+03  -9.7287409e+00  -1.7659323e+01  -1.3742668e+01  -1.3822837e+01
   1.0034804e+03  -9.7287405e+00  -1.7659648e+01  -1.3980749e+01  -1.3965612e+01
   1.0035537e+03  -9.7287393e+00  -1.7701340e+01  -1.4102131e+01  -1.4200834e+01
   1.0036337e+03  -9.7287374e+00  -1.7687045e+01  -1.4277088e+01  -1.4367539e+01
   1.0037080e+03  -9.7287360e+00  -1.7699654e+01  -1.4495498e+01  -1.4540150e+01
   1.0038050e+03  -9.7287348e+00  -1.7702401e+01  -1.4628313e+01  -1.4769299e+01
   1.0039204e+03  -9.7287331e+00  -1.7708834e+01  -1.4816663e+01  -1.4924442e+01
   1.0040421e+03  -9.7287323e+00  -1.7706306e+01  -1.4946196e+01  -1.5098356e+01
   1.0041741e+03  -9.7287301e+00  -1.7710968e+01  -1.5139504e+01  -1.5284119e+01
   1.0042923e+03  -9.7287267e+00  -1.7721821e+01  -1.5230433e+01  -1.5479379e+01
   1.0043854e+03  -9.7287245e+00  -1.7714690e+01  -1.5445230e+01  -1.5572323e+01
   1.0044838e+03  -9.7287231e+00  -1.7731728e+01  -1.5550817e+01  -1.5788727e+01
   1.0045567e+03  -9.7287223e+00  -1.7734592e+01  -1.5716172e+01  -1.5915001e+01
   1.0046307e+03  -9.7287210e+00  -1.7749380e+01  -1.5881561e+01  -1.6015133e+01
   1.0047061e+03  -9.7287196e+00  -1.7745266e+01  -1.5987769e+01  -1.6244687e+01
   1.0047899e+03  -9.7287185e+00  -1.7740087e+01  -1.6140213e+01  -1.6376748e+01
   1.0048784e+03  -9.7287172e+00  -1.7759140e+01  -1.6242773e+01  -1.6481028e+01
   1.0049549e+03  -9.7287156e+00  -1.7746559e+01  -1.6386067e+01  -1.6613384e+01
   1.0050285e+03  -9.7287143e+00  -1.7761512e+01  -1.6506443e+01  -1.6743064e+01
   1.0051018e+03  -9.7287132e+00  -1.7758583e+01  -1.6645051e+01  -1.6835176e+01
   1.0051740e+03  -9.7287113e+00  -1.7764123e+01  -1.6758936e+01  -1.7019965e+01
   1.0052465e+03  -9.7287107e+00  -1.7767057e+01  -1.6824193e+01  -1.7101660e+01
   1.0053208e+03  -9.7287089e+00  -1.7769214e+01  -1.6941767e+01  -1.7231237e+01
   1.0053930e+03  -9.7287077e+00  -1.7768758e+01  -1.7081876e+01  -1.7324103e+01
   1.0054649e+03  -9.7287065e+00  -1.7783501e+01  -1.7181269e+01  -1.7470263e+01
   1.0055558e+03  -9.7287055e+00  -1.7772998e+01  -1.7254021e+01  -1.7557198e+01
   1.0056804e+03  -9.7287038e+00  -1.7774365e+01  -1.7373991e+01  -1.7634677e+01
   1.0057852e+03  -9.7287030e+00  -1.7786098e+01  -1.7453856e+01  -1.7770777e+01
   1.0058715e+03  -9.7287001e+00  -1.7781743e+01  -1.7546762e+01  -1.7880173e+01
   1.0059586e+03  -9.7286986e+00  -1.7784851e+01  -1.7656767e+01  -1.7971182e+01
   1.0060340e+03  -9.7286980e+00  -1.7784643e+01  -1.7722610e+01  -1.8060475e+01
   1.0061090e+03  -9.7286966e+00  -1.7788985e+01  -1.7814204e+01  -1.8132880e+01
   1.0061823e+03  -9.7286953e+00  -1.7792346e+01  -1.7912738e+01  -1.8237960e+01
   1.0062562e+03  -9.7286941e+00  -1.7794120e+01  -1.7973817e+01  -1.8327033e+01
   1.0063461e+03  -9.7286930e+00  -1.7794474e+01  -1.8074987e+01  -1.8386824e+01
   1.0065401e+03  -9.7286916e+00  -1.7800590e+01  -1.8147898e+01  -1.8460734e+01
   1.0067408e+03  -9.7286875e+00  -1.7805046e+01  -1.8235650e+01  -1.8539409e+01
   1.0068487e+03  -9.7286857e+00  -1.7810946e+01  -1.8291610e+01  -1.8620859e+01
   1.0069273e+03  -9.7286831e+00  -1.7807483e+01  -1.8351048e+01  -1.8691742e+01
   1.0070005e+03  -9.7286817e+00  -1.7810087e+01  -1.8440029e+01  -1.8787028e+01
   1.0070720e+03  -9.7286804e+00  -1.7811300e+01  -1.8498826e+01  -1.8873518e+01
   1.0071495e+03  -9.7286786e+00  -1.7809508e+01  -1.8559732e+01  -1.8914244e+01
   1.0072217e+03  -9.7286780e+00  -1.7814898e+01  -1.8624988e+01  -1.8980221e+01
   1.0072957e+03  -9.7286767e+00  -1.7819728e+01  -1.8681085e+01  -1.9057318e+01
   1.0073686e+03  -9.7286756e+00  -1.7813678e+01  -1.8757983e+01  -1.9126823e+01
   1.0074408e+03  -9.7286744e+00  -1.7813664e+01  -1.8807909e+01  -1.9175184e+01
   1.0075134e+03  -9.7286732e+00  -1.7821356e+01  -1.8877588e+01  -1.9240338e+01
   1.0075852e+03  -9.7286721e+00  -1.7820351e+01  -1.8932727e+01  -1.9306175e+01
   1.0076563e+03  -9.7286702e+00  -1.7820702e+01  -1.8983085e+01  -1.9372150e+01
   1.0077349e+03  -9.7286697e+00  -1.7823542e+01  -1.9027115e+01  -1.9424457e+01
   1.0078096e+03  -9.7286685e+00  -1.7824140e+01  -1.9095532e+01  -1.9462549e+01
   1.0078811e+03  -9.7286673e+00  -1.7828780e+01  -1.9126403e+01  -1.9532380e+01
   1.0079529e+03  -9.7286654e+00  -1.7831816e+01  -1.9184488e+01  -1.9579687e+01
   1.0080251e+03  -9.7286649e+00  -1.7830548e+01  -1.9226065e+01  -1.9621551e+01
   1.0080973e+03  -9.7286638e+00  -1.7829859e+01  -1.9288213e+01  -1.9684929e+01
   1.0081731e+03  -9.7286619e+00  -1.7832122e+01  -1.9313848e+01  -1.9721681e+01
   1.0082470e+03  -9.7286607e+00  -1.7834347e+01  -1.9373940e+01  -1.9784605e+01
   1.0083185e+03  -9.7286595e+00  -1.7834167e+01  -1.9420609e+01  -1.9799442e+01
   1.0083900e+03  -9.7286583e+00  -1.7834744e+01  -1.9461010e+01  -1.9852259e+01
   1.0084636e+03  -9.7286572e+00  -1.7838077e+01  -1.9503709e+01  -1.9911482e+01
   1.0085358e+03  -9.7286560e+00  -1.7838772e+01  -1.9530505e+01  -1.9941854e+01
   1.0086102e+03  -9.7286554e+00  -1.7837760e+01  -1.9583283e+01  -1.9977382e+01
   1.0086838e+03  -9.7286535e+00  -1.7839697e+01  -1.9620408e+01  -2.0030080e+01
   1.0087567e+03  -9.7286530e+00  -1.7843630e+01  -1.9648700e+01  -2.0055816e+01
   1.0088282e+03  -9.7286512e+00  -1.7843973e+01  -1.9690369e+01  -2.0105064e+01
   1.0088993e+03  -9.7286507e+00  -1.7843978e+01  -1.9716183e+01  -2.0140697e+01
   1.0089715e+03  -9.7286495e+00  -1.7844231e+01  -1.9749112e+01  -2.0162673e+01
   1.0090462e+03  -9.7286483e+00  -1.7845636e+01  -1.9776269e+01  -2.0205547e+01
   1.0091173e+03  -9.7286471e+00  -1.7845812e+01  -1.9809373e+01  -2.0238034e+01
   1.0091927e+03  -9.7286458e+00  -1.7847588e+01  -1.9840358e+01  -2.0275662e+01
   1.0092649e+03  -9.7286447e+00  -1.7848332e+01  -1.9875255e+01  -2.0300159e+01
   1.0093368e+03  -9.7286434e+00  -1.7851047e+01  -1.9911851e+01  -2.0330028e+01
   1.0094125e+03  -9.7286423e+00  -1.7850876e+01  -1.9946694e+01  -2.0375696e+01
   1.0094858e+03  -9.7286404e+00  -1.7848226e+01  -1.9970823e+01  -2.0398618e+01
   1.0095580e+03  -9.7286392e+00  -1.7850160e+01  -2.0003117e+01  -2.0435385e+01
   1.0096294e+03  -9.7286379e+00  -1.7851705e+01  -2.0029305e+01  -2.0463425e+01
   1.0097024e+03  -9.7286374e+00  -1.7851040e+01  -2.0048642e+01  -2.0489211e+01
   1.0097742e+03  -9.7286362e+00  -1.7854197e+01  -2.0085048e+01  -2.0514703e+01
   1.0098673e+03  -9.7286344e+00  -1.7851387e+01  -2.0107294e+01  -2.0552603e+01
   1.0099427e+03  -9.7286328e+00  -1.7853308e+01  -2.0131483e+01  -2.0573461e+01
   1.0100149e+03  -9.7286322e+00  -1.7856420e+01  -2.0158023e+01  -2.0593919e+01
   1.0100871e+03  -9.7286310e+00  -1.7854479e+01  -2.0172092e+01  -2.0614094e+01
   1.0101603e+03  -9.7286298e+00  -1.7855552e+01  -2.0194033e+01  -2.0643348e+01
   1.0102318e+03  -9.7286280e+00  -1.7856287e+01  -2.0222663e+01  -2.0656630e+01
   1.0103068e+03  -9.7286274e+00  -1.7856454e+01  -2.0234785e+01  -2.0686826e+01
   1.0103801e+03  -9.7286255e+00  -1.7857407e+01  -2.0265086e+01  -2.0700409e+01
   1.0104544e+03  -9.7286243e+00  -1.7858041e+01  -2.0282888e+01  -2.0720672e+01
   1.0105259e+03  -9.7286231e+00  -1.7858601e+01  -2.0304243e+01  -2.0748287e+01
   1.0105971e+03  -9.7286218e+00  -1.7859099e+01  -2.0323745e+01  -2.0765201e+01
   1.0106700e+03  -9.7286207e+00  -1.7860133e+01  -2.0336768e+01  -2.0785862e+01
   1.0107425e+03  -9.7286194e+00  -1.7859921e+01  -2.0361675e+01  -2.0805094e+01
   1.0108151e+03  -9.7286189e+00  -1.7861416e+01  -2.0376939e+01  -2.0824923e+01
   1.0108883e+03  -9.7286177e+00  -1.7860525e+01  -2.0387791e+01  -2.0839797e+01
   1.0109588e+03  -9.7286164e+00  -1.7863255e+01  -2.0410384e+01  -2.0860390e+01
   1.0110292e+03  -9.7286152e+00  -1.7862736e+01  -2.0420322e+01  -2.0875634e+01
   1.0111032e+03  -9.7286135e+00  -1.7863569e+01  -2.0435401e+01  -2.0891204e+01
   1.0111757e+03  -9.7286122e+00  -1.7863562e+01  -2.0454469e+01  -2.0906719e+01
   1.0112476e+03  -9.7286117e+00  -1.7864210e+01  -2.0469504e+01  -2.0923096e+01
   1.0113180e+03  -9.7286104e+00  -1.7863916e+01  -2.0484904e+01  -2.0935539e+01
   1.0113898e+03  -9.7286092e+00  -1.7864837e+01  -2.0492390e+01  -2.0952063e+01
   1.0114617e+03  -9.7286074e+00  -1.7864803e+01  -2.0507831e+01  -2.0963798e+01
   1.0115357e+03  -9.7286068e+00  -1.7865611e+01  -2.0523958e+01  -2.0984694e+01
   1.0116086e+03  -9.7286056e+00  -1.7865646e+01  -2.0534022e+01  -2.0995332e+01
   1.0116790e+03  -9.7286043e+00  -1.7865823e+01  -2.0546827e+01  -2.1010258e+01
   1.0117501e+03  -9.7286031e+00  -1.7865926e+01  -2.0561544e+01  -2.1018744e+01
   1.0118206e+03  -9.7286013e+00  -1.7867072e+01  -2.0573942e+01  -2.1032506e+01
   1.0118924e+03  -9.7286008e+00  -1.7866976e+01  -2.0583288e+01  -2.1046606e+01
   1.0119667e+03  -9.7285989e+00  -1.7867220e+01  -2.0599070e+01  -2.1055921e+01
   1.0120382e+03  -9.7285983e+00  -1.7866822e+01  -2.0609425e+01  -2.1074188e+01
   1.0121104e+03  -9.7285971e+00  -1.7867676e+01  -2.0621356e+01  -2.1079924e+01
   1.0121819e+03  -9.7285953e+00  -1.7867893e+01  -2.0627924e+01  -2.1097931e+01
   1.0122531e+03  -9.7285940e+00  -1.7867783e+01  -2.0641015e+01  -2.1101572e+01
   1.0123249e+03  -9.7285928e+00  -1.7868536e+01  -2.0652168e+01  -2.1111883e+01
   1.0123992e+03  -9.7285916e+00  -1.7867933e+01  -2.0659469e+01  -2.1123212e+01
   1.0124714e+03  -9.7285910e+00  -1.7868713e+01  -2.0673209e+01  -2.1135769e+01
   1.0125429e+03  -9.7285891e+00  -1.7868418e+01  -2.0680991e+01  -2.1143737e+01
   1.0126144e+03  -9.7285886e+00  -1.7869637e+01  -2.0687800e+01  -2.1155258e+01
   1.0126859e+03  -9.7285873e+00  -1.7869464e+01  -2.0699808e+01  -2.1163442e+01
   1.0127570e+03  -9.7285855e+00  -1.7870217e+01  -2.0705860e+01  -2.1170077e+01
   1.0128324e+03  -9.7285849e+00  -1.7870492e+01  -2.0715830e+01  -2.1181136e+01
   1.0129039e+03  -9.7285830e+00  -1.7870133e+01  -2.0722052e+01  -2.1187637e+01
   1.0129747e+03  -9.7285818e+00  -1.7870977e+01  -2.0729257e+01  -2.1197080e+01
   1.0130469e+03  -9.7285806e+00  -1.7870819e+01  -2.0736856e+01  -2.1207117e+01
   1.0131180e+03  -9.7285794e+00  -1.7871111e+01  -2.0746172e+01  -2.1213220e+01
   1.0131888e+03  -9.7285788e+00  -1.7871950e+01  -2.0753559e+01  -2.1219782e+01
   1.0132635e+03  -9.7285770e+00  -1.7871672e+01  -2.0759633e+01  -2.1228755e+01
   1.0133353e+03  -9.7285757e+00  -1.7871868e+01  -2.0768524e+01  -2.1236212e+01
   1.0134065e+03  -9.7285751e+00  -1.7871498e+01  -2.0772692e+01  -2.1242064e+01
   1.0134787e+03  -9.7285739e+00  -1.7871374e+01  -2.0780746e+01  -2.1250469e+01
   1.0135502e+03  -9.7285721e+00  -1.7871648e+01  -2.0785734e+01  -2.1256734e+01
   1.0136220e+03  -9.7285708e+00  -1.7872407e+01  -2.0793101e+01  -2.1260887e+01
   1.0136946e+03  -9.7285696e+00  -1.7872235e+01  -2.0798145e+01  -2.1269742e+01
   1.0137671e+03  -9.7285690e+00  -1.7872340e+01  -2.0804279e+01  -2.1277173e+01
   1.0138390e+03  -9.7285678e+00  -1.7872866e+01  -2.0810804e+01  -2.1281849e+01
   1.0139105e+03  -9.7285659e+00  -1.7872724e+01  -2.0817469e+01  -2.1289581e+01
   1.0139812e+03  -9.7285653e+00  -1.7872916e+01  -2.0823511e+01  -2.1293947e+01
   1.0140552e+03  -9.7285641e+00  -1.7872680e+01  -2.0828376e+01  -2.1297612e+01
   1.0141274e+03  -9.7285629e+00  -1.7873202e+01  -2.0834071e+01  -2.1303707e+01
   1.0141985e+03  -9.7285616e+00  -1.7873223e+01  -2.0837330e+01  -2.1308311e+01
   1.0142707e+03  -9.7285598e+00  -1.7873320e+01  -2.0843934e+01  -2.1314397e+01
   1.0143412e+03  -9.7285586e+00  -1.7873582e+01  -2.0847860e+01  -2.1318172e+01
   1.0144123e+03  -9.7285574e+00  -1.7873673e+01  -2.0853133e+01  -2.1324419e+01
   1.0144881e+03  -9.7285561e+00  -1.7873845e+01  -2.0857229e+01  -2.1330586e+01
   1.0145592e+03  -9.7285548e+00  -1.7874109e+01  -2.0862519e+01  -2.1334061e+01
   1.0146314e+03  -9.7285542e+00  -1.7874007e+01  -2.0866837e+01  -2.1337254e+01
   1.0147039e+03  -9.7285530e+00  -1.7874350e+01  -2.0869794e+01  -2.1343195e+01
   1.0147754e+03  -9.7285518e+00  -1.7874085e+01  -2.0875095e+01  -2.1347062e+01
   1.0148469e+03  -9.7285506e+00  -1.7874558e+01  -2.0877702e+01  -2.1350190e+01
   1.0149209e+03  -9.7285487e+00  -1.7874568e+01  -2.0882742e+01  -2.1354883e+01
   1.0149924e+03  -9.7285481e+00  -1.7874668e+01  -2.0886115e+01  -2.1357964e+01
   1.0150628e+03  -9.7285469e+00  -1.7874743e+01  -2.0890311e+01  -2.1363180e+01
   1.0151336e+03  -9.7285456e+00  -1.7874783e+01  -2.0892455e+01  -2.1366193e+01
   1.0152051e+03  -9.7285438e+00  -1.7874656e+01  -2.0895453e+01  -2.1371245e+01
   1.0152762e+03  -9.7285432e+00  -1.7874826e+01  -2.0899393e+01  -2.1373886e+01
   1.0153495e+03  -9.7285414e+00  -1.7875135e+01  -2.0901828e+01  -2.1377838e+01
   1.0154213e+03  -9.7285407e+00  -1.7875041e+01  -2.0905368e+01  -2.1380521e+01
   1.0154928e+03  -9.7285389e+00  -1.7875424e+01  -2.0908599e+01  -2.1383929e+01
   1.0155643e+03  -9.7285383e+00  -1.7875340e+01  -2.0912381e+01  -2.1387145e+01
   1.0156358e+03  -9.7285371e+00  -1.7875279e+01  -2.0915171e+01  -2.1390058e+01
   1.0157101e+03  -9.7285352e+00  -1.7875454e+01  -2.0918589e+01  -2.1392850e+01
   1.0158032e+03  -9.7285339e+00  -1.7875566e+01  -2.0920242e+01  -2.1396776e+01
   1.0158860e+03  -9.7285323e+00  -1.7875625e+01  -2.0924373e+01  -2.1398678e+01
   1.0159639e+03  -9.7285316e+00  -1.7875639e+01  -2.0925967e+01  -2.1401464e+01
   1.0160446e+03  -9.7285303e+00  -1.7875921e+01  -2.0928532e+01  -2.1404448e+01
   1.0161738e+03  -9.7285289e+00  -1.7875798e+01  -2.0931118e+01  -2.1407052e+01
   1.0162821e+03  -9.7285271e+00  -1.7875756e+01  -2.0934231e+01  -2.1410046e+01
   1.0163759e+03  -9.7285241e+00  -1.7875917e+01  -2.0935865e+01  -2.1412208e+01
   1.0165075e+03  -9.7285233e+00  -1.7875924e+01  -2.0938851e+01  -2.1414859e+01
   1.0165847e+03  -9.7285202e+00  -1.7876016e+01  -2.0940491e+01  -2.1417258e+01
   1.0166622e+03  -9.7285189e+00  -1.7876011e+01  -2.0942899e+01  -2.1419718e+01
   1.0167970e+03  -9.7285182e+00  -1.7876131e+01  -2.0946196e+01  -2.1421893e+01
   1.0168717e+03  -9.7285164e+00  -1.7876103e+01  -2.0947643e+01  -2.1423671e+01
   1.0169464e+03  -9.7285146e+00  -1.7876272e+01  -2.0949696e+01  -2.1426496e+01
   1.0170490e+03  -9.7285127e+00  -1.7876217e+01  -2.0951330e+01  -2.1429327e+01
   1.0172433e+03  -9.7285118e+00  -1.7876491e+01  -2.0953363e+01  -2.1430881e+01
   1.0173449e+03  -9.7285092e+00  -1.7876407e+01  -2.0955518e+01  -2.1432889e+01
   1.0175112e+03  -9.7285067e+00  -1.7876660e+01  -2.0956680e+01  -2.1435091e+01
   1.0177654e+03  -9.7285044e+00  -1.7876556e+01  -2.0958637e+01  -2.1436237e+01
   1.0178991e+03  -9.7285007e+00  -1.7876635e+01  -2.0960464e+01  -2.1438289e+01
   1.0179727e+03  -9.7284962e+00  -1.7876634e+01  -2.0962019e+01  -2.1440142e+01
   1.0180520e+03  -9.7284950e+00  -1.7876736e+01  -2.0964513e+01  -2.1441056e+01
   1.0181263e+03  -9.7284936e+00  -1.7876794e+01  -2.0965582e+01  -2.1443927e+01
   1.0181993e+03  -9.7284923e+00  -1.7876747e+01  -2.0966976e+01  -2.1445231e+01
   1.0182746e+03  -9.7284917e+00  -1.7876763e+01  -2.0968429e+01  -2.1446912e+01
   1.0183486e+03  -9.7284904e+00  -1.7876839e+01  -2.0970343e+01  -2.1447862e+01
   1.0184219e+03  -9.7284885e+00  -1.7876830e+01  -2.0971630e+01  -2.1449549e+01
   1.0184923e+03  -9.7284879e+00  -1.7876978e+01  -2.0972959e+01  -2.1450891e+01
   1.0185634e+03  -9.7284860e+00  -1.7876944e+01  -2.0974375e+01  -2.1452337e+01
   1.0186346e+03  -9.7284854e+00  -1.7876889e+01  -2.0975356e+01  -2.1453985e+01
   1.0187100e+03  -9.7284842e+00  -1.7876943e+01  -2.0976809e+01  -2.1455353e+01
   1.0187818e+03  -9.7284823e+00  -1.7877103e+01  -2.0977946e+01  -2.1456754e+01
   1.0188540e+03  -9.7284810e+00  -1.7877072e+01  -2.0979215e+01  -2.1457811e+01
   1.0189262e+03  -9.7284798e+00  -1.7877140e+01  -2.0980578e+01  -2.1458899e+01
   1.0189995e+03  -9.7284792e+00  -1.7877065e+01  -2.0981902e+01  -2.1460161e+01
   1.0190710e+03  -9.7284773e+00  -1.7877258e+01  -2.0982602e+01  -2.1461350e+01
   1.0191474e+03  -9.7284761e+00  -1.7877188e+01  -2.0984230e+01  -2.1462993e+01
   1.0192189e+03  -9.7284754e+00  -1.7877223e+01  -2.0984956e+01  -2.1464191e+01
   1.0192897e+03  -9.7284735e+00  -1.7877195e+01  -2.0986117e+01  -2.1464998e+01
   1.0193622e+03  -9.7284723e+00  -1.7877320e+01  -2.0987020e+01  -2.1466391e+01
   1.0194337e+03  -9.7284717e+00  -1.7877300e+01  -2.0988065e+01  -2.1466992e+01
   1.0195042e+03  -9.7284698e+00  -1.7877339e+01  -2.0989406e+01  -2.1467903e+01
   1.0195785e+03  -9.7284692e+00  -1.7877356e+01  -2.0989915e+01  -2.1469443e+01
   1.0196517e+03  -9.7284680e+00  -1.7877394e+01  -2.0990875e+01  -2.1470109e+01
   1.0197229e+03  -9.7284661e+00  -1.7877400e+01  -2.0991696e+01  -2.1471285e+01
   1.0197937e+03  -9.7284648e+00  -1.7877406e+01  -2.0992907e+01  -2.1471738e+01
   1.0198669e+03  -9.7284642e+00  -1.7877402e+01  -2.0993660e+01  -2.1473189e+01
   1.0199377e+03  -9.7284624e+00  -1.7877461e+01  -2.0994622e+01  -2.1473670e+01
   1.0200120e+03  -9.7284617e+00  -1.7877514e+01  -2.0995495e+01  -2.1474605e+01
   1.0200842e+03  -9.7284599e+00  -1.7877508e+01  -2.0996083e+01  -2.1475373e+01
   1.0201561e+03  -9.7284586e+00  -1.7877506e+01  -2.0996860e+01  -2.1476245e+01
   1.0202269e+03  -9.7284574e+00  -1.7877508e+01  -2.0997609e+01  -2.1477295e+01
   1.0202976e+03  -9.7284561e+00  -1.7877539e+01  -2.0998438e+01  -2.1477669e+01
   1.0203706e+03  -9.7284555e+00  -1.7877608e+01  -2.0999178e+01  -2.1478693e+01
   1.0204445e+03  -9.7284543e+00  -1.7877575e+01  -2.0999652e+01  -2.1479598e+01
   1.0205160e+03  -9.7284530e+00  -1.7877640e+01  -2.1000400e+01  -2.1480118e+01
   1.0205882e+03  -9.7284518e+00  -1.7877627e+01  -2.1001252e+01  -2.1480792e+01
   1.0206586e+03  -9.7284499e+00  -1.7877605e+01  -2.1001910e+01  -2.1481538e+01
   1.0207294e+03  -9.7284493e+00  -1.7877668e+01  -2.1002371e+01  -2.1482117e+01
   1.0207999e+03  -9.7284475e+00  -1.7877676e+01  -2.1002994e+01  -2.1482810e+01
   1.0208756e+03  -9.7284463e+00  -1.7877657e+01  -2.1003718e+01  -2.1483271e+01
   1.0209485e+03  -9.7284450e+00  -1.7877716e+01  -2.1004333e+01  -2.1483850e+01
   1.0210193e+03  -9.7284443e+00  -1.7877714e+01  -2.1004837e+01  -2.1484527e+01
   1.0210904e+03  -9.7284425e+00  -1.7877698e+01  -2.1005443e+01  -2.1485024e+01
   1.0211612e+03  -9.7284413e+00  -1.7877691e+01  -2.1005772e+01  -2.1485716e+01
   1.0212316e+03  -9.7284406e+00  -1.7877701e+01  -2.1006429e+01  -2.1486027e+01
   1.0213084e+03  -9.7284388e+00  -1.7877762e+01  -2.1006879e+01  -2.1486896e+01
   1.0213799e+03  -9.7284375e+00  -1.7877795e+01  -2.1007274e+01  -2.1487122e+01
   1.0214514e+03  -9.7284369e+00  -1.7877755e+01  -2.1007959e+01  -2.1487700e+01
   1.0215229e+03  -9.7284356e+00  -1.7877751e+01  -2.1008326e+01  -2.1488208e+01
   1.0215933e+03  -9.7284344e+00  -1.7877798e+01  -2.1008609e+01  -2.1488608e+01
   1.0216638e+03  -9.7284332e+00  -1.7877785e+01  -2.1009306e+01  -2.1489191e+01
   1.0217370e+03  -9.7284320e+00  -1.7877770e+01  -2.1009532e+01  -2.1489540e+01
   1.0218085e+03  -9.7284301e+00  -1.7877836e+01  -2.1010049e+01  -2.1489907e+01
   1.0218793e+03  -9.7284289e+00  -1.7877829e+01  -2.1010336e+01  -2.1490320e+01
   1.0219501e+03  -9.7284282e+00  -1.7877876e+01  -2.1010872e+01  -2.1490663e+01
   1.0220212e+03  -9.7284264e+00  -1.7877865e+01  -2.1011253e+01  -2.1491259e+01
   1.0220910e+03  -9.7284252e+00  -1.7877853e+01  -2.1011476e+01  -2.1491600e+01
   1.0221667e+03  -9.7284240e+00  -1.7877884e+01  -2.1011897e+01  -2.1491900e+01
   1.0222382e+03  -9.7284227e+00  -1.7877858e+01  -2.1012312e+01  -2.1492332e+01
   1.0223083e+03  -9.7284214e+00  -1.7877869e+01  -2.1012675e+01  -2.1492723e+01
   1.0223798e+03  -9.7284208e+00  -1.7877895e+01  -2.1013055e+01  -2.1493106e+01
   1.0224505e+03  -9.7284190e+00  -1.7877887e+01  -2.1013249e+01  -2.1493506e+01
   1.0225220e+03  -9.7284184e+00  -1.7877921e+01  -2.1013588e+01  -2.1493695e+01
   1.0225978e+03  -9.7284165e+00  -1.7877916e+01  -2.1013894e+01  -2.1493996e+01
   1.0226686e+03  -9.7284152e+00  -1.7877894e+01  -2.1014159e+01  -2.1494398e+01
   1.0227393e+03  -9.7284146e+00  -1.7877918e+01  -2.1014456e+01  -2.1494559e+01
   1.0228094e+03  -9.7284128e+00  -1.7877934e+01  -2.1014741e+01  -2.1495020e+01
   1.0228806e+03  -9.7284122e+00  -1.7877934e+01  -2.1015131e+01  -2.1495241e+01
   1.0229517e+03  -9.7284110e+00  -1.7877941e+01  -2.1015361e+01  -2.1495534e+01
   1.0230257e+03  -9.7284091e+00  -1.7877944e+01  -2.1015697e+01  -2.1495832e+01
   1.0230964e+03  -9.7284085e+00  -1.7877956e+01  -2.1015987e+01  -2.1496185e+01
   1.0231676e+03  -9.7284066e+00  -1.7877940e+01  -2.1016133e+01  -2.1496353e+01
   1.0232384e+03  -9.7284054e+00  -1.7877962e+01  -2.1016373e+01  -2.1496583e+01
   1.0233084e+03  -9.7284048e+00  -1.7877949e+01  -2.1016652e+01  -2.1496946e+01
   1.0233792e+03  -9.7284030e+00  -1.7877969e+01  -2.1016921e+01  -2.1497138e+01
   1.0234539e+03  -9.7284023e+00  -1.7877971e+01  -2.1017055e+01  -2.1497351e+01
   1.0235247e+03  -9.7284004e+00  -1.7877984e+01  -2.1017263e+01  -2.1497617e+01
   1.0235951e+03  -9.7283998e+00  -1.7877988e+01  -2.1017583e+01  -2.1497800e+01
   1.0236659e+03  -9.7283980e+00  -1.7877985e+01  -2.1017775e+01  -2.1497986e+01
   1.0237356e+03  -9.7283968e+00  -1.7877996e+01  -2.1017910e+01  -2.1498224e+01
   1.0238053e+03  -9.7283956e+00  -1.7877989e+01  -2.1018105e+01  -2.1498394e+01
   1.0238790e+03  -9.7283950e+00  -1.7877989e+01  -2.1018286e+01  -2.1498675e+01
   1.0239505e+03  -9.7283931e+00  -1.7877999e+01  -2.1018536e+01  -2.1498812e+01
   1.0240205e+03  -9.7283919e+00  -1.7878001e+01  -2.1018677e+01  -2.1499031e+01
   1.0240910e+03  -9.7283913e+00  -1.7877990e+01  -2.1018844e+01  -2.1499186e+01
   1.0241639e+03  -9.7283894e+00  -1.7877991e+01  -2.1019087e+01  -2.1499410e+01
   1.0242343e+03  -9.7283888e+00  -1.7878011e+01  -2.1019202e+01  -2.1499559e+01
   1.0243086e+03  -9.7283870e+00  -1.7878007e+01  -2.1019411e+01  -2.1499771e+01
   1.0243812e+03  -9.7283857e+00  -1.7878007e+01  -2.1019573e+01  -2.1499936e+01
   1.0244516e+03  -9.7283844e+00  -1.7878006e+01  -2.1019702e+01  -2.1500143e+01
   1.0245224e+03  -9.7283838e+00  -1.7878013e+01  -2.1019870e+01  -2.1500245e+01
   1.0245925e+03  -9.7283820e+00  -1.7878020e+01  -2.1020042e+01  -2.1500331e+01
   1.0246640e+03  -9.7283814e+00  -1.7878022e+01  -2.1020126e+01  -2.1500516e+01
   1.0247376e+03  -9.7283795e+00  -1.7878019e+01  -2.1020255e+01  -2.1500670e+01
   1.0248084e+03  -9.7283783e+00  -1.7878023e+01  -2.1020378e+01  -2.1500754e+01
   1.0248798e+03  -9.7283770e+00  -1.7878031e+01  -2.1020497e+01  -2.1500967e+01
   1.0249496e+03  -9.7283764e+00  -1.7878034e+01  -2.1020629e+01  -2.1501061e+01
   1.0250204e+03  -9.7283746e+00  -1.7878025e+01  -2.1020764e+01  -2.1501221e+01
   1.0250918e+03  -9.7283734e+00  -1.7878032e+01  -2.1020859e+01  -2.1501292e+01
   1.0251651e+03  -9.7283728e+00  -1.7878043e+01  -2.1020990e+01  -2.1501447e+01
   1.0252355e+03  -9.7283715e+00  -1.7878031e+01  -2.1021132e+01  -2.1501522e+01
   1.0253053e+03  -9.7283697e+00  -1.7878037e+01  -2.1021218e+01  -2.1501700e+01
   1.0253771e+03  -9.7283685e+00  -1.7878036e+01  -2.1021333e+01  -2.1501835e+01
   1.0254468e+03  -9.7283672e+00  -1.7878035e+01  -2.1021436e+01  -2.1501894e+01
   1.0255162e+03  -9.7283666e+00  -1.7878040e+01  -2.1021555e+01  -2.1501997e+01
   1.0255902e+03  -9.7283654e+00  -1.7878042e+01  -2.1021620e+01  -2.1502160e+01
   1.0256602e+03  -9.7283635e+00  -1.7878041e+01  -2.1021751e+01  -2.1502212e+01
   1.0257303e+03  -9.7283629e+00  -1.7878042e+01  -2.1021822e+01  -2.1502340e+01
   1.0258015e+03  -9.7283611e+00  -1.7878037e+01  -2.1021935e+01  -2.1502409e+01
   1.0258715e+03  -9.7283605e+00  -1.7878040e+01  -2.1022033e+01  -2.1502503e+01
   1.0259416e+03  -9.7283593e+00  -1.7878041e+01  -2.1022123e+01  -2.1502608e+01
   1.0260152e+03  -9.7283581e+00  -1.7878048e+01  -2.1022197e+01  -2.1502708e+01
   1.0260867e+03  -9.7283568e+00  -1.7878044e+01  -2.1022252e+01  -2.1502804e+01
   1.0261571e+03  -9.7283556e+00  -1.7878041e+01  -2.1022335e+01  -2.1502887e+01
   1.0262269e+03  -9.7283543e+00  -1.7878042e+01  -2.1022410e+01  -2.1502944e+01
   1.0262976e+03  -9.7283525e+00  -1.7878047e+01  -2.1022473e+01  -2.1503050e+01
   1.0263684e+03  -9.7283513e+00  -1.7878043e+01  -2.1022583e+01  -2.1503096e+01
   1.0264424e+03  -9.7283507e+00  -1.7878041e+01  -2.1022620e+01  -2.1503182e+01
   1.0265135e+03  -9.7283494e+00  -1.7878043e+01  -2.1022691e+01  -2.1503261e+01
   1.0265833e+03  -9.7283482e+00  -1.7878042e+01  -2.1022755e+01  -2.1503337e+01
   1.0266537e+03  -9.7283470e+00  -1.7878047e+01  -2.1022842e+01  -2.1503392e+01
   1.0267245e+03  -9.7283451e+00  -1.7878047e+01  -2.1022913e+01  -2.1503479e+01
   1.0267938e+03  -9.7283445e+00  -1.7878041e+01  -2.1022994e+01  -2.1503525e+01
   1.0268667e+03  -9.7283433e+00  -1.7878041e+01  -2.1023043e+01  -2.1503599e+01
   1.0269372e+03  -9.7283415e+00  -1.7878044e+01  -2.1023100e+01  -2.1503664e+01
   1.0270080e+03  -9.7283408e+00  -1.7878045e+01  -2.1023169e+01  -2.1503717e+01
   1.0270773e+03  -9.7283396e+00  -1.7878045e+01  -2.1023204e+01  -2.1503775e+01
   1.0271471e+03  -9.7283378e+00  -1.7878041e+01  -2.1023280e+01  -2.1503832e+01
   1.0272178e+03  -9.7283372e+00  -1.7878041e+01  -2.1023333e+01  -2.1503879e+01
   1.0272907e+03  -9.7283354e+00  -1.7878044e+01  -2.1023389e+01  -2.1503955e+01
   1.0273626e+03  -9.7283341e+00  -1.7878040e+01  -2.1023432e+01  -2.1504019e+01
   1.0274337e+03  -9.7283335e+00  -1.7878040e+01  -2.1023493e+01  -2.1504055e+01
   1.0275031e+03  -9.7283323e+00  -1.7878036e+01  -2.1023540e+01  -2.1504098e+01
   1.0275728e+03  -9.7283305e+00  -1.7878038e+01  -2.1023572e+01  -2.1504143e+01
   1.0276429e+03  -9.7283299e+00  -1.7878039e+01  -2.1023637e+01  -2.1504190e+01
   1.0277169e+03  -9.7283286e+00  -1.7878040e+01  -2.1023659e+01  -2.1504238e+01
   1.0277876e+03  -9.7283274e+00  -1.7878037e+01  -2.1023700e+01  -2.1504279e+01
   1.0278577e+03  -9.7283261e+00  -1.7878035e+01  -2.1023746e+01  -2.1504332e+01
   1.0279285e+03  -9.7283249e+00  -1.7878037e+01  -2.1023797e+01  -2.1504367e+01
   1.0279986e+03  -9.7283237e+00  -1.7878034e+01  -2.1023826e+01  -2.1504417e+01
   1.0280683e+03  -9.7283219e+00  -1.7878035e+01  -2.1023859e+01  -2.1504455e+01
   1.0281419e+03  -9.7283213e+00  -1.7878035e+01  -2.1023905e+01  -2.1504495e+01
   1.0282127e+03  -9.7283194e+00  -1.7878033e+01  -2.1023939e+01  -2.1504527e+01
   1.0282824e+03  -9.7283188e+00  -1.7878030e+01  -2.1023969e+01  -2.1504573e+01
   1.0283532e+03  -9.7283170e+00  -1.7878031e+01  -2.1024013e+01  -2.1504615e+01
   1.0284247e+03  -9.7283158e+00  -1.7878028e+01  -2.1024053e+01  -2.1504637e+01
   1.0284948e+03  -9.7283151e+00  -1.7878028e+01  -2.1024074e+01  -2.1504681e+01
   1.0285670e+03  -9.7283133e+00  -1.7878029e+01  -2.1024114e+01  -2.1504706e+01
   1.0286385e+03  -9.7283121e+00  -1.7878026e+01  -2.1024133e+01  -2.1504735e+01
   1.0287085e+03  -9.7283108e+00  -1.7878025e+01  -2.1024176e+01  -2.1504768e+01
   1.0287786e+03  -9.7283102e+00  -1.7878026e+01  -2.1024191e+01  -2.1504809e+01
   1.0288491e+03  -9.7283084e+00  -1.7878025e+01  -2.1024220e+01  -2.1504827e+01
   1.0289188e+03  -9.7283078e+00  -1.7878023e+01  -2.1024254e+01  -2.1504864e+01
   1.0289885e+03  -9.7283066e+00  -1.7878022e+01  -2.1024270e+01  -2.1504898e+01
   1.0290596e+03  -9.7283048e+00  -1.7878022e+01  -2.1024297e+01  -2.1504909e+01
   1.0291304e+03  -9.7283042e+00  -1.7878018e+01  -2.1024322e+01  -2.1504950e+01
   1.0292001e+03  -9.7283029e+00  -1.7878018e+01  -2.1024353e+01  -2.1504967e+01
   1.0292702e+03  -9.7283011e+00  -1.7878017e+01  -2.1024368e+01  -2.1504994e+01
   1.0293417e+03  -9.7282999e+00  -1.7878016e+01  -2.1024391e+01  -2.1505017e+01
   1.0294118e+03  -9.7282993e+00  -1.7878015e+01  -2.1024421e+01  -2.1505035e+01
   1.0294829e+03  -9.7282981e+00  -1.7878013e+01  -2.1024437e+01  -2.1505072e+01
   1.0295541e+03  -9.7282962e+00  -1.7878013e+01  -2.1024461e+01  -2.1505083e+01
   1.0296252e+03  -9.7282956e+00  -1.7878010e+01  -2.1024482e+01  -2.1505102e+01
   1.0296956e+03  -9.7282944e+00  -1.7878009e+01  -2.1024504e+01  -2.1505132e+01
   1.0297650e+03  -9.7282932e+00  -1.7878009e+01  -2.1024523e+01  -2.1505143e+01
   1.0298354e+03  -9.7282919e+00  -1.7878008e+01  -2.1024535e+01  -2.1505170e+01
   1.0299094e+03  -9.7282901e+00  -1.7878005e+01  -2.1024561e+01  -2.1505184e+01
   1.0299834e+03  -9.7282888e+00  -1.7878005e+01  -2.1024575e+01  -2.1505208e+01
   1.0300545e+03  -9.7282882e+00  -1.7878003e+01  -2.1024596e+01  -2.1505222e+01
   1.0301246e+03  -9.7282863e+00  -1.7878002e+01  -2.1024613e+01  -2.1505237e+01
   1.0301947e+03  -9.7282851e+00  -1.7878000e+01  -2.1024623e+01  -2.1505262e+01
   1.0302984e+03  -9.7282839e+00  -1.7877999e+01  -2.1024645e+01  -2.1505273e+01
   1.0305040e+03  -9.7282821e+00  -1.7877996e+01  -2.1024657e+01  -2.1505286e+01
   1.0307631e+03  -9.7282803e+00  -1.7877995e+01  -2.1024669e+01  -2.1505311e+01
   1.0308837e+03  -9.7282763e+00  -1.7877993e+01  -2.1024683e+01  -2.1505317e+01
   1.0309570e+03  -9.7282720e+00  -1.7877988e+01  -2.1024700e+01  -2.1505335e+01
   1.0310288e+03  -9.7282707e+00  -1.7877985e+01  -2.1024710e+01  -2.1505346e+01
   1.0310993e+03  -9.7282701e+00  -1.7877980e+01  -2.1024724e+01  -2.1505358e+01
   1.0311757e+03  -9.7282689e+00  -1.7877979e+01  -2.1024737e+01  -2.1505378e+01
   1.0312476e+03  -9.7282670e+00  -1.7877977e+01  -2.1024748e+01  -2.1505390e+01
   1.0313184e+03  -9.7282663e+00  -1.7877975e+01  -2.1024760e+01  -2.1505402e+01
   1.0313898e+03  -9.7282645e+00  -1.7877974e+01  -2.1024774e+01  -2.1505414e+01
   1.0314620e+03  -9.7282632e+00  -1.7877972e+01  -2.1024782e+01  -2.1505427e+01
   1.0315318e+03  -9.7282626e+00  -1.7877971e+01  -2.1024798e+01  -2.1505433e+01
   1.0316068e+03  -9.7282614e+00  -1.7877969e+01  -2.1024806e+01  -2.1505447e+01
   1.0316793e+03  -9.7282601e+00  -1.7877968e+01  -2.1024815e+01  -2.1505456e+01
   1.0317512e+03  -9.7282582e+00  -1.7877966e+01  -2.1024826e+01  -2.1505467e+01
   1.0318220e+03  -9.7282570e+00  -1.7877964e+01  -2.1024833e+01  -2.1505481e+01
   1.0318935e+03  -9.7282564e+00  -1.7877961e+01  -2.1024844e+01  -2.1505489e+01
   1.0319639e+03  -9.7282545e+00  -1.7877960e+01  -2.1024857e+01  -2.1505496e+01
   1.0320386e+03  -9.7282533e+00  -1.7877959e+01  -2.1024862e+01  -2.1505510e+01
   1.0321104e+03  -9.7282527e+00  -1.7877958e+01  -2.1024871e+01  -2.1505514e+01
   1.0321819e+03  -9.7282508e+00  -1.7877955e+01  -2.1024880e+01  -2.1505523e+01
   1.0322527e+03  -9.7282502e+00  -1.7877954e+01  -2.1024889e+01  -2.1505533e+01
   1.0323238e+03  -9.7282489e+00  -1.7877953e+01  -2.1024894e+01  -2.1505540e+01
   1.0323953e+03  -9.7282471e+00  -1.7877951e+01  -2.1024904e+01  -2.1505547e+01
   1.0324686e+03  -9.7282459e+00  -1.7877949e+01  -2.1024911e+01  -2.1505556e+01
   1.0325394e+03  -9.7282446e+00  -1.7877947e+01  -2.1024918e+01  -2.1505563e+01
   1.0326109e+03  -9.7282434e+00  -1.7877945e+01  -2.1024923e+01  -2.1505570e+01
   1.0326816e+03  -9.7282421e+00  -1.7877944e+01  -2.1024931e+01  -2.1505577e+01
   1.0327528e+03  -9.7282409e+00  -1.7877942e+01  -2.1024939e+01  -2.1505587e+01
   1.0328239e+03  -9.7282403e+00  -1.7877941e+01  -2.1024945e+01  -2.1505592e+01
   1.0328986e+03  -9.7282391e+00  -1.7877939e+01  -2.1024949e+01  -2.1505598e+01
   1.0329704e+03  -9.7282378e+00  -1.7877938e+01  -2.1024956e+01  -2.1505603e+01
   1.0330416e+03  -9.7282365e+00  -1.7877936e+01  -2.1024960e+01  -2.1505608e+01
   1.0331127e+03  -9.7282347e+00  -1.7877935e+01  -2.1024966e+01  -2.1505614e+01
   1.0331842e+03  -9.7282335e+00  -1.7877932e+01  -2.1024971e+01  -2.1505621e+01
   1.0332557e+03  -9.7282322e+00  -1.7877930e+01  -2.1024976e+01  -2.1505625e+01
   1.0333332e+03  -9.7282310e+00  -1.7877928e+01  -2.1024979e+01  -2.1505630e+01
   1.0334047e+03  -9.7282303e+00  -1.7877926e+01  -2.1024983e+01  -2.1505634e+01
   1.0334751e+03  -9.7282284e+00  -1.7877925e+01  -2.1024989e+01  -2.1505637e+01
   1.0335466e+03  -9.7282278e+00  -1.7877923e+01  -2.1024992e+01  -2.1505644e+01
   1.0336167e+03  -9.7282259e+00  -1.7877922e+01  -2.1024996e+01  -2.1505646e+01
   1.0336878e+03  -9.7282253e+00  -1.7877920e+01  -2.1025000e+01  -2.1505651e+01
   1.0337646e+03  -9.7282241e+00  -1.7877919e+01  -2.1025004e+01  -2.1505654e+01
   1.0338361e+03  -9.7282222e+00  -1.7877917e+01  -2.1025007e+01  -2.1505658e+01
   1.0339073e+03  -9.7282216e+00  -1.7877915e+01  -2.1025011e+01  -2.1505662e+01
   1.0339795e+03  -9.7282197e+00  -1.7877913e+01  -2.1025013e+01  -2.1505665e+01
   1.0340531e+03  -9.7282185e+00  -1.7877911e+01  -2.1025017e+01  -2.1505668e+01
   1.0341242e+03  -9.7282172e+00  -1.7877909e+01  -2.1025020e+01  -2.1505672e+01
   1.0342007e+03  -9.7282166e+00  -1.7877907e+01  -2.1025022e+01  -2.1505675e+01
   1.0342729e+03  -9.7282153e+00  -1.7877906e+01  -2.1025026e+01  -2.1505678e+01
   1.0343437e+03  -9.7282134e+00  -1.7877904e+01  -2.1025029e+01  -2.1505681e+01
   1.0344141e+03  -9.7282122e+00  -1.7877902e+01  -2.1025031e+01  -2.1505684e+01
   1.0344859e+03  -9.7282109e+00  -1.7877900e+01  -2.1025034e+01  -2.1505686e+01
   1.0345564e+03  -9.7282103e+00  -1.7877898e+01  -2.1025036e+01  -2.1505689e+01
   1.0346307e+03  -9.7282085e+00  -1.7877897e+01  -2.1025038e+01  -2.1505691e+01
   1.0347022e+03  -9.7282078e+00  -1.7877894e+01  -2.1025040e+01  -2.1505692e+01
   1.0347747e+03  -9.7282060e+00  -1.7877893e+01  -2.1025041e+01  -2.1505695e+01
   1.0348455e+03  -9.7282047e+00  -1.7877891e+01  -2.1025044e+01  -2.1505697e+01
   1.0349159e+03  -9.7282041e+00  -1.7877889e+01  -2.1025046e+01  -2.1505699e+01
   1.0349871e+03  -9.7282023e+00  -1.7877888e+01  -2.1025048e+01  -2.1505701e+01


==> chapter_03/Figs/fig3_7a/01_IEEE14_red2_synchronous.txt <==
	x			y
0.626268760261253	0
0.694211366670104	0.00500000000000000
0.727511477676056	0.0110000000000000
0.752684607371301	0.0160000000000000
0.773425129176019	0.0210000000000000
0.798284850554213	0.0260000000000000
0.803184853457852	0.0310000000000000
0.815911167647929	0.0360000000000000
0.821680922536732	0.0410000000000000
0.828081808260886	0.0460000000000000
0.831387959320326	0.0530000000000001
0.835231797017763	0.0580000000000001
0.837917497376424	0.0630000000000001
0.842463279880157	0.0680000000000001
0.846281562908383	0.0740000000000001
0.849052410108050	0.0790000000000001
0.857576627724084	0.0850000000000001
0.860195487491235	0.0900000000000001
0.862973113762711	0.0950000000000001
0.864994621382552	0.100000000000000
0.868810796096855	0.105000000000000
0.871922080620120	0.110000000000000
0.879163764329408	0.115000000000000
0.883170490152617	0.120000000000000
0.886035651440190	0.125000000000000
0.889162384393979	0.130000000000000
0.892644203375363	0.135000000000000
0.896315672988864	0.140000000000000
0.897471130059879	0.145000000000000
0.899945924378437	0.150000000000000
0.902694024462165	0.156000000000000
0.904942516593004	0.161000000000000
0.907487238018051	0.167000000000000
0.909610552653128	0.172000000000000
0.913019939545602	0.177000000000000
0.916294610274054	0.182000000000000
0.918789247041467	0.187000000000000
0.920564643582680	0.192000000000000
0.921601342890705	0.198000000000000
0.923543947074141	0.203000000000000
0.924269944189895	0.208000000000000
0.925914181161858	0.213000000000000
0.928939098231929	0.218000000000000
0.929723436348921	0.223000000000000
0.930435832697852	0.228000000000000
0.931989135469115	0.233000000000000
0.932664844258993	0.238000000000000
0.933701298654054	0.243000000000000
0.935295143883241	0.249000000000000
0.936464068125511	0.254000000000000
0.937476921794728	0.259000000000000
0.938300280685924	0.264000000000000
0.939579212312748	0.269000000000000
0.941185814381055	0.274000000000000
0.942706981265295	0.279000000000000
0.943923809998550	0.284000000000000
0.945322916811154	0.289000000000000
0.945883693908464	0.294000000000000
0.946460739063642	0.299000000000000
0.947464708094171	0.304000000000000
0.947726177754433	0.309000000000000
0.948825603439450	0.314000000000000
0.950082495584898	0.319000000000000
0.950701343359805	0.324000000000000
0.951638484203810	0.329000000000000
0.953107652056383	0.334000000000000
0.954576073469895	0.339000000000000
0.954907914763365	0.345000000000000
0.956034903411257	0.350000000000000
0.957050777558736	0.355000000000000
0.957475666156610	0.360000000000000
0.958781210731625	0.365000000000000
0.960107747714551	0.370000000000000
0.961130500698135	0.375000000000000
0.962798981278054	0.380000000000000
0.963832365627335	0.385000000000000
0.965912084647071	0.390000000000000
0.966409019332807	0.396000000000000
0.967174036440194	0.402000000000000
0.968367959783623	0.407000000000000
0.968915597864726	0.412000000000000
0.969467307550700	0.417000000000000
0.970172838493821	0.422000000000000
0.971070650607689	0.427000000000000
0.972300615252750	0.432000000000000
0.973149980693136	0.437000000000000
0.973966228781214	0.442000000000000
0.974849306810001	0.447000000000000
0.975388785190246	0.452000000000000
0.976774444789904	0.457000000000000
0.978512914294017	0.462000000000000
0.979108279570455	0.467000000000000
0.979397311630307	0.472000000000000
0.980125847127734	0.477000000000000
0.980745117940268	0.482000000000000
0.983358775751731	0.487000000000000
0.984188988923806	0.493000000000000
0.985441433691579	0.498000000000000
0.986638753486110	0.503000000000000
0.986886495819750	0.508000000000001
0.987954047742358	0.513000000000001
0.990605285376695	0.518000000000001
0.991835252222503	0.524000000000001
0.993371519567024	0.529000000000001
0.993696138782130	0.534000000000001
0.994317865076578	0.539000000000001
0.995225703852226	0.545000000000000
0.996958798281947	0.551000000000000
0.998501470578919	0.556000000000001
0.999472023450289	0.561000000000000
1.00067403180146	0.566000000000001
1.00191212245868	0.571000000000000
1.00264020449289	0.576000000000001
1.00306932160952	0.581000000000000
1.00693517896639	0.586000000000001
1.00788052009004	0.591000000000000
1.00993946599070	0.596000000000001
1.01154030152877	0.601000000000000
1.01340668929829	0.606000000000001
1.01395135518630	0.611000000000000
1.01509445205197	0.616000000000001
1.01599863457836	0.621000000000000
1.01859300179579	0.626000000000001
1.02019655686423	0.631000000000000
1.02313360722792	0.637000000000001
1.02499465634691	0.642000000000001
1.02579662805092	0.647000000000001
1.02646267755667	0.653000000000001
1.02705140096916	0.658000000000001
1.02904010811515	0.664000000000001
1.03008147767270	0.669000000000001
1.03124527549912	0.675000000000001
1.03238851004824	0.680000000000001
1.03450154924539	0.685000000000001
1.03605008512970	0.690000000000001
1.03774767746943	0.695000000000001
1.03996289089003	0.700000000000001
1.04028011319182	0.705000000000001
1.04361696033635	0.710000000000001
1.04493219749279	0.715000000000001
1.04675307870751	0.721000000000001
1.04793089783128	0.726000000000001
1.04966780691528	0.731000000000001
1.05115208302468	0.736000000000001
1.05553968913205	0.741000000000001
1.05636765077707	0.746000000000001
1.05801532626844	0.751000000000001
1.05941758704227	0.756000000000001
1.06224678102526	0.763000000000001
1.06267497190689	0.769000000000001
1.06395290858670	0.774000000000001
1.06708452737175	0.779000000000001
1.06823716805418	0.785000000000001
1.06962098680706	0.790000000000001
1.07197977629458	0.795000000000001
1.07263001092570	0.800000000000001
1.07451299225747	0.805000000000001
1.07942651740320	0.810000000000001
1.08026357428594	0.815000000000001
1.08241192380212	0.821000000000001
1.08605908303137	0.826000000000001
1.08884216232877	0.831000000000001
1.09018117287647	0.836000000000001
1.09388538826153	0.841000000000001
1.09537921545531	0.846000000000001
1.09588016099640	0.852000000000001
1.09715811683997	0.857000000000001
1.09869997980490	0.862000000000001
1.10160851272740	0.867000000000001
1.10269194160493	0.873000000000001
1.10487850732618	0.878000000000001
1.10677867748283	0.883000000000001
1.10847621853307	0.888000000000001
1.11051215822947	0.893000000000001
1.11375291729798	0.898000000000001
1.11666269953312	0.903000000000000
1.11889233246819	0.908000000000000
1.12118968695434	0.913000000000000
1.12368674244900	0.918000000000000
1.12605646133149	0.923000000000000
1.12947089667832	0.928000000000000
1.13118812728560	0.933000000000000
1.13611555115289	0.938000000000000
1.14123401292851	0.944000000000000
1.14482338678657	0.949000000000000
1.15004114706995	0.954000000000000
1.15398848479400	0.959000000000000
1.15845036343751	0.964000000000000
1.16374266737643	0.969000000000000
1.16855652078177	0.975000000000000
1.17658017959915	0.980000000000000
1.19569913319752	0.985000000000000
1.26612179263016	0.990000000000000

==> chapter_03/Figs/fig3_7a/02_IEEE14_red2_randomized.txt <==
	x			y
0.726134137615223	0
0.803447427395960	0.00500000000000000
0.828678990415182	0.0100000000000000
0.841156057052651	0.0150000000000000
0.846523855872066	0.0200000000000000
0.852865352641427	0.0250000000000000
0.856219939477343	0.0300000000000000
0.865658776957164	0.0350000000000000
0.870258290878088	0.0400000000000000
0.872580482507127	0.0450000000000000
0.875806550509766	0.0500000000000000
0.877995680277945	0.0550000000000001
0.882743669919265	0.0600000000000001
0.885732713814992	0.0650000000000001
0.890279488013443	0.0700000000000001
0.891374528364842	0.0750000000000001
0.893579195329579	0.0800000000000001
0.894829243369628	0.0850000000000001
0.896671472142371	0.0900000000000001
0.897830966479668	0.0950000000000001
0.899855380118145	0.100000000000000
0.901379845072771	0.105000000000000
0.902284464682996	0.110000000000000
0.904834279368758	0.115000000000000
0.905964234467036	0.120000000000000
0.907014994552188	0.125000000000000
0.908660945472498	0.130000000000000
0.909482236463276	0.135000000000000
0.910326744586932	0.140000000000000
0.911095235391104	0.145000000000000
0.912320241780549	0.150000000000000
0.914989040398014	0.155000000000000
0.915727159491471	0.160000000000000
0.917053042527905	0.165000000000000
0.917625355239955	0.170000000000000
0.918921618441660	0.175000000000000
0.919356312334682	0.180000000000000
0.920217508014184	0.185000000000000
0.921167574074288	0.190000000000000
0.922466082901191	0.195000000000000
0.923600670810527	0.200000000000000
0.925205713042982	0.205000000000000
0.925716184259633	0.210000000000000
0.926324623063505	0.215000000000000
0.926994610278950	0.220000000000000
0.927874820227700	0.225000000000000
0.929715683714327	0.230000000000000
0.930744205847778	0.235000000000000
0.931421737989020	0.240000000000000
0.932589921933872	0.245000000000000
0.933359043904840	0.250000000000000
0.934179877141871	0.255000000000000
0.935650616193571	0.260000000000000
0.937070364526269	0.265000000000000
0.937560122895143	0.270000000000000
0.938332727688523	0.275000000000000
0.939085195438052	0.280000000000000
0.939360290116436	0.285000000000000
0.940806990195018	0.290000000000000
0.941305064113332	0.295000000000000
0.942486730892471	0.300000000000000
0.942964964749800	0.305000000000000
0.944033165135599	0.310000000000000
0.944583445413208	0.315000000000000
0.945370146229118	0.320000000000000
0.946086249418167	0.325000000000000
0.946585320096302	0.330000000000000
0.947271245972762	0.335000000000000
0.947595415208439	0.340000000000000
0.948176878363207	0.345000000000000
0.948815591253640	0.350000000000000
0.949081437223466	0.355000000000000
0.949900717651341	0.360000000000000
0.950195391523917	0.365000000000000
0.950565468204377	0.370000000000000
0.950638079905836	0.375000000000000
0.951257282268476	0.380000000000000
0.952135867962301	0.385000000000000
0.952613542891498	0.390000000000000
0.953354116391715	0.395000000000000
0.954083643577084	0.400000000000000
0.954605443699452	0.405000000000000
0.954960772780057	0.410000000000000
0.955221948742883	0.415000000000000
0.955723104708440	0.420000000000000
0.956393848719170	0.425000000000000
0.956492491639106	0.430000000000000
0.957306908691569	0.435000000000000
0.957503779436832	0.440000000000000
0.958029243335028	0.445000000000000
0.958700387862981	0.450000000000000
0.958974187496232	0.455000000000000
0.959335978564677	0.460000000000000
0.959710059225941	0.465000000000000
0.960233047601449	0.470000000000000
0.960668158015713	0.475000000000000
0.961241935497010	0.480000000000000
0.961789426133543	0.485000000000000
0.961925816667603	0.490000000000000
0.962333125541446	0.495000000000000
0.962938934159528	0.500000000000000
0.963138310795616	0.505000000000000
0.963361677110377	0.510000000000001
0.963994515583015	0.515000000000001
0.964258347661833	0.520000000000001
0.964467175989483	0.525000000000000
0.964631028478113	0.530000000000001
0.964823539227797	0.535000000000000
0.965017013793094	0.540000000000001
0.965209234310615	0.545000000000000
0.965399071196712	0.550000000000001
0.965727924329467	0.555000000000000
0.966025180566954	0.560000000000001
0.966586802794291	0.565000000000000
0.966803032472341	0.570000000000001
0.967036319575375	0.575000000000000
0.967286773459737	0.580000000000001
0.967598421589804	0.585000000000000
0.967833990933914	0.590000000000001
0.968057673656230	0.595000000000000
0.968527790825187	0.600000000000001
0.968960106305718	0.605000000000000
0.969491461715367	0.610000000000001
0.969709439979970	0.615000000000000
0.969926344578087	0.620000000000001
0.970508018808576	0.625000000000000
0.970683889088966	0.630000000000001
0.971022229601994	0.635000000000001
0.971246671128699	0.640000000000001
0.971588769771620	0.645000000000001
0.971885719672236	0.650000000000001
0.972137620854521	0.655000000000001
0.972426490309720	0.660000000000001
0.972606711542131	0.665000000000001
0.972893242226327	0.670000000000001
0.973375297436199	0.675000000000001
0.973693908883899	0.680000000000001
0.973824964562726	0.685000000000001
0.973959812115382	0.690000000000001
0.974341042808601	0.695000000000001
0.974592264199599	0.700000000000001
0.974891078788486	0.705000000000001
0.975139740685867	0.710000000000001
0.975355458801864	0.715000000000001
0.975748539241346	0.720000000000001
0.975933207116076	0.725000000000001
0.976495222946424	0.730000000000001
0.977036083606322	0.735000000000001
0.977272956332068	0.740000000000001
0.977341532538663	0.745000000000001
0.977567731628502	0.750000000000001
0.977970090510270	0.755000000000001
0.978368542614577	0.760000000000001
0.978637609883372	0.765000000000001
0.979135877280545	0.770000000000001
0.979360492387731	0.775000000000001
0.979661388570316	0.780000000000001
0.980020827280558	0.785000000000001
0.980302800518658	0.790000000000001
0.980652680008424	0.795000000000001
0.981051400976304	0.800000000000001
0.981174145759148	0.805000000000001
0.981493866065083	0.810000000000001
0.981741446613364	0.815000000000001
0.981824040527292	0.820000000000001
0.982116042036990	0.825000000000001
0.982305052890162	0.830000000000001
0.982471580117989	0.835000000000001
0.982762472858999	0.840000000000001
0.983132178029709	0.845000000000001
0.983348254074963	0.850000000000001
0.983605292288461	0.855000000000001
0.983722732203094	0.860000000000001
0.984191462274813	0.865000000000001
0.984440940248177	0.870000000000001
0.984747850229187	0.875000000000001
0.985099047055705	0.880000000000001
0.985277896956358	0.885000000000001
0.985599399827731	0.890000000000001
0.985982124239428	0.895000000000001
0.986292633867633	0.900000000000000
0.986835233900096	0.905000000000000
0.987065876862205	0.910000000000000
0.987258527774508	0.915000000000000
0.987602017067722	0.920000000000000
0.987807792932025	0.925000000000000
0.988339864601359	0.930000000000000
0.988411048789239	0.935000000000000
0.988750658361946	0.940000000000000
0.989335754602958	0.945000000000000
0.989534880704036	0.950000000000000
0.989963896874669	0.955000000000000
0.990685536506160	0.960000000000000
0.991284672646242	0.965000000000000
0.991559050586123	0.970000000000000
0.992694351649670	0.975000000000000
0.994010289272417	0.980000000000000
0.995132268532443	0.985000000000000
0.997090703098796	0.990000000000000
2			1

==> chapter_03/Figs/fig3_7b/01_IEEE14_red3_synchronous.txt <==
	x			y
0.846311252321648	0
0.930092904170193	0.00500000000000000
0.932772691850567	0.0110000000000000
0.942031415183600	0.0170000000000000
0.947186107670359	0.0220000000000000
0.952810041292478	0.0270000000000000
0.954819803156962	0.0330000000000000
0.958950080174905	0.0380000000000000
0.965131301226131	0.0430000000000000
0.968778646324994	0.0480000000000000
0.971247387123929	0.0540000000000001
0.976488064691148	0.0600000000000001
0.978698285588775	0.0650000000000001
0.984241353891748	0.0710000000000001
0.985818197395564	0.0760000000000001
0.987292838700565	0.0810000000000001
0.992559708741598	0.0860000000000001
0.994345466917058	0.0910000000000001
0.998019738339469	0.0960000000000001
1.00278095698727	0.101000000000000
1.00392814452164	0.106000000000000
1.00716421180227	0.111000000000000
1.00896395237484	0.116000000000000
1.01050508566596	0.121000000000000
1.01209452886986	0.126000000000000
1.01495318900110	0.131000000000000
1.02133927000718	0.136000000000000
1.02230322486070	0.141000000000000
1.02356891233028	0.146000000000000
1.02524621909636	0.151000000000000
1.02653280537951	0.157000000000000
1.03022595417924	0.162000000000000
1.03100911316615	0.167000000000000
1.03175642789251	0.172000000000000
1.03323628624978	0.177000000000000
1.03414771350084	0.182000000000000
1.03562520176629	0.188000000000000
1.03665731425909	0.193000000000000
1.03755815929960	0.198000000000000
1.03814404498566	0.203000000000000
1.03937648958965	0.208000000000000
1.04108276149022	0.213000000000000
1.04337324096961	0.219000000000000
1.04407900843589	0.224000000000000
1.04558179796386	0.229000000000000
1.04615682312629	0.234000000000000
1.04664400599837	0.239000000000000
1.04798053178749	0.244000000000000
1.04970010741985	0.249000000000000
1.05034304017529	0.254000000000000
1.05074836478852	0.259000000000000
1.05092388076822	0.264000000000000
1.05176741000146	0.269000000000000
1.05264038762760	0.274000000000000
1.05367879470352	0.279000000000000
1.05471083441413	0.284000000000000
1.05563316663485	0.289000000000000
1.05652424752484	0.294000000000000
1.05717487807638	0.299000000000000
1.05782431877745	0.304000000000000
1.05873487815375	0.310000000000000
1.05932726794864	0.315000000000000
1.06057936046962	0.320000000000000
1.06158578043284	0.327000000000000
1.06308991308161	0.332000000000000
1.06365970498596	0.337000000000000
1.06440660394834	0.342000000000000
1.06614369259836	0.347000000000000
1.06697592910073	0.353000000000000
1.06808849246141	0.358000000000000
1.06865138962905	0.363000000000000
1.06917640854228	0.368000000000000
1.07015101327213	0.373000000000000
1.07092861312212	0.379000000000000
1.07135501855156	0.384000000000000
1.07255138153275	0.389000000000000
1.07306861934712	0.394000000000000
1.07382323450989	0.399000000000000
1.07438632460397	0.404000000000000
1.07539650092680	0.409000000000000
1.07608774999222	0.415000000000000
1.07688359017017	0.420000000000000
1.07742112453574	0.425000000000000
1.07840753618591	0.430000000000000
1.07979796074598	0.435000000000000
1.08086562658216	0.441000000000000
1.08181344972463	0.446000000000000
1.08258151974733	0.451000000000000
1.08300235873458	0.456000000000000
1.08352963193812	0.461000000000000
1.08399398321524	0.466000000000000
1.08449469590322	0.472000000000000
1.08515672104112	0.477000000000000
1.08600035024903	0.482000000000000
1.08666533609059	0.489000000000000
1.08688957328866	0.494000000000000
1.08744509874208	0.499000000000000
1.08879329650957	0.504000000000000
1.08972694873767	0.510000000000001
1.09013216780948	0.515000000000001
1.09070088746624	0.520000000000001
1.09232267794901	0.525000000000000
1.09309785165187	0.530000000000001
1.09373650670542	0.535000000000000
1.09479574210364	0.541000000000000
1.09567087372381	0.546000000000001
1.09608956268385	0.552000000000001
1.09643832244654	0.558000000000001
1.09671507256032	0.564000000000001
1.09714470716597	0.569000000000000
1.09729843826579	0.574000000000001
1.09836901722394	0.579000000000000
1.09941472059819	0.584000000000001
1.10050349509954	0.589000000000000
1.10104966978605	0.594000000000001
1.10159326760210	0.599000000000000
1.10213548715060	0.604000000000001
1.10285108272304	0.610000000000001
1.10318776245820	0.616000000000001
1.10370106967094	0.622000000000001
1.10415592370845	0.627000000000000
1.10494785738906	0.632000000000001
1.10524945315169	0.637000000000001
1.10635863620111	0.642000000000001
1.10702009594334	0.648000000000001
1.10751838114482	0.653000000000001
1.10788867635353	0.658000000000001
1.10822987152116	0.663000000000001
1.10873136614942	0.668000000000001
1.10902397654039	0.674000000000001
1.10933741595169	0.679000000000001
1.10990381959212	0.684000000000001
1.11043805911011	0.689000000000001
1.11083164367768	0.694000000000001
1.11141761115440	0.699000000000001
1.11188401800513	0.704000000000001
1.11232234832640	0.709000000000001
1.11263541018405	0.714000000000001
1.11301999737085	0.719000000000001
1.11367262461969	0.724000000000001
1.11428232860044	0.729000000000001
1.11462647081712	0.734000000000001
1.11502161075937	0.739000000000001
1.11564989652519	0.744000000000001
1.11611680805593	0.749000000000001
1.11631705126092	0.755000000000001
1.11665977156245	0.760000000000001
1.11719142871127	0.765000000000001
1.11774410893541	0.770000000000001
1.11800682346612	0.775000000000001
1.11838059601685	0.781000000000001
1.11853408443752	0.786000000000001
1.11881752462706	0.791000000000001
1.11990342949947	0.796000000000001
1.12031801388823	0.801000000000001
1.12062490671566	0.807000000000001
1.12103511725231	0.812000000000001
1.12162341744936	0.817000000000001
1.12196993469882	0.822000000000001
1.12221891933923	0.827000000000001
1.12256235718787	0.833000000000001
1.12319102031312	0.839000000000001
1.12361121996243	0.844000000000001
1.12380666981953	0.849000000000001
1.12411121058620	0.854000000000001
1.12441541013680	0.859000000000001
1.12484912600718	0.864000000000001
1.12536775564354	0.869000000000001
1.12581925777339	0.874000000000001
1.12607284863644	0.879000000000001
1.12639593186755	0.884000000000001
1.12676682519264	0.889000000000001
1.12790663355236	0.895000000000001
1.12830586005021	0.900000000000000
1.12922672673474	0.905000000000000
1.13028216501985	0.910000000000000
1.13121282336306	0.915000000000000
1.13168127854975	0.920000000000000
1.13341737147453	0.925000000000000
1.13406632808578	0.932000000000000
1.13445060896549	0.937000000000000
1.13502653853469	0.942000000000000
1.13561220639391	0.947000000000000
1.13610146804300	0.952000000000000
1.13675506342386	0.957000000000000
1.13767473165538	0.962000000000000
1.13863218207330	0.968000000000000
1.13934673074144	0.973000000000000
1.14069039380672	0.978000000000000
1.14441277680523	0.983000000000000
1.14950372968765	0.988000000000000
1.15605067310139	0.994000000000000
1.17848515366759	0.999000000000000
2			1

==> chapter_03/Figs/fig3_7b/02_IEEE14_red3_randomized.txt <==
	x			y
0.888311243255030	0
0.933965574468352	0.00500000000000000
0.946147787976087	0.0100000000000000
0.950778477040534	0.0150000000000000
0.954314765351144	0.0200000000000000
0.955910611742981	0.0250000000000000
0.956364003101290	0.0300000000000000
0.956889675023303	0.0350000000000000
0.957106498883242	0.0400000000000000
0.959074630611984	0.0450000000000000
0.959793793614400	0.0500000000000000
0.960293583352427	0.0550000000000001
0.960697769683798	0.0600000000000001
0.961298356047419	0.0650000000000001
0.961978721619255	0.0700000000000001
0.962249469203754	0.0750000000000001
0.962995008956752	0.0800000000000001
0.963410679327441	0.0850000000000001
0.963828724996381	0.0900000000000001
0.964197485780017	0.0950000000000001
0.964716574987995	0.100000000000000
0.965143566418434	0.105000000000000
0.965499041453482	0.110000000000000
0.965819024089863	0.115000000000000
0.966092210377463	0.120000000000000
0.966456861586986	0.125000000000000
0.966719591134223	0.130000000000000
0.966944173532692	0.135000000000000
0.967326565939850	0.140000000000000
0.967559320769258	0.145000000000000
0.967733880950315	0.150000000000000
0.967860192228179	0.155000000000000
0.968118727477130	0.160000000000000
0.968331158683083	0.165000000000000
0.968437053450416	0.170000000000000
0.968647567847877	0.175000000000000
0.968773355044327	0.180000000000000
0.968947448672982	0.185000000000000
0.969023411170043	0.190000000000000
0.969090239799393	0.195000000000000
0.969181383921155	0.200000000000000
0.969222006530521	0.205000000000000
0.969460016723160	0.210000000000000
0.969700290642730	0.215000000000000
0.969780374848593	0.220000000000000
0.969895631636955	0.225000000000000
0.970107693633230	0.230000000000000
0.970158708411178	0.235000000000000
0.970422795858795	0.240000000000000
0.970494632595077	0.245000000000000
0.970600753050336	0.250000000000000
0.970757130267326	0.255000000000000
0.971015434821003	0.260000000000000
0.971135395731621	0.265000000000000
0.971259708479377	0.270000000000000
0.971445401566148	0.275000000000000
0.971547628474291	0.280000000000000
0.971635477231664	0.285000000000000
0.971712924929445	0.290000000000000
0.971833310160712	0.295000000000000
0.971898809842018	0.300000000000000
0.972176198375690	0.305000000000000
0.972260491366637	0.310000000000000
0.972337313123278	0.315000000000000
0.972450996590306	0.320000000000000
0.972600299376106	0.325000000000000
0.972774855400955	0.330000000000000
0.972902173285250	0.335000000000000
0.973020755686302	0.340000000000000
0.973158578054359	0.345000000000000
0.973256836087069	0.350000000000000
0.973512751536454	0.355000000000000
0.973770481443795	0.360000000000000
0.973841108542406	0.365000000000000
0.974011603741723	0.370000000000000
0.974161664735511	0.375000000000000
0.974327614852283	0.380000000000000
0.974435895013585	0.385000000000000
0.974587315029021	0.390000000000000
0.974621778049365	0.395000000000000
0.974755341982456	0.400000000000000
0.974880846777124	0.405000000000000
0.974991834424782	0.410000000000000
0.975053047070500	0.415000000000000
0.975100958040492	0.420000000000000
0.975233883105602	0.425000000000000
0.975324975205333	0.430000000000000
0.975354843848732	0.435000000000000
0.975436907088827	0.440000000000000
0.975527363133036	0.445000000000000
0.975606694525614	0.450000000000000
0.975676814588244	0.455000000000000
0.975828958469461	0.460000000000000
0.975869053972640	0.465000000000000
0.975965895639925	0.470000000000000
0.976045378424453	0.475000000000000
0.976124094633126	0.480000000000000
0.976165634231543	0.485000000000000
0.976275515862433	0.490000000000000
0.976335011425973	0.495000000000000
0.976423568892469	0.500000000000000
0.976505079447627	0.505000000000000
0.976647900662499	0.510000000000001
0.976795419325348	0.515000000000001
0.976875537115907	0.520000000000001
0.976917061873615	0.525000000000000
0.976973511729689	0.530000000000001
0.977075352370081	0.535000000000000
0.977258109930297	0.540000000000001
0.977355458406071	0.545000000000000
0.977482015137080	0.550000000000001
0.977527895818972	0.555000000000000
0.977641775491627	0.560000000000001
0.977818635901753	0.565000000000000
0.977867537419908	0.570000000000001
0.977933281897605	0.575000000000000
0.978026304450322	0.580000000000001
0.978057032724502	0.585000000000000
0.978090318351527	0.590000000000001
0.978149150707278	0.595000000000000
0.978252459848668	0.600000000000001
0.978311681166172	0.605000000000000
0.978403017259482	0.610000000000001
0.978516751738387	0.615000000000000
0.978634993310321	0.620000000000001
0.978673271842990	0.625000000000000
0.978753929234151	0.630000000000001
0.978842003780189	0.635000000000001
0.978912205086313	0.640000000000001
0.979024470107496	0.645000000000001
0.979080388179277	0.650000000000001
0.979127681619465	0.655000000000001
0.979210378850172	0.660000000000001
0.979299832333342	0.665000000000001
0.979348694000205	0.670000000000001
0.979455306772972	0.675000000000001
0.979524731149463	0.680000000000001
0.979618775939324	0.685000000000001
0.979694076576030	0.690000000000001
0.979758790652208	0.695000000000001
0.979802602213443	0.700000000000001
0.979869525556356	0.705000000000001
0.979921807453805	0.710000000000001
0.980024093882171	0.715000000000001
0.980148793925323	0.720000000000001
0.980226571779870	0.725000000000001
0.980336808598763	0.730000000000001
0.980487045357615	0.735000000000001
0.980550792198056	0.740000000000001
0.980640262910144	0.745000000000001
0.980718841935648	0.750000000000001
0.980817441782287	0.755000000000001
0.980909618335590	0.760000000000001
0.980981705032199	0.765000000000001
0.981065719052033	0.770000000000001
0.981127534881750	0.775000000000001
0.981201636293281	0.780000000000001
0.981256550374141	0.785000000000001
0.981322704491363	0.790000000000001
0.981506480678126	0.795000000000001
0.981646992376184	0.800000000000001
0.981773754330652	0.805000000000001
0.981922805808444	0.810000000000001
0.982159237350461	0.815000000000001
0.982275019146574	0.820000000000001
0.982384312008291	0.825000000000001
0.982482458741374	0.830000000000001
0.982537002614931	0.835000000000001
0.982732642335206	0.840000000000001
0.982830539354241	0.845000000000001
0.982994185537477	0.850000000000001
0.983048661982048	0.855000000000001
0.983113770488331	0.860000000000001
0.983199332346384	0.865000000000001
0.983247412711526	0.870000000000001
0.983329073384548	0.875000000000001
0.983523000251746	0.880000000000001
0.983648718983131	0.885000000000001
0.983947054595186	0.890000000000001
0.984096163783554	0.895000000000001
0.984225326463577	0.900000000000000
0.984395344537174	0.905000000000000
0.984547822867121	0.910000000000000
0.984654150353822	0.915000000000000
0.984937537047951	0.920000000000000
0.985274254336937	0.925000000000000
0.985362069262495	0.930000000000000
0.985430171262134	0.935000000000000
0.985552268476881	0.940000000000000
0.985920179235998	0.945000000000000
0.986111546760636	0.950000000000000
0.986268566080768	0.955000000000000
0.986559792048341	0.960000000000000
0.987081696743360	0.965000000000000
0.987489017378905	0.970000000000000
0.987848182498411	0.975000000000000
0.988628416118039	0.980000000000000
0.989118801476585	0.985000000000000
0.990197756757170	0.990000000000000
0.991181228845616	0.995000000000000
0.997174347525023	1
2			1

==> chapter_03/Figs/fig3_7c/01_IEEE118_red2_synchronous.txt <==
	x			y
1.09515375224967	0
1.11278549593380	0.00700000000000001
1.11814945245433	0.0140000000000000
1.12407049062113	0.0190000000000000
1.13267324960945	0.0240000000000000
1.13781927251825	0.0290000000000000
1.14042972343581	0.0340000000000000
1.14320235151008	0.0390000000000000
1.14823998376285	0.0440000000000000
1.15080261420048	0.0490000000000000
1.15265834775940	0.0540000000000001
1.15383454534388	0.0600000000000001
1.15664357916651	0.0650000000000001
1.15745008665417	0.0700000000000001
1.15917204919449	0.0750000000000001
1.16168653580195	0.0800000000000001
1.16221778410574	0.0850000000000001
1.16400180287669	0.0910000000000001
1.16527362577245	0.0970000000000001
1.16625101088750	0.103000000000000
1.16708787056563	0.108000000000000
1.16840441367205	0.114000000000000
1.16895209451878	0.119000000000000
1.17007736318825	0.125000000000000
1.17206522588546	0.130000000000000
1.17265918976248	0.136000000000000
1.17374240819548	0.143000000000000
1.17518218104704	0.150000000000000
1.17629767767030	0.155000000000000
1.17753145829438	0.162000000000000
1.17881365493875	0.167000000000000
1.17963852495016	0.172000000000000
1.18001342060642	0.178000000000000
1.18064070866004	0.184000000000000
1.18157232178071	0.190000000000000
1.18282408702489	0.197000000000000
1.18330885304107	0.203000000000000
1.18414932672850	0.208000000000000
1.18502517747458	0.213000000000000
1.18664134661895	0.218000000000000
1.18703063430627	0.224000000000000
1.18866934714317	0.230000000000000
1.18914854187262	0.236000000000000
1.18958233498646	0.241000000000000
1.19075921872325	0.246000000000000
1.19139999098152	0.251000000000000
1.19249207675841	0.256000000000000
1.19334541017743	0.262000000000000
1.19407907347925	0.268000000000000
1.19463763254398	0.273000000000000
1.19517247518306	0.279000000000000
1.19598350412794	0.286000000000000
1.19735318517644	0.292000000000000
1.19864745058178	0.297000000000000
1.19903947602338	0.302000000000000
1.19953473331064	0.307000000000000
1.20024270561447	0.312000000000000
1.20085774088754	0.318000000000000
1.20142312019311	0.323000000000000
1.20234279473069	0.328000000000000
1.20316675323435	0.334000000000000
1.20403197878928	0.339000000000000
1.20489184080973	0.345000000000000
1.20541714707629	0.350000000000000
1.20616723453698	0.356000000000000
1.20653881794243	0.363000000000000
1.20721403625769	0.369000000000000
1.20824245797857	0.374000000000000
1.20883183275629	0.379000000000000
1.20927099811806	0.384000000000000
1.20958928007606	0.390000000000000
1.21065944376178	0.395000000000000
1.21111510934522	0.401000000000000
1.21193059801140	0.406000000000000
1.21251226894375	0.412000000000000
1.21293510623983	0.417000000000000
1.21347531425451	0.422000000000000
1.21427924883947	0.427000000000000
1.21499211066942	0.433000000000000
1.21513517516319	0.440000000000000
1.21622801491015	0.445000000000000
1.21682239348440	0.451000000000000
1.21739886615690	0.457000000000000
1.21824426075211	0.462000000000000
1.21897982821146	0.467000000000000
1.21943820186244	0.472000000000000
1.21982323015029	0.478000000000000
1.22081517686016	0.483000000000000
1.22098408101659	0.490000000000000
1.22205417571256	0.495000000000000
1.22251972096279	0.502000000000000
1.22325039058846	0.508000000000001
1.22393857558473	0.515000000000001
1.22421037291148	0.520000000000001
1.22491174041390	0.525000000000000
1.22570550045480	0.530000000000001
1.22615362323305	0.535000000000000
1.22711945340980	0.541000000000000
1.22797166066769	0.547000000000000
1.22881405935371	0.554000000000001
1.22943801538817	0.559000000000000
1.23019968988737	0.564000000000001
1.23090840020245	0.570000000000001
1.23137535950337	0.575000000000000
1.23190036065852	0.582000000000001
1.23231883682809	0.587000000000000
1.23295822862766	0.593000000000000
1.23386750502056	0.599000000000000
1.23522896826058	0.605000000000000
1.23595671408912	0.610000000000001
1.23668498720646	0.617000000000000
1.23742297139448	0.622000000000001
1.23868969921426	0.628000000000001
1.24027992170790	0.633000000000001
1.24069786680130	0.638000000000001
1.24112374112609	0.644000000000001
1.24197484488680	0.649000000000001
1.24265582715266	0.655000000000001
1.24358070331082	0.660000000000001
1.24463129980579	0.666000000000001
1.24541427538066	0.672000000000001
1.24614233135092	0.677000000000001
1.24702781074824	0.683000000000001
1.24793361833546	0.689000000000001
1.24943756322726	0.695000000000001
1.25126423996045	0.701000000000001
1.25248544351613	0.706000000000001
1.25321111428735	0.712000000000001
1.25437620519445	0.717000000000001
1.25493187064976	0.722000000000001
1.25628578297036	0.727000000000001
1.25773733471182	0.732000000000001
1.25921091043454	0.737000000000001
1.26176223462850	0.743000000000001
1.26243092840699	0.748000000000001
1.26408512374935	0.753000000000001
1.26526807394067	0.758000000000001
1.26636745887085	0.763000000000001
1.26837355754346	0.769000000000001
1.27069048122556	0.774000000000001
1.27207471642622	0.780000000000001
1.27401945763975	0.786000000000001
1.27502179866440	0.792000000000001
1.27698091223500	0.797000000000001
1.28047180268323	0.802000000000001
1.28214270713539	0.807000000000001
1.28448553820127	0.812000000000001
1.28671774209155	0.818000000000001
1.28873880320725	0.823000000000001
1.29224587075742	0.828000000000001
1.29647371456595	0.833000000000001
1.29781118048425	0.841000000000001
1.30092564388069	0.847000000000001
1.30344386163851	0.852000000000001
1.31044008602661	0.857000000000001
1.31375978972407	0.863000000000001
1.32004138309519	0.870000000000001
1.32356369058130	0.877000000000000
1.33632196583791	0.882000000000001
1.34794152069891	0.887000000000001
1.36086138614841	0.893000000000000
1.37127701319477	0.898000000000000
1.39670766259575	0.905000000000000
2			1

==> chapter_03/Figs/fig3_7c/02_IEEE118_red2_randomized.txt <==
	x			y
0.993209916759630	0
0.994599953074539	0.00500000000000000
0.995506218507928	0.0100000000000000
0.995827371041732	0.0150000000000000
0.996108364433314	0.0200000000000000
0.996183302042294	0.0250000000000000
0.996381439914421	0.0300000000000000
0.996424305871769	0.0350000000000000
0.996556747111258	0.0400000000000000
0.996678357689916	0.0450000000000000
0.996727449466269	0.0500000000000000
0.996846204501281	0.0550000000000001
0.996900688227077	0.0600000000000001
0.997006790162693	0.0650000000000001
0.997158448748814	0.0700000000000001
0.997187361788301	0.0750000000000001
0.997286028774949	0.0800000000000001
0.997325545566341	0.0850000000000001
0.997373559126623	0.0900000000000001
0.997426637559571	0.0950000000000001
0.997462542376182	0.100000000000000
0.997474597416473	0.105000000000000
0.997531382991665	0.110000000000000
0.997555160272713	0.115000000000000
0.997581832254998	0.120000000000000
0.997620232711532	0.125000000000000
0.997636157715589	0.130000000000000
0.997656643273370	0.135000000000000
0.997702918266795	0.140000000000000
0.997737745951887	0.145000000000000
0.997771483675324	0.150000000000000
0.997822305602380	0.155000000000000
0.997870305432453	0.160000000000000
0.997885311484788	0.165000000000000
0.997938092477321	0.170000000000000
0.997983490652787	0.175000000000000
0.998021483023964	0.180000000000000
0.998039149934457	0.185000000000000
0.998065386616483	0.190000000000000
0.998083152046697	0.195000000000000
0.998087891885260	0.200000000000000
0.998123732889160	0.205000000000000
0.998131132637562	0.210000000000000
0.998159709817977	0.215000000000000
0.998175886373663	0.220000000000000
0.998199183274633	0.225000000000000
0.998225326952507	0.230000000000000
0.998239240029094	0.235000000000000
0.998254947434932	0.240000000000000
0.998264413968192	0.245000000000000
0.998296421045715	0.250000000000000
0.998315457266334	0.255000000000000
0.998331705333681	0.260000000000000
0.998353751115461	0.265000000000000
0.998369935836735	0.270000000000000
0.998396370404777	0.275000000000000
0.998417397859909	0.280000000000000
0.998434656453321	0.285000000000000
0.998443440296786	0.290000000000000
0.998459256272870	0.295000000000000
0.998479217970461	0.300000000000000
0.998492232942208	0.305000000000000
0.998518546530160	0.310000000000000
0.998531703782914	0.315000000000000
0.998547773349876	0.320000000000000
0.998567942376396	0.325000000000000
0.998585693636620	0.330000000000000
0.998611085512234	0.335000000000000
0.998623215241182	0.340000000000000
0.998646945197383	0.345000000000000
0.998652995347843	0.350000000000000
0.998664479321075	0.355000000000000
0.998685569428072	0.360000000000000
0.998701838280516	0.365000000000000
0.998721335500162	0.370000000000000
0.998741890829273	0.375000000000000
0.998751248712388	0.380000000000000
0.998757627689315	0.385000000000000
0.998764821895376	0.390000000000000
0.998768913196747	0.395000000000000
0.998783746046208	0.400000000000000
0.998798974055288	0.405000000000000
0.998817463336934	0.410000000000000
0.998827594582304	0.415000000000000
0.998848230965221	0.420000000000000
0.998856959239478	0.425000000000000
0.998866942258190	0.430000000000000
0.998877617449514	0.435000000000000
0.998883485556754	0.440000000000000
0.998892558689690	0.445000000000000
0.998909582902417	0.450000000000000
0.998922277900666	0.455000000000000
0.998944862235908	0.460000000000000
0.998953451344230	0.465000000000000
0.998959127893536	0.470000000000000
0.998970700885274	0.475000000000000
0.998979798564950	0.480000000000000
0.998986710983705	0.485000000000000
0.998993543947917	0.490000000000000
0.999007116878399	0.495000000000000
0.999016888866968	0.500000000000000
0.999021354767831	0.505000000000000
0.999033592291855	0.510000000000001
0.999041356067072	0.515000000000001
0.999047757018297	0.520000000000001
0.999056076129965	0.525000000000000
0.999066235678019	0.530000000000001
0.999084777274391	0.535000000000000
0.999101129193320	0.540000000000001
0.999109183252174	0.545000000000000
0.999118506603138	0.550000000000001
0.999129894577083	0.555000000000000
0.999140103157081	0.560000000000001
0.999145996775980	0.565000000000000
0.999153774304117	0.570000000000001
0.999159198674415	0.575000000000000
0.999172016273134	0.580000000000001
0.999187296558718	0.585000000000000
0.999194266784843	0.590000000000001
0.999201861612422	0.595000000000000
0.999211309961002	0.600000000000001
0.999217229112893	0.605000000000000
0.999221766231522	0.610000000000001
0.999228368404554	0.615000000000000
0.999248308865563	0.620000000000001
0.999256845853738	0.625000000000000
0.999259735436040	0.630000000000001
0.999267344707653	0.635000000000001
0.999272018327706	0.640000000000001
0.999281318078219	0.645000000000001
0.999290053799580	0.650000000000001
0.999291995446068	0.655000000000001
0.999305284047152	0.660000000000001
0.999317430100131	0.665000000000001
0.999323512250452	0.670000000000001
0.999333097712691	0.675000000000001
0.999337795717493	0.680000000000001
0.999347155535237	0.685000000000001
0.999352936839161	0.690000000000001
0.999357665370074	0.695000000000001
0.999360747454243	0.700000000000001
0.999370960613206	0.705000000000001
0.999377487000446	0.710000000000001
0.999384734660079	0.715000000000001
0.999397897892185	0.720000000000001
0.999403241636669	0.725000000000001
0.999416487283652	0.730000000000001
0.999433906643939	0.735000000000001
0.999442179385349	0.740000000000001
0.999449516291262	0.745000000000001
0.999456016248264	0.750000000000001
0.999475804539418	0.755000000000001
0.999479610216473	0.760000000000001
0.999486789105491	0.765000000000001
0.999495174893310	0.770000000000001
0.999505202283263	0.775000000000001
0.999510435977235	0.780000000000001
0.999520114053725	0.785000000000001
0.999525406761137	0.790000000000001
0.999533040709736	0.795000000000001
0.999550770324893	0.800000000000001
0.999557950285017	0.805000000000001
0.999568372486289	0.810000000000001
0.999583558805846	0.815000000000001
0.999598968224027	0.820000000000001
0.999607294493779	0.825000000000001
0.999609701036572	0.830000000000001
0.999615375230573	0.835000000000001
0.999622999208662	0.840000000000001
0.999625285891496	0.845000000000001
0.999632432867589	0.850000000000001
0.999651804457187	0.855000000000001
0.999660833135979	0.860000000000001
0.999697221337622	0.865000000000001
0.999708879759032	0.870000000000001
0.999733788143612	0.875000000000001
0.999747471518720	0.880000000000001
0.999766042106280	0.885000000000001
0.999787564741498	0.890000000000001
1.01741630792761	0.895000000000001
1.04474884546332	0.900000000000000
1.14523678046794	0.905000000000000
2			1

==> chapter_03/Figs/fig3_7d/01_IEEE118_red3_synchronous.txt <==
	x			y
1.16965827150138	0
1.18435031691146	0.00500000000000000
1.18823890311326	0.0100000000000000
1.18932115385606	0.0150000000000000
1.19059899381423	0.0210000000000000
1.19256489158120	0.0280000000000000
1.19416203653156	0.0340000000000000
1.19511972292379	0.0400000000000000
1.19636024775230	0.0450000000000000
1.19703890450546	0.0500000000000000
1.19771916705805	0.0550000000000001
1.19883102305604	0.0600000000000001
1.19974207370008	0.0650000000000001
1.20031871054187	0.0700000000000001
1.20090588835930	0.0750000000000001
1.20147536275270	0.0810000000000001
1.20226217357791	0.0860000000000001
1.20287734759505	0.0910000000000001
1.20342285917761	0.0970000000000001
1.20377371701948	0.103000000000000
1.20470979588728	0.108000000000000
1.20487656878252	0.113000000000000
1.20519654946612	0.118000000000000
1.20571137801352	0.123000000000000
1.20617065474644	0.128000000000000
1.20677038818123	0.133000000000000
1.20694807927973	0.138000000000000
1.20752180953494	0.143000000000000
1.20781625256368	0.148000000000000
1.20844444095779	0.153000000000000
1.20889961736037	0.158000000000000
1.20942023381263	0.163000000000000
1.20965898460810	0.169000000000000
1.20983991722829	0.174000000000000
1.20997683798638	0.179000000000000
1.21020431650008	0.184000000000000
1.21038333504226	0.190000000000000
1.21071217176094	0.195000000000000
1.21127893026696	0.200000000000000
1.21153653637776	0.205000000000000
1.21167627425232	0.210000000000000
1.21199976455418	0.215000000000000
1.21219705586877	0.220000000000000
1.21236528582614	0.226000000000000
1.21248108580879	0.231000000000000
1.21270891500406	0.236000000000000
1.21296785569020	0.241000000000000
1.21334489196436	0.246000000000000
1.21379992703111	0.251000000000000
1.21403387084281	0.256000000000000
1.21420499761374	0.261000000000000
1.21443976014234	0.267000000000000
1.21456390408667	0.272000000000000
1.21475659536592	0.278000000000000
1.21506889118388	0.283000000000000
1.21539057442315	0.289000000000000
1.21563121225979	0.294000000000000
1.21599270773132	0.300000000000000
1.21618075452388	0.305000000000000
1.21634730401184	0.311000000000000
1.21649319355316	0.316000000000000
1.21663397953873	0.322000000000000
1.21683063103780	0.327000000000000
1.21702216664615	0.332000000000000
1.21721769716093	0.337000000000000
1.21729906399966	0.342000000000000
1.21741650733418	0.347000000000000
1.21765498471906	0.352000000000000
1.21786171793256	0.357000000000000
1.21791329891878	0.362000000000000
1.21802286134171	0.367000000000000
1.21820835045289	0.373000000000000
1.21833924891302	0.378000000000000
1.21859678762188	0.383000000000000
1.21886362093468	0.388000000000000
1.21906066813619	0.393000000000000
1.21936628029611	0.398000000000000
1.21959718219541	0.403000000000000
1.21983561780539	0.408000000000000
1.21990781214493	0.414000000000000
1.22014054849184	0.419000000000000
1.22041007143654	0.424000000000000
1.22069115666392	0.429000000000000
1.22087167295018	0.434000000000000
1.22094192506666	0.439000000000000
1.22103976123429	0.444000000000000
1.22113229126500	0.450000000000000
1.22123344641789	0.455000000000000
1.22160099192521	0.460000000000000
1.22207876002337	0.466000000000000
1.22226626110742	0.471000000000000
1.22240183017282	0.476000000000000
1.22265696122008	0.482000000000000
1.22287318730696	0.487000000000000
1.22304719061018	0.493000000000000
1.22315977027197	0.498000000000000
1.22345366510236	0.503000000000000
1.22366990022818	0.509000000000001
1.22381036715039	0.514000000000001
1.22394813131088	0.520000000000001
1.22408836030572	0.526000000000001
1.22414584947425	0.531000000000000
1.22442835949119	0.536000000000001
1.22464641526765	0.541000000000000
1.22486732814952	0.547000000000000
1.22502066603689	0.553000000000000
1.22518865843596	0.558000000000001
1.22537088908541	0.564000000000001
1.22558500854114	0.569000000000000
1.22586784343042	0.574000000000001
1.22605456322742	0.580000000000001
1.22619502382090	0.585000000000000
1.22637381102597	0.590000000000001
1.22669734048016	0.595000000000000
1.22684344499903	0.600000000000001
1.22708730737765	0.605000000000000
1.22719305207654	0.611000000000000
1.22738038501839	0.616000000000001
1.22753682970576	0.621000000000000
1.22780436263150	0.626000000000001
1.22799391222006	0.631000000000000
1.22804147012200	0.637000000000001
1.22820521778073	0.642000000000001
1.22839434951619	0.647000000000001
1.22863582199546	0.653000000000001
1.22890496654059	0.658000000000001
1.22905710701822	0.664000000000001
1.22913985020989	0.669000000000001
1.22932565750684	0.674000000000001
1.22963240582142	0.679000000000001
1.22984561692612	0.684000000000001
1.23013734780593	0.689000000000001
1.23032985577168	0.694000000000001
1.23066749106105	0.699000000000001
1.23079443896536	0.705000000000001
1.23117460384084	0.710000000000001
1.23138072120296	0.715000000000001
1.23161597180311	0.721000000000001
1.23189535525310	0.726000000000001
1.23208132368342	0.731000000000001
1.23220938423097	0.736000000000001
1.23247428002480	0.741000000000001
1.23267004265390	0.746000000000001
1.23297383192370	0.751000000000001
1.23337535461809	0.756000000000001
1.23365842756894	0.761000000000001
1.23389086266557	0.766000000000001
1.23412845122345	0.771000000000001
1.23452699440224	0.776000000000001
1.23471286024642	0.781000000000001
1.23503496539321	0.786000000000001
1.23575838665104	0.791000000000001
1.23615400309371	0.797000000000001
1.23651836327735	0.802000000000001
1.23674439377762	0.807000000000001
1.23716004250589	0.812000000000001
1.23731513928115	0.817000000000001
1.23759254609211	0.822000000000001
1.23799774753364	0.827000000000001
1.23868586415136	0.832000000000001
1.23878901120939	0.837000000000001
1.23946139143550	0.843000000000001
1.23990616755540	0.848000000000001
1.24096039205488	0.853000000000001
1.24123279405571	0.859000000000001
1.24178151281537	0.865000000000001
1.24226669198944	0.870000000000001
1.24312956997828	0.876000000000001
1.24367699773916	0.881000000000001
1.24436014069034	0.886000000000001
1.24467175855198	0.891000000000001
1.24490594578277	0.897000000000000
1.24522172973774	0.904000000000000
1.24542155996386	0.909000000000000
1.24577369773256	0.914000000000000
1.24734525362613	0.920000000000000
1.24865409529200	0.926000000000000
1.24999361442637	0.931000000000000
1.25032512634123	0.936000000000000
1.25108027371385	0.941000000000000
1.25224871275543	0.946000000000000
1.25283327463970	0.951000000000000
1.25347331931811	0.956000000000000
1.25485150140276	0.961000000000000
1.25831706746726	0.966000000000000
1.25986520311567	0.972000000000000
1.26377885328611	0.977000000000000
1.26540358817800	0.982000000000000
1.27127273716084	0.987000000000000
1.28091341623698	0.992000000000000
1.29558381569419	0.997000000000000
2			1

==> chapter_03/Figs/fig3_7d/02_IEEE118_red3_randomized.txt <==
	x			y
0.997508013929608	0
0.998160082931840	0.00500000000000000
0.998295075083768	0.0100000000000000
0.998410863033796	0.0150000000000000
0.998457118754934	0.0200000000000000
0.998538937150191	0.0250000000000000
0.998586164838579	0.0300000000000000
0.998636810011123	0.0350000000000000
0.998672521792426	0.0400000000000000
0.998706150432399	0.0450000000000000
0.998714957688976	0.0500000000000000
0.998742511541536	0.0550000000000001
0.998761220319812	0.0600000000000001
0.998779991070160	0.0650000000000001
0.998799520832567	0.0700000000000001
0.998806507028125	0.0750000000000001
0.998822924446960	0.0800000000000001
0.998830794515046	0.0850000000000001
0.998841494394358	0.0900000000000001
0.998854967375443	0.0950000000000001
0.998866266986155	0.100000000000000
0.998872907331185	0.105000000000000
0.998880786788139	0.110000000000000
0.998885921810660	0.115000000000000
0.998894147141201	0.120000000000000
0.998895351864525	0.125000000000000
0.998901817145139	0.130000000000000
0.998910258362114	0.135000000000000
0.998918401605946	0.140000000000000
0.998927194001602	0.145000000000000
0.998939464720201	0.150000000000000
0.998950669442075	0.155000000000000
0.998957629333077	0.160000000000000
0.998966937709548	0.165000000000000
0.998976303499791	0.170000000000000
0.998983578751458	0.175000000000000
0.998990064113928	0.180000000000000
0.998994667667302	0.185000000000000
0.998998207585104	0.190000000000000
0.999002897275721	0.195000000000000
0.999007292871892	0.200000000000000
0.999009814008113	0.205000000000000
0.999013788726743	0.210000000000000
0.999023562217451	0.215000000000000
0.999027745449268	0.220000000000000
0.999032751928241	0.225000000000000
0.999038692459580	0.230000000000000
0.999042290484114	0.235000000000000
0.999048845501888	0.240000000000000
0.999055481506945	0.245000000000000
0.999061655595148	0.250000000000000
0.999068641035260	0.255000000000000
0.999072099665710	0.260000000000000
0.999077070126588	0.265000000000000
0.999083802162374	0.270000000000000
0.999087222949988	0.275000000000000
0.999090286062907	0.280000000000000
0.999096358302509	0.285000000000000
0.999102328142501	0.290000000000000
0.999108029721980	0.295000000000000
0.999111882557187	0.300000000000000
0.999119726979108	0.305000000000000
0.999125965869002	0.310000000000000
0.999129709615541	0.315000000000000
0.999132397587181	0.320000000000000
0.999138159858921	0.325000000000000
0.999142624186206	0.330000000000000
0.999144839786887	0.335000000000000
0.999148778249030	0.340000000000000
0.999154686462800	0.345000000000000
0.999159046219485	0.350000000000000
0.999165402560729	0.355000000000000
0.999166709565155	0.360000000000000
0.999169979586289	0.365000000000000
0.999172207207141	0.370000000000000
0.999175811616227	0.375000000000000
0.999178305733219	0.380000000000000
0.999182170319762	0.385000000000000
0.999184647625352	0.390000000000000
0.999188552417977	0.395000000000000
0.999191603372230	0.400000000000000
0.999194550741325	0.405000000000000
0.999197369384011	0.410000000000000
0.999199890860776	0.415000000000000
0.999202511701329	0.420000000000000
0.999204769875502	0.425000000000000
0.999208479242495	0.430000000000000
0.999209967019171	0.435000000000000
0.999212185266474	0.440000000000000
0.999213484033695	0.445000000000000
0.999215479891153	0.450000000000000
0.999217305125542	0.455000000000000
0.999219070213847	0.460000000000000
0.999221086955270	0.465000000000000
0.999222315118897	0.470000000000000
0.999225333177083	0.475000000000000
0.999231311481192	0.480000000000000
0.999234945290794	0.485000000000000
0.999235951167079	0.490000000000000
0.999239902983546	0.495000000000000
0.999242001905033	0.500000000000000
0.999244954391164	0.505000000000000
0.999247387798894	0.510000000000001
0.999250250628381	0.515000000000001
0.999252125316260	0.520000000000001
0.999254087513215	0.525000000000000
0.999256496405009	0.530000000000001
0.999259334184926	0.535000000000000
0.999261523344346	0.540000000000001
0.999264125241407	0.545000000000000
0.999267316751054	0.550000000000001
0.999269340412187	0.555000000000000
0.999271042245065	0.560000000000001
0.999272878838525	0.565000000000000
0.999275522647289	0.570000000000001
0.999276172718798	0.575000000000000
0.999278494591003	0.580000000000001
0.999281132874033	0.585000000000000
0.999284528990214	0.590000000000001
0.999286448936146	0.595000000000000
0.999289014081053	0.600000000000001
0.999290636879066	0.605000000000000
0.999295475754950	0.610000000000001
0.999296198459002	0.615000000000000
0.999298803667773	0.620000000000001
0.999304382741003	0.625000000000000
0.999307340222103	0.630000000000001
0.999308751453432	0.635000000000001
0.999311840700044	0.640000000000001
0.999314329425677	0.645000000000001
0.999319423971593	0.650000000000001
0.999321043960107	0.655000000000001
0.999323796217079	0.660000000000001
0.999327124664482	0.665000000000001
0.999332092491158	0.670000000000001
0.999334182964472	0.675000000000001
0.999334975269942	0.680000000000001
0.999338358625668	0.685000000000001
0.999341347212977	0.690000000000001
0.999343865854202	0.695000000000001
0.999347246411930	0.700000000000001
0.999349709087866	0.705000000000001
0.999350963674268	0.710000000000001
0.999351752155146	0.715000000000001
0.999354907161144	0.720000000000001
0.999357340007772	0.725000000000001
0.999358410192329	0.730000000000001
0.999361361117369	0.735000000000001
0.999365192376251	0.740000000000001
0.999368047171979	0.745000000000001
0.999369047194850	0.750000000000001
0.999373514117538	0.755000000000001
0.999374832037132	0.760000000000001
0.999380109768947	0.765000000000001
0.999384175757619	0.770000000000001
0.999386899261384	0.775000000000001
0.999391195404153	0.780000000000001
0.999395089413891	0.785000000000001
0.999398235032808	0.790000000000001
0.999401323501884	0.795000000000001
0.999407260550605	0.800000000000001
0.999412749514233	0.805000000000001
0.999420733173024	0.810000000000001
0.999423148840066	0.815000000000001
0.999427652666608	0.820000000000001
0.999431340366275	0.825000000000001
0.999434079561136	0.830000000000001
0.999435945099965	0.835000000000001
0.999441376248460	0.840000000000001
0.999443944990542	0.845000000000001
0.999448604262755	0.850000000000001
0.999454084824226	0.855000000000001
0.999456585342492	0.860000000000001
0.999458882330439	0.865000000000001
0.999462889658656	0.870000000000001
0.999471296868781	0.875000000000001
0.999473518914228	0.880000000000001
0.999477126526966	0.885000000000001
0.999485134952537	0.890000000000001
0.999493957304726	0.895000000000001
0.999504320161019	0.900000000000000
0.999510657375424	0.905000000000000
0.999515093037556	0.910000000000000
0.999521202188481	0.915000000000000
0.999524819397367	0.920000000000000
0.999531519768922	0.925000000000000
0.999539573837628	0.930000000000000
0.999544237990792	0.935000000000000
0.999549586334353	0.940000000000000
0.999554560957705	0.945000000000000
0.999570735678203	0.950000000000000
0.999582172233205	0.955000000000000
0.999588252994449	0.960000000000000
0.999597619424225	0.965000000000000
0.999609339500901	0.970000000000000
0.999634475604040	0.975000000000000
0.999641788349477	0.980000000000000
0.999664957530793	0.985000000000000
0.999686009465352	0.990000000000000
1.02247852013469	0.995000000000000
2			1

==> chapter_04/Figs/fig4_4a/ieee14_WRSS_v1_data.txt <==
1	1.00000002960252	1.00169687697773	1.00789347351114	1.02364477064888	1.05614074613143
2	1.00000001427210	1.00038417786888	1.00179590909869	1.00537772416802	1.01273776580438
3	1.00000000373352	1.00008747109860	1.00040831957871	1.00122582511452	1.00288189289358
4	1.00000000158292	1.00002000089116	1.00009345423026	1.00027856141185	1.00065588912591
5	1.00000000121847	1.00000477685076	1.00002125235074	1.00006331482388	1.00014858847254
6	1.00000000114906	1.00000118182119	1.00000496053877	1.00001450464615	1.00003379161084
7	1.00000000125792	1.00000035949254	1.00000124372289	1.00000339350444	1.00000787283478
8	1.00000000096952	1.00000012187971	1.00000038200998	1.00000090229729	1.00000205276378
9	1.00000000058881	1.00000005276495	1.00000013816018	1.00000029784580	1.00000066511512
10	1.00000000042820	1.00000002630233	1.00000006275274	1.00000013628845	1.00000030020866
11	1.00000000028978	1.00000001328032	1.00000003786286	1.00000010511654	1.00000023775007
12	1.00000000023462	1.00000000921815	1.00000003243775	1.00000010020061	1.00000023418291

==> chapter_04/Figs/fig4_4a/ieee14_WRSS_v1_outliers.txt <==
1	1.05713148520679
1	1.05756572030329
1	1.05780534836927
1	1.05804018811183
1	1.05852158382792
1	1.05876930242391
1	1.05964076138996
1	1.06043375245068
1	1.06051992700575
1	1.06062003718061
1	1.06068011791103
1	1.06123320089905
1	1.06143262653995
1	1.06167580967993
1	1.06224888857611
1	1.06286368882295
1	1.06326170880734
1	1.06329291867289
1	1.06400165393709
1	1.06418865947764
1	1.06442205715803
1	1.06452589596392
1	1.06461907065626
1	1.06514893151708
1	1.06577604074202
1	1.06635779473514
1	1.06666798296160
1	1.06698357340932
1	1.06713634668406
1	1.06723286804109
1	1.06839264080812
1	1.06899548748849
1	1.06995115256779
1	1.07091401438205
1	1.07092722408404
1	1.07157673474988
1	1.07186425083753
1	1.07249788983276
1	1.07344089859579
1	1.07489280711357
1	1.07516399594288
1	1.07521221231885
1	1.07589237348981
1	1.07981565222212
1	1.07997640091785
1	1.08029415121954
1	1.08077967303856
1	1.08115169197532
1	1.08148537150772
1	1.08218289022815
1	1.08528476623206
1	1.08701243038016
1	1.08959416213920
1	1.09001953424634
1	1.09079381997503
1	1.09159313087748
1	1.09165859967815
1	1.09193393548597
1	1.09425761850748
1	1.09532212962752
1	1.09747998186098
1	1.09807286757796
1	1.09885535231505
1	1.10483360910939
1	1.10567136253999
1	1.10632327632396
1	1.11019185141905
1	1.11552494454843
1	1.11673528112893
1	1.12492721309756
1	1.13129691881384
1	1.15295966558712
1	1.27051567093410
2	1.01295795333411
2	1.01314014303939
2	1.01316394947231
2	1.01320807705748
2	1.01327183455396
2	1.01336290000882
2	1.01361248313806
2	1.01374624379808
2	1.01377210543920
2	1.01383635671463
2	1.01384864227639
2	1.01392740846018
2	1.01407221024882
2	1.01411238369359
2	1.01420201907773
2	1.01423116098485
2	1.01428975814821
2	1.01434283209238
2	1.01458956820183
2	1.01459285300610
2	1.01463301894411
2	1.01468284011471
2	1.01472412519923
2	1.01484168904654
2	1.01497358789225
2	1.01512946822119
2	1.01519716092591
2	1.01520833347728
2	1.01523064624330
2	1.01525298236068
2	1.01561285570213
2	1.01570015150953
2	1.01600835048299
2	1.01606828297246
2	1.01613529207524
2	1.01615860534883
2	1.01635479102100
2	1.01643334553395
2	1.01671000639114
2	1.01702794014984
2	1.01703369150306
2	1.01712138065135
2	1.01726579656352
2	1.01817758986869
2	1.01824263529656
2	1.01825841294699
2	1.01828108168832
2	1.01863235497338
2	1.01864030765466
2	1.01875451951757
2	1.01946965799065
2	1.01977147938971
2	1.02034040901993
2	1.02038110714182
2	1.02058019943431
2	1.02085321448391
2	1.02088361887217
2	1.02092070590693
2	1.02133507474431
2	1.02160386472452
2	1.02221844682744
2	1.02234400404551
2	1.02237513064128
2	1.02395024681413
2	1.02402110063901
2	1.02416823059321
2	1.02499456654841
2	1.02636004259726
2	1.02670099174538
2	1.02856001534331
2	1.02996953289031
2	1.03444786378634
2	1.06211035185447
3	1.00295762488009
3	1.00298622961052
3	1.00298725243296
3	1.00299224033458
3	1.00300623074478
3	1.00302075406156
3	1.00312528646476
3	1.00314533161621
3	1.00314630833136
3	1.00314809566789
3	1.00316227269746
3	1.00316284919408
3	1.00319562177907
3	1.00319732806874
3	1.00323461315116
3	1.00325333568692
3	1.00325789331891
3	1.00327016134890
3	1.00330110142686
3	1.00331093792155
3	1.00331738279094
3	1.00333347825011
3	1.00335289963898
3	1.00339280079621
3	1.00339888088669
3	1.00343410189695
3	1.00344297034860
3	1.00344810451944
3	1.00345156462637
3	1.00348945997602
3	1.00355328955573
3	1.00356267723263
3	1.00364176524891
3	1.00365111267867
3	1.00365594552419
3	1.00369379294270
3	1.00371925829642
3	1.00374414652331
3	1.00378867393299
3	1.00386832267415
3	1.00388192056192
3	1.00390903328692
3	1.00391816990102
3	1.00412521479071
3	1.00414357202099
3	1.00416629918725
3	1.00417050906158
3	1.00420639047539
3	1.00424674978291
3	1.00425986222071
3	1.00444086415664
3	1.00453135425649
3	1.00463168545960
3	1.00464604182893
3	1.00466399798155
3	1.00475187273992
3	1.00475654012209
3	1.00476520687662
3	1.00481422355620
3	1.00490712138037
3	1.00506971021699
3	1.00507562269809
3	1.00509986761741
3	1.00545180885328
3	1.00547292492733
3	1.00551864374868
3	1.00568690663948
3	1.00599472990892
3	1.00604604446592
3	1.00652015994626
3	1.00679882424128
3	1.00778217660175
3	1.01417366726462
4	1.00067561257365
4	1.00067677842118
4	1.00067752120187
4	1.00067875526914
4	1.00068034699254
4	1.00068275761798
4	1.00070704089548
4	1.00071228479465
4	1.00071288758156
4	1.00071502131742
4	1.00071653904534
4	1.00071936989764
4	1.00072141241452
4	1.00072712198681
4	1.00073642605013
4	1.00073942021973
4	1.00074208773083
4	1.00074263004644
4	1.00074950041199
4	1.00075008665283
4	1.00075039414528
4	1.00075589442676
4	1.00076441514761
4	1.00076799840144
4	1.00077203305965
4	1.00077789742973
4	1.00078115162406
4	1.00078134780964
4	1.00078324192261
4	1.00079518025724
4	1.00080635624012
4	1.00081286910226
4	1.00082805420448
4	1.00083201919385
4	1.00083324291997
4	1.00083524361734
4	1.00084651319892
4	1.00085256253099
4	1.00086173042369
4	1.00087992004549
4	1.00087996016495
4	1.00088557587559
4	1.00089283291885
4	1.00094071120952
4	1.00094383326931
4	1.00095013808108
4	1.00095173207997
4	1.00095996917264
4	1.00096906600804
4	1.00097118916654
4	1.00100650054372
4	1.00103086408762
4	1.00105308572546
4	1.00105388846659
4	1.00106484175930
4	1.00107931190466
4	1.00108088864455
4	1.00108539972418
4	1.00109353332002
4	1.00111314149659
4	1.00115051257909
4	1.00115605257136
4	1.00115860728227
4	1.00123981263874
4	1.00124803743201
4	1.00126397835031
4	1.00130497617332
4	1.00136832648750
4	1.00137342123542
4	1.00147906912648
4	1.00155506868741
4	1.00176414175312
4	1.00319304288199
5	1.00015371916162
5	1.00015414969576
5	1.00015437398582
5	1.00015477702250
5	1.00015507733209
5	1.00015559180451
5	1.00015872704738
5	1.00016223038815
5	1.00016248347634
5	1.00016267518394
5	1.00016407808851
5	1.00016408419583
5	1.00016420385268
5	1.00016593911425
5	1.00016736173058
5	1.00016747497952
5	1.00016828966735
5	1.00016874609215
5	1.00016999500192
5	1.00017057068782
5	1.00017102996797
5	1.00017104821071
5	1.00017340267813
5	1.00017383004699
5	1.00017570012628
5	1.00017576163756
5	1.00017737583025
5	1.00017772402826
5	1.00017810808652
5	1.00018111377187
5	1.00018426742647
5	1.00018461908471
5	1.00018770192278
5	1.00018886147017
5	1.00019043613852
5	1.00019188232771
5	1.00019271454305
5	1.00019428030346
5	1.00019466345068
5	1.00019925403395
5	1.00020012640754
5	1.00020277385616
5	1.00020323816085
5	1.00021408631675
5	1.00021644761248
5	1.00021716515095
5	1.00021743304948
5	1.00021773673067
5	1.00022213614865
5	1.00022243568526
5	1.00022977090531
5	1.00023372127843
5	1.00023817787289
5	1.00023973494562
5	1.00024164811268
5	1.00024452005227
5	1.00024601822643
5	1.00024827944313
5	1.00024858272437
5	1.00025331441429
5	1.00026257476387
5	1.00026277824323
5	1.00026385597540
5	1.00028114304834
5	1.00028291543071
5	1.00029105469583
5	1.00029605319252
5	1.00031049651060
5	1.00031203867223
5	1.00033470607514
5	1.00035641303710
5	1.00039968086802
5	1.00072658016612
6	1.00003486209747
6	1.00003486730584
6	1.00003508271905
6	1.00003524447155
6	1.00003527872007
6	1.00003545504401
6	1.00003609194946
6	1.00003672755270
6	1.00003693273869
6	1.00003694833031
6	1.00003697110209
6	1.00003728180649
6	1.00003740144923
6	1.00003791432817
6	1.00003799488020
6	1.00003806453637
6	1.00003815221517
6	1.00003817852627
6	1.00003871221728
6	1.00003884271132
6	1.00003885868865
6	1.00003931078891
6	1.00003935404412
6	1.00003950242903
6	1.00003982818897
6	1.00004016418603
6	1.00004048186576
6	1.00004050372009
6	1.00004079707336
6	1.00004088758714
6	1.00004164373841
6	1.00004211846984
6	1.00004261604552
6	1.00004280135055
6	1.00004319734662
6	1.00004415979596
6	1.00004429065788
6	1.00004432004574
6	1.00004434381373
6	1.00004477095321
6	1.00004557401606
6	1.00004627650627
6	1.00004642601712
6	1.00004874282890
6	1.00004925253033
6	1.00004931280275
6	1.00004945328792
6	1.00004975522620
6	1.00005028269268
6	1.00005071661212
6	1.00005215339942
6	1.00005355147512
6	1.00005392663665
6	1.00005439628516
6	1.00005485882841
6	1.00005585594365
6	1.00005598037502
6	1.00005687401119
6	1.00005760965011
6	1.00005794080185
6	1.00005975593300
6	1.00005990000982
6	1.00006011548463
6	1.00006335806752
6	1.00006466934996
6	1.00006671227359
6	1.00006706363980
6	1.00007026143813
6	1.00007057013921
6	1.00007605687495
6	1.00008124136632
6	1.00009077886505
6	1.00016453585575
7	1.00000804117079
7	1.00000805719943
7	1.00000809193685
7	1.00000810529711
7	1.00000823222801
7	1.00000826387845
7	1.00000828366663
7	1.00000840277114
7	1.00000842525214
7	1.00000846689402
7	1.00000848303700
7	1.00000859110899
7	1.00000860840191
7	1.00000863911204
7	1.00000864897308
7	1.00000869620360
7	1.00000872646625
7	1.00000878817091
7	1.00000880105077
7	1.00000880329436
7	1.00000891463599
7	1.00000893089140
7	1.00000908055122
7	1.00000917872911
7	1.00000926534237
7	1.00000930339915
7	1.00000932945269
7	1.00000933362593
7	1.00000939749675
7	1.00000941035453
7	1.00000958369242
7	1.00000964054847
7	1.00000980955043
7	1.00000987095753
7	1.00001006122828
7	1.00001011687935
7	1.00001018350925
7	1.00001023785259
7	1.00001029304731
7	1.00001030628170
7	1.00001049260403
7	1.00001065668877
7	1.00001104277505
7	1.00001115804691
7	1.00001119781756
7	1.00001134280110
7	1.00001148251786
7	1.00001155098198
7	1.00001161168472
7	1.00001188555048
7	1.00001224627026
7	1.00001227432706
7	1.00001228804776
7	1.00001248252422
7	1.00001279022800
7	1.00001299136565
7	1.00001326341371
7	1.00001326544285
7	1.00001363213402
7	1.00001374238266
7	1.00001397624281
7	1.00001399059273
7	1.00001438305890
7	1.00001511388702
7	1.00001531220415
7	1.00001537294903
7	1.00001600736021
7	1.00001616337961
7	1.00001716244910
7	1.00001873605572
7	1.00002062943383
7	1.00003755456057
8	1.00000207722892
8	1.00000208210397
8	1.00000210732470
8	1.00000211958227
8	1.00000214411677
8	1.00000216361662
8	1.00000216404380
8	1.00000219171575
8	1.00000223621996
8	1.00000225715074
8	1.00000232229033
8	1.00000232277573
8	1.00000233165988
8	1.00000233950656
8	1.00000236152346
8	1.00000236340380
8	1.00000236754513
8	1.00000236762496
8	1.00000243367381
8	1.00000248199272
8	1.00000248219186
8	1.00000249384916
8	1.00000251414626
8	1.00000252944142
8	1.00000253241417
8	1.00000253330565
8	1.00000256673583
8	1.00000261383758
8	1.00000264677587
8	1.00000265107298
8	1.00000269580665
8	1.00000280065522
8	1.00000281049223
8	1.00000282946225
8	1.00000283290575
8	1.00000284449266
8	1.00000287274955
8	1.00000298208667
8	1.00000298984761
8	1.00000299101457
8	1.00000308300953
8	1.00000317184035
8	1.00000317634764
8	1.00000323193915
8	1.00000328250296
8	1.00000330918966
8	1.00000353643932
8	1.00000354220631
8	1.00000367991006
8	1.00000369529372
8	1.00000371633546
8	1.00000374119947
8	1.00000377663915
8	1.00000389898511
8	1.00000391316007
8	1.00000450292043
8	1.00000471780675
8	1.00000870784875
9	1.00000068068352
9	1.00000068533300
9	1.00000069012136
9	1.00000069079306
9	1.00000069462330
9	1.00000070120652
9	1.00000070175614
9	1.00000070803324
9	1.00000070872531
9	1.00000071569546
9	1.00000072354301
9	1.00000072365419
9	1.00000072620909
9	1.00000073886179
9	1.00000074442991
9	1.00000074909033
9	1.00000076386227
9	1.00000076981868
9	1.00000077263755
9	1.00000077644570
9	1.00000078069773
9	1.00000080975904
9	1.00000083072771
9	1.00000083440651
9	1.00000084342725
9	1.00000085933932
9	1.00000087481216
9	1.00000087618358
9	1.00000087765147
9	1.00000088319693
9	1.00000090024981
9	1.00000090305454
9	1.00000090582500
9	1.00000094168290
9	1.00000095159284
9	1.00000096430784
9	1.00000098995828
9	1.00000101536807
9	1.00000103182258
9	1.00000104532067
9	1.00000106713389
9	1.00000107866697
9	1.00000111771985
9	1.00000114040536
9	1.00000117697662
9	1.00000118224215
9	1.00000120162507
9	1.00000122738597
9	1.00000125711833
9	1.00000154797054
9	1.00000180155790
9	1.00000204240768
9	1.00000207435573
9	1.00000210959690
9	1.00000230731310
9	1.00000232713899
9	1.00000261541481
9	1.00000265083917
9	1.00000286874205
9	1.00000298962620
10	1.00000030165982
10	1.00000030984657
10	1.00000031209735
10	1.00000031437831
10	1.00000031618025
10	1.00000031660009
10	1.00000031694393
10	1.00000031746103
10	1.00000032201285
10	1.00000033585815
10	1.00000033825770
10	1.00000034205396
10	1.00000034535396
10	1.00000034772515
10	1.00000034793276
10	1.00000036368428
10	1.00000036594139
10	1.00000037095564
10	1.00000037519873
10	1.00000038033968
10	1.00000038230039
10	1.00000038262686
10	1.00000038711864
10	1.00000038918020
10	1.00000040189308
10	1.00000040225047
10	1.00000041644385
10	1.00000041927530
10	1.00000042096831
10	1.00000042135529
10	1.00000042238589
10	1.00000042337824
10	1.00000042553130
10	1.00000042587956
10	1.00000042833472
10	1.00000043321209
10	1.00000043597294
10	1.00000043890125
10	1.00000044082818
10	1.00000044494135
10	1.00000044662104
10	1.00000044958535
10	1.00000045172899
10	1.00000045773427
10	1.00000046727250
10	1.00000046809431
10	1.00000047323289
10	1.00000047402073
10	1.00000050505546
10	1.00000050515542
10	1.00000052176564
10	1.00000052244521
10	1.00000052602622
10	1.00000053122013
10	1.00000053334726
10	1.00000053542266
10	1.00000055126556
10	1.00000055430757
10	1.00000056048900
10	1.00000056178240
10	1.00000056816858
10	1.00000057557067
10	1.00000059975467
10	1.00000060639953
10	1.00000062342321
10	1.00000062974337
10	1.00000065433091
10	1.00000068737544
10	1.00000069133928
10	1.00000069845006
10	1.00000072168405
10	1.00000075619552
10	1.00000075977830
10	1.00000078266882
10	1.00000078408588
10	1.00000080727900
10	1.00000083629973
10	1.00000085786873
10	1.00000085837189
10	1.00000088923229
10	1.00000094213533
10	1.00000096069433
10	1.00000096094360
10	1.00000097409334
10	1.00000103089740
10	1.00000103761600
10	1.00000109602005
10	1.00000109672929
10	1.00000124231670
10	1.00000178213533
10	1.00000200905007
10	1.00000202405768
10	1.00000227679824
10	1.00000231538495
10	1.00000234639531
10	1.00000250718938
10	1.00000287284614
10	1.00000298896405
11	1.00000024564259
11	1.00000024694191
11	1.00000024752713
11	1.00000024777257
11	1.00000024778417
11	1.00000024801138
11	1.00000025098437
11	1.00000025137710
11	1.00000025272432
11	1.00000025323102
11	1.00000025430039
11	1.00000025472571
11	1.00000025530843
11	1.00000025850580
11	1.00000025964567
11	1.00000026058793
11	1.00000026098879
11	1.00000026701459
11	1.00000027080634
11	1.00000027225639
11	1.00000027301358
11	1.00000027674464
11	1.00000027878199
11	1.00000028024290
11	1.00000028334920
11	1.00000028424938
11	1.00000028484638
11	1.00000029123376
11	1.00000029566083
11	1.00000029610039
11	1.00000029860214
11	1.00000030320441
11	1.00000031421700
11	1.00000031596564
11	1.00000031628926
11	1.00000031714861
11	1.00000032574199
11	1.00000032615395
11	1.00000032737534
11	1.00000033212663
11	1.00000034164307
11	1.00000034165417
11	1.00000034719559
11	1.00000034743964
11	1.00000035414391
11	1.00000035541286
11	1.00000036113135
11	1.00000036749538
11	1.00000036857682
11	1.00000037817311
11	1.00000038177250
11	1.00000038722595
11	1.00000039799814
11	1.00000040172013
11	1.00000040729915
11	1.00000040875062
11	1.00000041469030
11	1.00000041827281
11	1.00000042006365
11	1.00000042091851
11	1.00000042200970
11	1.00000042300462
11	1.00000042476186
11	1.00000043230798
11	1.00000043272151
11	1.00000043448556
11	1.00000044033708
11	1.00000044976980
11	1.00000046225851
11	1.00000046387379
11	1.00000046781511
11	1.00000047359190
11	1.00000049159242
11	1.00000050497255
11	1.00000051971053
11	1.00000052311378
11	1.00000052370023
11	1.00000052598553
11	1.00000052911617
11	1.00000053083720
11	1.00000054703894
11	1.00000055706636
11	1.00000055792519
11	1.00000056026910
11	1.00000062282605
11	1.00000062538211
11	1.00000063733655
11	1.00000068472070
11	1.00000069183561
11	1.00000069356272
11	1.00000070650449
11	1.00000073827590
11	1.00000075266667
11	1.00000075800621
11	1.00000077073938
11	1.00000080676885
11	1.00000082641829
11	1.00000083978952
11	1.00000085265134
11	1.00000085797401
11	1.00000088747878
11	1.00000094245417
11	1.00000094487871
11	1.00000095705177
11	1.00000100220276
11	1.00000102885995
11	1.00000106742036
11	1.00000108018025
11	1.00000123794600
11	1.00000177551415
11	1.00000198411291
11	1.00000202258439
11	1.00000227500857
11	1.00000227736399
11	1.00000231172904
11	1.00000246837134
11	1.00000287585364
11	1.00000298874428
12	1.00000023854066
12	1.00000024034658
12	1.00000024623211
12	1.00000024630558
12	1.00000024642340
12	1.00000024653192
12	1.00000024715694
12	1.00000024737502
12	1.00000024784697
12	1.00000024785083
12	1.00000024999358
12	1.00000025247566
12	1.00000025349117
12	1.00000025387762
12	1.00000025654098
12	1.00000026030415
12	1.00000026040813
12	1.00000026480403
12	1.00000026920560
12	1.00000027226159
12	1.00000027675634
12	1.00000027906376
12	1.00000027923386
12	1.00000028226457
12	1.00000028451724
12	1.00000028961925
12	1.00000029017048
12	1.00000029139129
12	1.00000029413615
12	1.00000029988227
12	1.00000031503318
12	1.00000031616800
12	1.00000031651914
12	1.00000031666372
12	1.00000031693287
12	1.00000031731758
12	1.00000032187885
12	1.00000032377885
12	1.00000032647475
12	1.00000034149747
12	1.00000034231191
12	1.00000034728056
12	1.00000034768815
12	1.00000035137880
12	1.00000035243445
12	1.00000035512488
12	1.00000035756660
12	1.00000036157303
12	1.00000037691555
12	1.00000037887364
12	1.00000039153098
12	1.00000039467968
12	1.00000039858463
12	1.00000040212220
12	1.00000040377737
12	1.00000040631676
12	1.00000041620002
12	1.00000041760431
12	1.00000041980322
12	1.00000042019029
12	1.00000042345605
12	1.00000042444068
12	1.00000042886156
12	1.00000043653837
12	1.00000044029268
12	1.00000044036295
12	1.00000044727304
12	1.00000045960053
12	1.00000046370899
12	1.00000047347781
12	1.00000048361679
12	1.00000050506241
12	1.00000051571819
12	1.00000051957228
12	1.00000052099955
12	1.00000052252110
12	1.00000052594184
12	1.00000052919005
12	1.00000054530704
12	1.00000055361629
12	1.00000055864094
12	1.00000055975348
12	1.00000062262319
12	1.00000062404685
12	1.00000063348825
12	1.00000068443501
12	1.00000069226726
12	1.00000069250706
12	1.00000070274019
12	1.00000072659277
12	1.00000075171835
12	1.00000075729072
12	1.00000076766306
12	1.00000080547530
12	1.00000080661954
12	1.00000082385710
12	1.00000085082256
12	1.00000085777347
12	1.00000088800563
12	1.00000094264066
12	1.00000094322263
12	1.00000095720544
12	1.00000099388118
12	1.00000102600166
12	1.00000105965489
12	1.00000107713967
12	1.00000123670598
12	1.00000177329764
12	1.00000197803902
12	1.00000202347870
12	1.00000225790417
12	1.00000227661186
12	1.00000231039716
12	1.00000245759963
12	1.00000287742903
12	1.00000298855740

==> chapter_04/Figs/fig4_4b/ieee14_WRSS_v2_data.txt <==
1	1.00012691302903	1.00820841887689	1.02183177973973	1.05142404669429	1.11619026187598
2	1.00009380488170	1.00423772285795	1.01083250510415	1.02663031025236	1.05915078405713
3	1.00011078042747	1.00273405576591	1.00725701971942	1.02172077068914	1.05014725184114
4	1.00010472921308	1.00228722489820	1.00612732514466	1.02064468462052	1.04814656128596
5	1.00009996349124	1.00213710239395	1.00587233482036	1.02026490393552	1.04616089997834
6	1.00012199522189	1.00205988890671	1.00575695573474	1.02032886863664	1.04771795538062
7	1.00012463700084	1.00203499481560	1.00579002661609	1.02039258484705	1.04775401903384
8	1.00012377487131	1.00201219229955	1.00577400866438	1.02039366809074	1.04777203181037
9	1.00012661557654	1.00200292527863	1.00576835535514	1.02049334343992	1.04777962532968
10	1.00012775973796	1.00200928034719	1.00574672963515	1.02038213012913	1.04778310463022
11	1.00012503083274	1.00200547278590	1.00574593023865	1.02037687930151	1.04778472160954
12	1.00013027048716	1.00200906599247	1.00574560074549	1.02038018384448	1.04778563329806

==> chapter_04/Figs/fig4_4b/ieee14_WRSS_v2_outliers.txt <==
1	1.11625283993389
1	1.11639187734268
1	1.11646730086068
1	1.11711410260587
1	1.11729171557147
1	1.11729276628557
1	1.11810038066333
1	1.11920724429103
1	1.12068532509894
1	1.12237381953609
1	1.12329581630903
1	1.12513307001441
1	1.12527647399193
1	1.12688617747955
1	1.12810206366888
1	1.12866899140000
1	1.12899142630102
1	1.12911570010892
1	1.12968925913896
1	1.13131268715748
1	1.13212588055773
1	1.13845054750103
1	1.14134183557647
1	1.14151847521147
1	1.14192132115897
1	1.14295607159230
1	1.14381027561780
1	1.14426922543065
1	1.14518520686707
1	1.15656258346604
1	1.15747965541401
1	1.15920440365681
1	1.15941333315653
1	1.16745930658136
1	1.17254886922364
1	1.17739840780707
1	1.17834593488151
1	1.17967809587136
1	1.18124162688971
1	1.18376840544207
1	1.18948865754459
1	1.19249145303481
1	1.19436889379590
1	1.19858077680308
1	1.20236761508433
1	1.20262698096541
1	1.20859289300843
1	1.21066070202599
1	1.22543849509074
1	1.23236107993278
1	1.23372478836440
1	1.23833454490304
1	1.24074118660358
1	1.24179442311574
1	1.27752177365549
1	1.29612604674693
1	1.32285349547512
1	1.33035946039289
1	1.37136705740251
1	1.39325106682557
2	1.06039946315837
2	1.06081202817028
2	1.06106996828388
2	1.06160073787136
2	1.06175343523109
2	1.06236985584501
2	1.06239348393217
2	1.06354321875255
2	1.06369442841653
2	1.06409381295346
2	1.06468999405150
2	1.06497281033124
2	1.06506804967548
2	1.06508856238798
2	1.06512826550838
2	1.06664041798177
2	1.06692070734495
2	1.06695282847759
2	1.06700311989181
2	1.06819268601413
2	1.06862688898755
2	1.06919321256663
2	1.06948846846978
2	1.06958916734156
2	1.06970162989303
2	1.07041995392067
2	1.07212602817922
2	1.07317075330984
2	1.07371686433716
2	1.07376997412838
2	1.07423749559971
2	1.07436979325126
2	1.07447774277232
2	1.07454755975540
2	1.07524985805700
2	1.07560878508029
2	1.07561861522543
2	1.07691188881598
2	1.07707266340284
2	1.07829888223842
2	1.07910989038233
2	1.08033660288524
2	1.08040842557982
2	1.08075423984297
2	1.08101471508421
2	1.08194935452283
2	1.08233649907739
2	1.08257838655574
2	1.08483809423338
2	1.08500363117196
2	1.08529471255071
2	1.08641413965616
2	1.08668205974844
2	1.08712738575161
2	1.08783525147816
2	1.08897356687766
2	1.08900723242162
2	1.09005841614121
2	1.09087976865444
2	1.09102709763815
2	1.09123838452627
2	1.09229274993334
2	1.09241353220605
2	1.09459224227415
2	1.09758767396018
2	1.09793515836939
2	1.09843342733842
2	1.09915738620051
2	1.10025269685248
2	1.10575551029447
2	1.10705276425141
2	1.11239192992988
2	1.11269503340456
2	1.11309055795045
2	1.11499787078989
2	1.11742428544183
2	1.11806820788770
2	1.11831991070521
2	1.11871981103382
2	1.12110432403048
2	1.12191836474454
2	1.12316823885615
2	1.12639322102374
2	1.12810649851071
2	1.12898854551639
2	1.12963286421386
2	1.13140252081772
2	1.13325516907412
2	1.13547889767083
2	1.13911532351386
2	1.14353735692484
2	1.14610359820241
2	1.14871640736015
2	1.15159523808922
2	1.16260388134612
2	1.16857979869911
2	1.16907851614587
2	1.17852121333707
2	1.18686563825000
2	1.19098675877330
2	1.20012250101348
2	1.20165611129246
2	1.20196803215753
2	1.22182142510654
2	1.22248051764299
2	1.23505399359442
2	1.24236003520203
2	1.26568839228588
2	1.27231368710106
2	1.37369254089182
2	1.41565887567635
3	1.05028372623811
3	1.05048208058098
3	1.05143060842575
3	1.05165659328403
3	1.05176294612264
3	1.05228711780761
3	1.05273614301573
3	1.05393240142279
3	1.05441378724630
3	1.05445220193002
3	1.05524621027054
3	1.05562928703051
3	1.05589972071656
3	1.05596953298130
3	1.05660208798591
3	1.05689307392997
3	1.05770106719238
3	1.05831090837054
3	1.05889076609996
3	1.05964460707868
3	1.06073874554502
3	1.06104251803160
3	1.06191749868656
3	1.06235445021111
3	1.06265325491664
3	1.06273839417210
3	1.06320011943884
3	1.06321690881581
3	1.06349122452734
3	1.06386326396835
3	1.06464159100574
3	1.06475307462601
3	1.06543242173275
3	1.06561747079137
3	1.06620640114407
3	1.06642825993940
3	1.06650830814994
3	1.06668159928409
3	1.06836733358672
3	1.06845817245822
3	1.06979897129546
3	1.07038195392046
3	1.07172122707919
3	1.07232517287565
3	1.07244715768430
3	1.07295204729803
3	1.07345066899062
3	1.07362637558559
3	1.07385919873670
3	1.07494472010516
3	1.07500397325869
3	1.07663499663033
3	1.07865082344390
3	1.08037131289301
3	1.08059400171368
3	1.08208202786578
3	1.08285582508018
3	1.08461550081496
3	1.08537542040116
3	1.08585905796859
3	1.08588053415131
3	1.08710034466490
3	1.08723445905180
3	1.08800575931477
3	1.08820368940475
3	1.08898146654321
3	1.08943427975123
3	1.08955320558301
3	1.08968017193096
3	1.08977764079029
3	1.09061635373422
3	1.09163641115680
3	1.09248164458383
3	1.09291904797079
3	1.09738410715495
3	1.09803525125018
3	1.09831816347649
3	1.09898246885354
3	1.10002451670897
3	1.10521332999545
3	1.10773567173307
3	1.11077590879855
3	1.11187812751237
3	1.11230383787775
3	1.11625510706386
3	1.11644652309473
3	1.11889762541045
3	1.11913804671436
3	1.11986844097100
3	1.12306122611484
3	1.12512583062029
3	1.12614277915829
3	1.12854595813009
3	1.12894866956295
3	1.12932599165136
3	1.13058392871945
3	1.13452171910863
3	1.13467248757726
3	1.13860332225513
3	1.14221445368811
3	1.14323342214009
3	1.15690649264615
3	1.15847027758463
3	1.16917283544246
3	1.17697022481406
3	1.17860084798452
3	1.18336745340075
3	1.18583723666736
3	1.18976474538191
3	1.20130340395136
3	1.21250820871512
3	1.21447487445700
3	1.21774859116816
3	1.22196847478643
3	1.24260661640692
3	1.24351928947216
3	1.25369254651552
3	1.36499199042712
3	1.46177429602934
4	1.05000720581603
4	1.05024076774978
4	1.05038821764591
4	1.05058859774186
4	1.05122373431897
4	1.05136721384521
4	1.05158786433111
4	1.05170603281742
4	1.05176518341804
4	1.05203035132187
4	1.05352925098794
4	1.05385970605201
4	1.05448881292123
4	1.05453991366169
4	1.05478102622558
4	1.05597570638125
4	1.05629268260538
4	1.05693138362138
4	1.05762550802112
4	1.05810464186608
4	1.05829976798162
4	1.05900036169967
4	1.05919746100493
4	1.05923540233119
4	1.05926616839911
4	1.06019148552928
4	1.06072834438893
4	1.06200515455750
4	1.06242217930989
4	1.06287548346430
4	1.06319083308316
4	1.06322044424260
4	1.06447677055758
4	1.06563721403640
4	1.06594995008355
4	1.06659507890769
4	1.06763311907219
4	1.06818770965692
4	1.06939975887840
4	1.06952847083785
4	1.06967979603914
4	1.07112252038731
4	1.07119919766460
4	1.07127603649180
4	1.07145471979282
4	1.07146410298382
4	1.07187546455668
4	1.07215642832339
4	1.07369483539953
4	1.07383600304411
4	1.07436585886397
4	1.07468597639177
4	1.07634126031682
4	1.07657566203321
4	1.07683429367759
4	1.07885642547562
4	1.08056606218123
4	1.08218375923929
4	1.08410504805058
4	1.08414865056738
4	1.08512329103242
4	1.08580379902556
4	1.08678535660301
4	1.08707791509972
4	1.08749388982946
4	1.08897009409568
4	1.08907507242162
4	1.08993403672220
4	1.08999139263156
4	1.09022913750344
4	1.09064091864127
4	1.09151073443148
4	1.09196487151874
4	1.09253175102350
4	1.09404551257455
4	1.09847629748725
4	1.10024608888022
4	1.10061360962018
4	1.10258283771236
4	1.10427110741149
4	1.10513203019020
4	1.10774459888001
4	1.10864458247237
4	1.11218702045976
4	1.11702759941983
4	1.11890892291583
4	1.12048981858213
4	1.12164240656152
4	1.12288687203724
4	1.12311929170596
4	1.12397425837397
4	1.12760686003451
4	1.12856409697885
4	1.12975628304432
4	1.13083356876408
4	1.13150047704037
4	1.13284179910662
4	1.13602135455035
4	1.14068350586367
4	1.14130184391131
4	1.14604268057855
4	1.15640501433157
4	1.16178302251650
4	1.16943989442385
4	1.17863787893047
4	1.18173965241325
4	1.18175682163856
4	1.18361703750516
4	1.18498153208234
4	1.18560423104849
4	1.20114394569642
4	1.21105811521618
4	1.21246195688076
4	1.21787939842549
4	1.23475350601152
4	1.24272994678324
4	1.24945216094124
4	1.36106683863630
4	1.48869549332512
5	1.04756934274699
5	1.04758667070979
5	1.04764952177432
5	1.04797088076566
5	1.04986559451601
5	1.05025805478780
5	1.05033164134756
5	1.05166558952413
5	1.05168475167852
5	1.05178726664943
5	1.05180769499189
5	1.05194760934442
5	1.05248891478601
5	1.05283231688450
5	1.05310700250436
5	1.05400784197720
5	1.05405136464141
5	1.05452862242155
5	1.05588796182238
5	1.05596464479503
5	1.05607452148549
5	1.05624501210305
5	1.05630788714252
5	1.05682362311639
5	1.05852152357352
5	1.05884380671871
5	1.05889702938309
5	1.05939663579457
5	1.05954600038769
5	1.05977123646771
5	1.06055779960409
5	1.06179820388431
5	1.06261888399417
5	1.06310708498733
5	1.06333235815031
5	1.06530843341387
5	1.06535798764538
5	1.06591545273252
5	1.06710106643290
5	1.06805416408812
5	1.06901222557442
5	1.06940851777486
5	1.06978182530859
5	1.06995042429588
5	1.07004454307430
5	1.07057088317305
5	1.07076189553486
5	1.07099561828338
5	1.07114042304908
5	1.07120338220779
5	1.07146398697298
5	1.07210108560326
5	1.07230296470896
5	1.07339986056328
5	1.07361310058516
5	1.07475237206321
5	1.07479290646876
5	1.07522123770383
5	1.07629267533309
5	1.07659639122369
5	1.07895627487661
5	1.08055659909574
5	1.08221445707817
5	1.08354027691192
5	1.08506653697771
5	1.08516599758256
5	1.08595802973038
5	1.08684447555714
5	1.08844638400900
5	1.08892282918434
5	1.08896499132162
5	1.08963707585121
5	1.09008943074736
5	1.09123640890911
5	1.09210849483480
5	1.09240337625659
5	1.09266540466960
5	1.09299816482604
5	1.09655699023089
5	1.09825241559714
5	1.10098939314794
5	1.10149063664241
5	1.10535695623945
5	1.10608411337569
5	1.10650403671598
5	1.10920111906173
5	1.11217873403374
5	1.11629267228072
5	1.11782949228916
5	1.12076460332808
5	1.12282448100695
5	1.12357748280702
5	1.12526113981015
5	1.12738888130376
5	1.12770030198525
5	1.12989312902291
5	1.13028662053231
5	1.13189837284998
5	1.13250958389673
5	1.13488900275036
5	1.13516277959137
5	1.13976557183164
5	1.14467317357452
5	1.14771677071915
5	1.15560460586670
5	1.16451294488212
5	1.16957608878921
5	1.17865692439379
5	1.18104743183766
5	1.18250147667933
5	1.18311110771486
5	1.18413887503348
5	1.20107156956799
5	1.20948625972161
5	1.21058703919091
5	1.22050393924181
5	1.23127729368835
5	1.24278633423263
5	1.24643300177658
5	1.34867654450996
5	1.35914596895461
5	1.50280310343713
6	1.04942817336762
6	1.04955822949206
6	1.05027493142264
6	1.05117797192809
6	1.05166798719894
6	1.05167476957952
6	1.05171815486569
6	1.05193607253112
6	1.05256001233370
6	1.05292228718499
6	1.05387214818422
6	1.05421886463613
6	1.05455892621390
6	1.05512116407993
6	1.05515652120623
6	1.05544903550574
6	1.05575280856375
6	1.05603199152759
6	1.05674626564538
6	1.05821510323579
6	1.05868477021351
6	1.05902201122790
6	1.05906021264883
6	1.05918719518048
6	1.05997130050500
6	1.06009812679036
6	1.06150613212337
6	1.06250585539925
6	1.06301646409827
6	1.06314572771794
6	1.06517049160785
6	1.06557482960593
6	1.06589129942445
6	1.06733982487164
6	1.06798855133050
6	1.06923573530683
6	1.06932022027276
6	1.06935041316940
6	1.06957238823192
6	1.06964157913577
6	1.07020129519642
6	1.07040494251115
6	1.07052874339502
6	1.07094829900706
6	1.07131975109250
6	1.07208337087727
6	1.07241539314694
6	1.07254184219700
6	1.07322911515041
6	1.07357473765872
6	1.07372081187990
6	1.07413639115511
6	1.07494137060442
6	1.07611520815273
6	1.07659214860034
6	1.07679876057337
6	1.08022167687977
6	1.08222977227329
6	1.08467692766283
6	1.08487095388089
6	1.08491996306788
6	1.08547909429082
6	1.08678081309152
6	1.08870459648595
6	1.08896250498655
6	1.08908565555208
6	1.08919944452771
6	1.09020601668096
6	1.09176987013208
6	1.09218559585802
6	1.09266747304717
6	1.09282784584637
6	1.09437190212206
6	1.09781668688207
6	1.09814765294539
6	1.10115294032396
6	1.10184659506353
6	1.10532416609400
6	1.10589360766215
6	1.10807583183374
6	1.10950183703468
6	1.11219898527597
6	1.11609628660032
6	1.11829134456975
6	1.12090458779455
6	1.12342528864840
6	1.12342752355254
6	1.12633450661141
6	1.12679563212008
6	1.12718577114283
6	1.12758644962926
6	1.13052952913121
6	1.13165255344060
6	1.13173348011020
6	1.13488038593179
6	1.13584908595676
6	1.13938613377341
6	1.14647677672079
6	1.14882626451251
6	1.15527265263672
6	1.16594822152667
6	1.16964196811347
6	1.17866546555610
6	1.18068257911990
6	1.18197717073596
6	1.18204167014197
6	1.18538384828862
6	1.20103225318535
6	1.20879220563387
6	1.20965353909065
6	1.22227217590765
6	1.22929225212080
6	1.24281419347443
6	1.24546798226827
6	1.35828727544354
6	1.50915319337600
6	1.50943209780046
7	1.04816023232254
7	1.04924382979087
7	1.05028545582503
7	1.05032988178005
7	1.05152925040083
7	1.05167059180311
7	1.05168204260458
7	1.05188406046952
7	1.05197824407535
7	1.05245137713745
7	1.05256307120916
7	1.05284265882781
7	1.05379085416316
7	1.05400181964664
7	1.05460065602243
7	1.05474794542505
7	1.05502798299922
7	1.05512713258329
7	1.05544614201880
7	1.05604600326809
7	1.05669322615928
7	1.05811570033863
7	1.05859305813954
7	1.05884946197285
7	1.05891906568121
7	1.05967653455046
7	1.05968112917492
7	1.06027456796591
7	1.06120041787022
7	1.06245261172887
7	1.06316241799070
7	1.06325230492840
7	1.06511172734359
7	1.06586408868961
7	1.06602391636074
7	1.06747703489747
7	1.06795106009402
7	1.06850297944510
7	1.06932334079792
7	1.06939006216819
7	1.06946329448503
7	1.06998223988885
7	1.07025311372062
7	1.07031638891704
7	1.07041614210518
7	1.07083037687696
7	1.07128288699887
7	1.07239561519721
7	1.07248521721154
7	1.07302229579451
7	1.07309031723875
7	1.07313338152706
7	1.07355710938415
7	1.07384544931390
7	1.07502317807631
7	1.07581160726191
7	1.07602563523828
7	1.07659971896003
7	1.08035768667278
7	1.08224031939784
7	1.08475283685135
7	1.08481158711338
7	1.08502006873460
7	1.08513340233223
7	1.08673682833674
7	1.08890147821472
7	1.08896136073741
7	1.08899900085578
7	1.08940128381416
7	1.09024795469264
7	1.09200246937014
7	1.09221810574907
7	1.09271954657873
7	1.09304510839615
7	1.09506025358010
7	1.09810099665105
7	1.09841440218781
7	1.10123350724171
7	1.10209987334713
7	1.10534421414709
7	1.10572832807478
7	1.10905222918198
7	1.10965253759555
7	1.11221378079306
7	1.11550457464114
7	1.11853282794627
7	1.12097383763465
7	1.12336983281706
7	1.12370913824076
7	1.12634387425994
7	1.12683980682542
7	1.12732723349432
7	1.13049081339759
7	1.13083321150324
7	1.13165829447393
7	1.13177712738284
7	1.13460576685229
7	1.13634333059679
7	1.13922481868764
7	1.14737648187490
7	1.14925328079880
7	1.15508842182809
7	1.16662614589331
7	1.16967233398280
7	1.17866945351867
7	1.18051406603050
7	1.18162556471710
7	1.18171042005115
7	1.18599964959838
7	1.20101437003126
7	1.20847096610275
7	1.20928354175835
7	1.22182557689227
7	1.22289471355155
7	1.22853680356397
7	1.24282731549439
7	1.24572142746782
7	1.27627768607143
7	1.35787157798409
7	1.51297253138689
8	1.04914701124072
8	1.05029033960292
8	1.05065611305910
8	1.05159618766134
8	1.05162360818543
8	1.05166871903300
8	1.05168615594725
8	1.05200653794693
8	1.05241689768462
8	1.05280164293462
8	1.05369751166123
8	1.05376313882897
8	1.05459332160341
8	1.05459656224819
8	1.05492946538011
8	1.05497242914587
8	1.05534586202712
8	1.05605132883481
8	1.05661645908826
8	1.05796409853579
8	1.05855035770857
8	1.05879278254021
8	1.05884480707672
8	1.05955362201420
8	1.05987474536936
8	1.06036078609021
8	1.06115754774295
8	1.06242825609541
8	1.06308302689152
8	1.06321351604635
8	1.06508593288422
8	1.06571527091897
8	1.06622424395547
8	1.06755856185068
8	1.06799409735928
8	1.06815665546814
8	1.06929318894162
8	1.06931070314722
8	1.06932359531538
8	1.07014476195304
8	1.07036357608250
8	1.07037522275997
8	1.07068824009652
8	1.07077756225300
8	1.07138415238760
8	1.07247864133559
8	1.07252019387164
8	1.07269143202914
8	1.07309970758713
8	1.07324713406024
8	1.07354801583530
8	1.07372232396034
8	1.07506413512020
8	1.07536560330929
8	1.07599338008674
8	1.07660930823730
8	1.08013010875713
8	1.08224465209297
8	1.08420015577422
8	1.08470291865125
8	1.08479817474050
8	1.08521193060405
8	1.08682555881489
8	1.08853156501129
8	1.08890069517843
8	1.08896082706279
8	1.08956022079082
8	1.09024962400959
8	1.09212897299586
8	1.09223601322775
8	1.09280816083465
8	1.09314378662116
8	1.09553751025447
8	1.09807883140058
8	1.09872176389638
8	1.10127514204110
8	1.10228941749842
8	1.10561484760376
8	1.10562968472204
8	1.10957404540491
8	1.10972421921163
8	1.11221845053915
8	1.11455245022332
8	1.11864998186845
8	1.12100766968653
8	1.12333952150660
8	1.12386071822131
8	1.12613968283148
8	1.12708216911520
8	1.12716791329864
8	1.13099088331256
8	1.13193808244182
8	1.13210909692975
8	1.13267562068707
8	1.13401723005852
8	1.13657436878624
8	1.13915429710536
8	1.14788013031225
8	1.14950281951689
8	1.15488467127032
8	1.16695477363397
8	1.16968783871922
8	1.17867143308282
8	1.18043238748971
8	1.18133048641823
8	1.18159380293490
8	1.18629129110777
8	1.20100614256705
8	1.20831608827542
8	1.20918824598826
8	1.22135432676229
8	1.22312046786388
8	1.22833354951542
8	1.24283351772845
8	1.24507891309995
8	1.35767471158222
8	1.51455359138480
9	1.04911567943944
9	1.05029302401187
9	1.05038158237700
9	1.05148469997661
9	1.05165200289655
9	1.05166784847036
9	1.05169211817245
9	1.05206298938491
9	1.05239496475288
9	1.05278243600192
9	1.05362273189054
9	1.05374554802565
9	1.05397817328906
9	1.05451239471416
9	1.05456481620938
9	1.05480630951711
9	1.05496839080012
9	1.05531001175809
9	1.05604866991254
9	1.05690776496153
9	1.05808824677885
9	1.05853285905618
9	1.05866473981120
9	1.05881745835711
9	1.05935369180063
9	1.05949230309822
9	1.06040369934942
9	1.06101707241880
9	1.06241651353388
9	1.06312276671404
9	1.06319577605315
9	1.06507241077983
9	1.06575805199324
9	1.06628175494260
9	1.06759316904008
9	1.06785537695474
9	1.06805488161222
9	1.06921920232807
9	1.06924565602976
9	1.06930459602907
9	1.07021798033268
9	1.07022175318039
9	1.07033790146737
9	1.07040447002524
9	1.07075135677677
9	1.07118216215683
9	1.07253798207344
9	1.07254202758052
9	1.07274347386881
9	1.07308191927542
9	1.07354378869421
9	1.07359046846811
9	1.07365885664237
9	1.07508392426713
9	1.07515301081459
9	1.07597185853985
9	1.07660941811176
9	1.08018959839334
9	1.08224650294556
9	1.08467530613108
9	1.08468262890772
9	1.08477564657468
9	1.08512322145767
9	1.08680982244061
9	1.08868406953150
9	1.08885375172744
9	1.08896058571017
9	1.08963206736890
9	1.09025314675771
9	1.09220658880138
9	1.09224411730511
9	1.09272270507106
9	1.09319795426111
9	1.09577410475682
9	1.09806814062598
9	1.09886003556202
9	1.10129128456391
9	1.10229486354040
9	1.10550816213357
9	1.10556886940145
9	1.10976111274414
9	1.10979296969382
9	1.11222234673411
9	1.11559362657183
9	1.11870650393767
9	1.12102416655872
9	1.12332689386008
9	1.12392585526583
9	1.12604612474799
9	1.12707786206751
9	1.12719779776351
9	1.13106210124184
9	1.13132042716829
9	1.13175153711277
9	1.13236751873735
9	1.13468587126093
9	1.13669183057577
9	1.13911949432580
9	1.14801172472878
9	1.14965526149390
9	1.15479654251061
9	1.16711291339324
9	1.16969465356777
9	1.17867229672880
9	1.18039290556697
9	1.18127304123169
9	1.18153824496100
9	1.18642972946595
9	1.20100222300069
9	1.20824378390546
9	1.20914381241443
9	1.22360954468393
9	1.22591441883011
9	1.22812957406385
9	1.24283654937346
9	1.24487324737416
9	1.35757612179718
9	1.51531518570865
10	1.04909348705312
10	1.04952560337459
10	1.05029425924266
10	1.05126287307134
10	1.05166737857684
10	1.05169368344990
10	1.05181299216343
10	1.05200254594621
10	1.05238440963896
10	1.05277336077870
10	1.05373903117048
10	1.05405897101039
10	1.05447414965630
10	1.05459569693939
10	1.05477604188579
10	1.05506749623984
10	1.05528850954247
10	1.05607863245844
10	1.05676603326047
10	1.05786020419098
10	1.05852248457962
10	1.05869075078889
10	1.05880189424228
10	1.05886658330121
10	1.05946207492394
10	1.06042357788935
10	1.06139093115747
10	1.06241107929910
10	1.06300804745655
10	1.06311722710802
10	1.06506639426886
10	1.06557829785915
10	1.06625162609909
10	1.06761140949655
10	1.06796551635663
10	1.06834449983552
10	1.06896480328964
10	1.06922301112840
10	1.06930168593900
10	1.07025459183302
10	1.07032575559568
10	1.07041047638403
10	1.07041727058307
10	1.07073997002327
10	1.07126291399651
10	1.07223495146604
10	1.07245614823231
10	1.07254635000176
10	1.07307547663413
10	1.07352790688723
10	1.07354177891877
10	1.07362702820300
10	1.07371484993946
10	1.07505172727676
10	1.07509297112829
10	1.07596658932961
10	1.07660577798514
10	1.08038863029264
10	1.08224746857196
10	1.08443465971580
10	1.08467648200017
10	1.08467817034013
10	1.08488765669023
10	1.08680750308034
10	1.08883316843505
10	1.08884097699095
10	1.08896046645692
10	1.08966843849371
10	1.09023286754407
10	1.09223832647652
10	1.09224804864969
10	1.09280447248887
10	1.09322129437313
10	1.09569308227484
10	1.09806289198306
10	1.09893030373667
10	1.10130049116647
10	1.10231412437066
10	1.10542420887850
10	1.10554745768455
10	1.10977836135669
10	1.10990670629585
10	1.11222395016740
10	1.11552744330250
10	1.11873395529499
10	1.12103174594355
10	1.12332068235105
10	1.12396081788099
10	1.12600256218589
10	1.12725303851588
10	1.12725348369752
10	1.13109521275089
10	1.13169282728687
10	1.13269405034802
10	1.13443468279818
10	1.13674647050003
10	1.13910374322546
10	1.13983423365344
10	1.14809244739868
10	1.14966013963337
10	1.15482806754055
10	1.16718952021766
10	1.16969817897038
10	1.17867272042739
10	1.18037559526161
10	1.18115231175398
10	1.18151044873106
10	1.18649464282337
10	1.20100023290902
10	1.20820958013626
10	1.20905778215082
10	1.22341076090513
10	1.22781686719813
10	1.24283798511301
10	1.24503581181183
10	1.35753147214531
10	1.50368638879883
10	1.51571900149266
11	1.04823535317292
11	1.04908442338511
11	1.04961779574053
11	1.05029494784956
11	1.05141853225920
11	1.05166719198588
11	1.05169466790152
11	1.05175942526031
11	1.05203991009026
11	1.05238007979658
11	1.05276913276753
11	1.05373558559922
11	1.05392220472263
11	1.05445608980676
11	1.05458090921182
11	1.05473955176694
11	1.05527064835909
11	1.05533345807536
11	1.05602618407294
11	1.05671271123781
11	1.05790591308645
11	1.05851943628943
11	1.05871186724038
11	1.05873178945049
11	1.05879529014364
11	1.05944727604578
11	1.06043305275374
11	1.06096582259157
11	1.06240839865580
11	1.06320017557491
11	1.06333191446421
11	1.06506408688446
11	1.06580013776678
11	1.06630410263253
11	1.06761897883913
11	1.06794988588703
11	1.06800060326310
11	1.06907631514821
11	1.06921468138797
11	1.06930028163160
11	1.07027250266222
11	1.07031980525690
11	1.07042385895701
11	1.07068655349968
11	1.07073451008784
11	1.07134279525390
11	1.07243303082888
11	1.07255054146345
11	1.07281424602476
11	1.07307082338265
11	1.07350241681417
11	1.07354085670621
11	1.07361338712604
11	1.07500479800856
11	1.07509743567657
11	1.07596236528246
11	1.07662051480066
11	1.08025213690052
11	1.08224785339713
11	1.08435209596878
11	1.08460484446169
11	1.08476318500311
11	1.08493356906996
11	1.08674234513064
11	1.08869517339265
11	1.08882268011724
11	1.08896040739341
11	1.08968488196809
11	1.09027756111498
11	1.09220220857046
11	1.09224986279666
11	1.09280852965976
11	1.09323330408289
11	1.09610289583064
11	1.09806043860721
11	1.09896340701069
11	1.10130509830363
11	1.10245133237186
11	1.10549519388926
11	1.10553783861227
11	1.10978670826567
11	1.10996005369111
11	1.11222475508342
11	1.11528597717897
11	1.11874713372894
11	1.12103574750787
11	1.12331797146685
11	1.12397643423631
11	1.12598071397822
11	1.12719156722383
11	1.12727894712451
11	1.13058430153423
11	1.13111221847270
11	1.13200102097315
11	1.13232594673563
11	1.13425353636835
11	1.13677389006379
11	1.13909620480345
11	1.14802736400803
11	1.14969205091851
11	1.15475954263965
11	1.16722731710852
11	1.16969984719715
11	1.17867291673714
11	1.18036633164266
11	1.18109570718454
11	1.18149688664875
11	1.18652972401139
11	1.20099936069813
11	1.20819330184582
11	1.20906498774055
11	1.22339103588719
11	1.22819781662385
11	1.24283867337735
11	1.24477568604862
11	1.35750958820321
11	1.43914034246119
11	1.51583191794989
12	1.04797803516226
12	1.04908034327659
12	1.04965571063962
12	1.05029520707172
12	1.05110795365414
12	1.05166710269387
12	1.05169511040853
12	1.05178039543515
12	1.05204231809079
12	1.05237870745429
12	1.05276728286366
12	1.05373370533718
12	1.05444785208376
12	1.05453426496166
12	1.05454482043609
12	1.05462239978998
12	1.05487447032160
12	1.05527188354891
12	1.05602799513033
12	1.05671018502067
12	1.05795458919459
12	1.05851771624582
12	1.05868862275874
12	1.05877077807302
12	1.05879225226889
12	1.05944115137116
12	1.06043715248406
12	1.06097622851047
12	1.06240728752102
12	1.06310808655962
12	1.06330694255593
12	1.06506298617505
12	1.06589598134294
12	1.06625392424655
12	1.06762240216909
12	1.06773630911826
12	1.06800609635555
12	1.06921116161655
12	1.06929966333698
12	1.06977805972278
12	1.07013018573654
12	1.07028080479433
12	1.07031719428056
12	1.07042659713374
12	1.07073233015092
12	1.07137571428813
12	1.07238271739970
12	1.07255238827452
12	1.07306971153660
12	1.07329868590030
12	1.07351830958411
12	1.07354046716424
12	1.07360708279292
12	1.07498162482769
12	1.07509933207549
12	1.07596116197422
12	1.07662665031453
12	1.08036466434398
12	1.08224808273032
12	1.08465070244103
12	1.08466534806106
12	1.08474071735440
12	1.08537381613400
12	1.08666993459559
12	1.08868187104437
12	1.08881854528901
12	1.08896038533233
12	1.08969255029838
12	1.09023107265719
12	1.09217812359034
12	1.09225069574492
12	1.09277311970639
12	1.09323846657271
12	1.09541391971224
12	1.09805937626324
12	1.09897770586667
12	1.10130704819540
12	1.10234440958392
12	1.10535495170884
12	1.10553320383772
12	1.10979041510049
12	1.10998355298215
12	1.11222510251447
12	1.11568040952492
12	1.11875272475528
12	1.12103749458248
12	1.12331673117093
12	1.12398326027959
12	1.12597162418054
12	1.12724848100104
12	1.12729071515486
12	1.13034371687942
12	1.13111923292861
12	1.13183992441144
12	1.13207095144091
12	1.13459073336247
12	1.13678594488102
12	1.13909300434065
12	1.14818005022611
12	1.14960767757766
12	1.15481020454598
12	1.16724325910064
12	1.16970058194445
12	1.17867300403020
12	1.18036238276325
12	1.18103480423241
12	1.18149121654044
12	1.18654414571379
12	1.20099896463011
12	1.20818666622758
12	1.20913149083691
12	1.22344508034951
12	1.22795920673475
12	1.24283898197300
12	1.24492675213965
12	1.35749998154564
12	1.45854859700868
12	1.51597118116650

==> chapter_05/Figs/fig5_5a/01_std10m2red2_sy.txt <==
	x		y
   7.5617243e-01   0.0000000e+00
   7.5617243e-01   3.3557047e-03
   8.0116081e-01   6.7114094e-03
   8.0854864e-01   1.0067114e-02
   8.1198712e-01   1.3422819e-02
   8.6845431e-01   1.6778523e-02
   8.7329928e-01   2.0134228e-02
   8.7599187e-01   2.3489933e-02
   8.8969936e-01   2.6845638e-02
   8.9549585e-01   3.0201342e-02
   9.0768434e-01   3.3557047e-02
   9.0808899e-01   3.6912752e-02
   9.0809528e-01   4.0268456e-02
   9.0940976e-01   4.3624161e-02
   9.1222671e-01   4.6979866e-02
   9.1445792e-01   5.0335570e-02
   9.1593674e-01   5.3691275e-02
   9.1786219e-01   5.7046980e-02
   9.2050203e-01   6.0402685e-02
   9.2622761e-01   6.3758389e-02
   9.3235918e-01   6.7114094e-02
   9.3897356e-01   7.0469799e-02
   9.5081955e-01   7.3825503e-02
   9.5422611e-01   7.7181208e-02
   9.6209421e-01   8.0536913e-02
   9.6757612e-01   8.3892617e-02
   9.7300083e-01   8.7248322e-02
   9.7410482e-01   9.0604027e-02
   9.7535142e-01   9.3959732e-02
   9.7716357e-01   9.7315436e-02
   9.7807387e-01   1.0067114e-01
   9.8032996e-01   1.0402685e-01
   9.8464157e-01   1.0738255e-01
   9.8465929e-01   1.1073826e-01
   9.8674168e-01   1.1409396e-01
   9.9050654e-01   1.1744966e-01
   9.9066524e-01   1.2080537e-01
   9.9256132e-01   1.2416107e-01
   9.9268540e-01   1.2751678e-01
   9.9340482e-01   1.3087248e-01
   9.9480697e-01   1.3422819e-01
   9.9500666e-01   1.3758389e-01
   9.9564324e-01   1.4093960e-01
   9.9610247e-01   1.4429530e-01
   9.9670754e-01   1.4765101e-01
   9.9831867e-01   1.5100671e-01
   9.9979998e-01   1.5436242e-01
   9.9979998e-01   1.5771812e-01
   9.9980025e-01   1.6107383e-01
   1.0000353e+00   1.6442953e-01
   1.0003724e+00   1.6778523e-01
   1.0008517e+00   1.7114094e-01
   1.0049850e+00   1.7449664e-01
   1.0057749e+00   1.7785235e-01
   1.0134838e+00   1.8120805e-01
   1.0194750e+00   1.8456376e-01
   1.0205710e+00   1.8791946e-01
   1.0213967e+00   1.9127517e-01
   1.0250068e+00   1.9463087e-01
   1.0251541e+00   1.9798658e-01
   1.0268166e+00   2.0134228e-01
   1.0293304e+00   2.0469799e-01
   1.0330029e+00   2.0805369e-01
   1.0333829e+00   2.1140940e-01
   1.0354825e+00   2.1476510e-01
   1.0430270e+00   2.1812081e-01
   1.0455513e+00   2.2147651e-01
   1.0484571e+00   2.2483221e-01
   1.0489106e+00   2.2818792e-01
   1.0505534e+00   2.3154362e-01
   1.0595164e+00   2.3489933e-01
   1.0619099e+00   2.3825503e-01
   1.0655282e+00   2.4161074e-01
   1.0685671e+00   2.4496644e-01
   1.0717296e+00   2.4832215e-01
   1.0775026e+00   2.5167785e-01
   1.0898358e+00   2.5503356e-01
   1.0961987e+00   2.5838926e-01
   1.0987300e+00   2.6174497e-01
   1.1008674e+00   2.6510067e-01
   1.1049698e+00   2.6845638e-01
   1.1058930e+00   2.7181208e-01
   1.1095434e+00   2.7516779e-01
   1.1162803e+00   2.7852349e-01
   1.1180486e+00   2.8187919e-01
   1.1187782e+00   2.8523490e-01
   1.1197016e+00   2.8859060e-01
   1.1233825e+00   2.9194631e-01
   1.1285164e+00   2.9530201e-01
   1.1312110e+00   2.9865772e-01
   1.1326427e+00   3.0201342e-01
   1.1334337e+00   3.0536913e-01
   1.1389043e+00   3.0872483e-01
   1.1467932e+00   3.1208054e-01
   1.1488645e+00   3.1543624e-01
   1.1488852e+00   3.1879195e-01
   1.1565555e+00   3.2214765e-01
   1.1586067e+00   3.2550336e-01
   1.1608306e+00   3.2885906e-01
   1.1717788e+00   3.3221477e-01
   1.1720659e+00   3.3557047e-01
   1.1826678e+00   3.3892617e-01
   1.1832544e+00   3.4228188e-01
   1.1845363e+00   3.4563758e-01
   1.1860523e+00   3.4899329e-01
   1.1862438e+00   3.5234899e-01
   1.1914254e+00   3.5570470e-01
   1.1933671e+00   3.5906040e-01
   1.2023113e+00   3.6241611e-01
   1.2042414e+00   3.6577181e-01
   1.2135235e+00   3.6912752e-01
   1.2146674e+00   3.7248322e-01
   1.2193269e+00   3.7583893e-01
   1.2214701e+00   3.7919463e-01
   1.2218474e+00   3.8255034e-01
   1.2242534e+00   3.8590604e-01
   1.2316614e+00   3.8926174e-01
   1.2318162e+00   3.9261745e-01
   1.2323041e+00   3.9597315e-01
   1.2324845e+00   3.9932886e-01
   1.2330464e+00   4.0268456e-01
   1.2350664e+00   4.0604027e-01
   1.2354738e+00   4.0939597e-01
   1.2391382e+00   4.1275168e-01
   1.2410310e+00   4.1610738e-01
   1.2435515e+00   4.1946309e-01
   1.2498185e+00   4.2281879e-01
   1.2668086e+00   4.2617450e-01
   1.2685011e+00   4.2953020e-01
   1.2749789e+00   4.3288591e-01
   1.2753053e+00   4.3624161e-01
   1.2755833e+00   4.3959732e-01
   1.2798717e+00   4.4295302e-01
   1.2827321e+00   4.4630872e-01
   1.2833896e+00   4.4966443e-01
   1.2849834e+00   4.5302013e-01
   1.2861728e+00   4.5637584e-01
   1.2888884e+00   4.5973154e-01
   1.2921054e+00   4.6308725e-01
   1.2921315e+00   4.6644295e-01
   1.2996509e+00   4.6979866e-01
   1.3071085e+00   4.7315436e-01
   1.3081748e+00   4.7651007e-01
   1.3151027e+00   4.7986577e-01
   1.3158814e+00   4.8322148e-01
   1.3215526e+00   4.8657718e-01
   1.3248206e+00   4.8993289e-01
   1.3254291e+00   4.9328859e-01
   1.3275668e+00   4.9664430e-01
   1.3442599e+00   5.0000000e-01
   1.3525373e+00   5.0335570e-01
   1.3531785e+00   5.0671141e-01
   1.3560677e+00   5.1006711e-01
   1.3574913e+00   5.1342282e-01
   1.3615356e+00   5.1677852e-01
   1.3617482e+00   5.2013423e-01
   1.3619636e+00   5.2348993e-01
   1.3619863e+00   5.2684564e-01
   1.3749396e+00   5.3020134e-01
   1.3758273e+00   5.3355705e-01
   1.3784812e+00   5.3691275e-01
   1.3785950e+00   5.4026846e-01
   1.3899928e+00   5.4362416e-01
   1.3907405e+00   5.4697987e-01
   1.3923563e+00   5.5033557e-01
   1.3979836e+00   5.5369128e-01
   1.3995035e+00   5.5704698e-01
   1.4063601e+00   5.6040268e-01
   1.4074475e+00   5.6375839e-01
   1.4133215e+00   5.6711409e-01
   1.4138080e+00   5.7046980e-01
   1.4159992e+00   5.7382550e-01
   1.4227502e+00   5.7718121e-01
   1.4237560e+00   5.8053691e-01
   1.4241253e+00   5.8389262e-01
   1.4241662e+00   5.8724832e-01
   1.4249043e+00   5.9060403e-01
   1.4255606e+00   5.9395973e-01
   1.4368227e+00   5.9731544e-01
   1.4390415e+00   6.0067114e-01
   1.4413666e+00   6.0402685e-01
   1.4493280e+00   6.0738255e-01
   1.4502704e+00   6.1073826e-01
   1.4506135e+00   6.1409396e-01
   1.4507970e+00   6.1744966e-01
   1.4627235e+00   6.2080537e-01
   1.4664157e+00   6.2416107e-01
   1.4678127e+00   6.2751678e-01
   1.4734048e+00   6.3087248e-01
   1.4755489e+00   6.3422819e-01
   1.4756823e+00   6.3758389e-01
   1.4994730e+00   6.4093960e-01
   1.5074850e+00   6.4429530e-01
   1.5099688e+00   6.4765101e-01
   1.5210849e+00   6.5100671e-01
   1.5288136e+00   6.5436242e-01
   1.5300119e+00   6.5771812e-01
   1.5320145e+00   6.6107383e-01
   1.5367903e+00   6.6442953e-01
   1.5398995e+00   6.6778523e-01
   1.5407173e+00   6.7114094e-01
   1.5520453e+00   6.7449664e-01
   1.5526360e+00   6.7785235e-01
   1.5530186e+00   6.8120805e-01
   1.5540190e+00   6.8456376e-01
   1.5562633e+00   6.8791946e-01
   1.5625671e+00   6.9127517e-01
   1.5770871e+00   6.9463087e-01
   1.5785706e+00   6.9798658e-01
   1.5815022e+00   7.0134228e-01
   1.5849214e+00   7.0469799e-01
   1.5861373e+00   7.0805369e-01
   1.5905169e+00   7.1140940e-01
   1.5908738e+00   7.1476510e-01
   1.5975416e+00   7.1812081e-01
   1.5976595e+00   7.2147651e-01
   1.5976915e+00   7.2483221e-01
   1.6033404e+00   7.2818792e-01
   1.6041633e+00   7.3154362e-01
   1.6076003e+00   7.3489933e-01
   1.6078294e+00   7.3825503e-01
   1.6098923e+00   7.4161074e-01
   1.6103295e+00   7.4496644e-01
   1.6108656e+00   7.4832215e-01
   1.6222136e+00   7.5167785e-01
   1.6335281e+00   7.5503356e-01
   1.6337016e+00   7.5838926e-01
   1.6349559e+00   7.6174497e-01
   1.6375114e+00   7.6510067e-01
   1.6423045e+00   7.6845638e-01
   1.6450569e+00   7.7181208e-01
   1.6463372e+00   7.7516779e-01
   1.6502098e+00   7.7852349e-01
   1.6511827e+00   7.8187919e-01
   1.6546096e+00   7.8523490e-01
   1.6657027e+00   7.8859060e-01
   1.6723342e+00   7.9194631e-01
   1.6723377e+00   7.9530201e-01
   1.6741163e+00   7.9865772e-01
   1.6812951e+00   8.0201342e-01
   1.6823170e+00   8.0536913e-01
   1.6847220e+00   8.0872483e-01
   1.6850584e+00   8.1208054e-01
   1.6903371e+00   8.1543624e-01
   1.6903950e+00   8.1879195e-01
   1.6905925e+00   8.2214765e-01
   1.6974746e+00   8.2550336e-01
   1.7063624e+00   8.2885906e-01
   1.7075396e+00   8.3221477e-01
   1.7172087e+00   8.3557047e-01
   1.7208466e+00   8.3892617e-01
   1.7226342e+00   8.4228188e-01
   1.7521788e+00   8.4563758e-01
   1.7598518e+00   8.4899329e-01
   1.7620861e+00   8.5234899e-01
   1.7665563e+00   8.5570470e-01
   1.7690584e+00   8.5906040e-01
   1.7796330e+00   8.6241611e-01
   1.7834027e+00   8.6577181e-01
   1.7849656e+00   8.6912752e-01
   1.7959759e+00   8.7248322e-01
   1.8112662e+00   8.7583893e-01
   1.8321741e+00   8.7919463e-01
   1.8476872e+00   8.8255034e-01
   1.8487504e+00   8.8590604e-01
   1.8646499e+00   8.8926174e-01
   1.8651966e+00   8.9261745e-01
   1.8742689e+00   8.9597315e-01
   1.8845111e+00   8.9932886e-01
   1.8914250e+00   9.0268456e-01
   1.9092375e+00   9.0604027e-01
   1.9182442e+00   9.0939597e-01
   1.9301135e+00   9.1275168e-01
   1.9345164e+00   9.1610738e-01
   1.9442475e+00   9.1946309e-01
   1.9613035e+00   9.2281879e-01
   1.9681489e+00   9.2617450e-01
   1.9846136e+00   9.2953020e-01
   1.9867797e+00   9.3288591e-01
   1.9918243e+00   9.3624161e-01
   1.9925665e+00   9.3959732e-01
   2.0018381e+00   9.4295302e-01
   2.0120213e+00   9.4630872e-01
   2.0184406e+00   9.4966443e-01
   2.0188094e+00   9.5302013e-01
   2.0269287e+00   9.5637584e-01
   2.0393235e+00   9.5973154e-01
   2.1568369e+00   9.6308725e-01
   2.1678000e+00   9.6644295e-01
   2.1681039e+00   9.6979866e-01
   2.1728748e+00   9.7315436e-01
   2.1749866e+00   9.7651007e-01
   2.2052770e+00   9.7986577e-01
   2.3151919e+00   9.8322148e-01
   2.4140326e+00   9.8657718e-01


==> chapter_05/Figs/fig5_5a/02_std10m2red2_rd.txt <==
	x		y
   7.9265091e-01   0.0000000e+00
   7.9265091e-01   3.3557047e-03
   7.9281380e-01   6.7114094e-03
   8.0237127e-01   1.0067114e-02
   8.0350403e-01   1.3422819e-02
   8.1063142e-01   1.6778523e-02
   8.1718701e-01   2.0134228e-02
   8.2470600e-01   2.3489933e-02
   8.6719413e-01   2.6845638e-02
   8.7196914e-01   3.0201342e-02
   8.8066453e-01   3.3557047e-02
   8.8580830e-01   3.6912752e-02
   8.8726864e-01   4.0268456e-02
   8.8904182e-01   4.3624161e-02
   8.9237840e-01   4.6979866e-02
   8.9438421e-01   5.0335570e-02
   8.9458013e-01   5.3691275e-02
   8.9690644e-01   5.7046980e-02
   8.9711162e-01   6.0402685e-02
   8.9794390e-01   6.3758389e-02
   9.0111986e-01   6.7114094e-02
   9.0515534e-01   7.0469799e-02
   9.1100627e-01   7.3825503e-02
   9.1105687e-01   7.7181208e-02
   9.1293499e-01   8.0536913e-02
   9.1554750e-01   8.3892617e-02
   9.1744558e-01   8.7248322e-02
   9.1793751e-01   9.0604027e-02
   9.2343610e-01   9.3959732e-02
   9.2542112e-01   9.7315436e-02
   9.2712704e-01   1.0067114e-01
   9.2834460e-01   1.0402685e-01
   9.2848016e-01   1.0738255e-01
   9.3030171e-01   1.1073826e-01
   9.3259983e-01   1.1409396e-01
   9.3466374e-01   1.1744966e-01
   9.3522913e-01   1.2080537e-01
   9.3982009e-01   1.2416107e-01
   9.4464835e-01   1.2751678e-01
   9.4582007e-01   1.3087248e-01
   9.4604127e-01   1.3422819e-01
   9.4619303e-01   1.3758389e-01
   9.4692177e-01   1.4093960e-01
   9.4695343e-01   1.4429530e-01
   9.4709864e-01   1.4765101e-01
   9.4781685e-01   1.5100671e-01
   9.4787247e-01   1.5436242e-01
   9.4821590e-01   1.5771812e-01
   9.4847551e-01   1.6107383e-01
   9.4869964e-01   1.6442953e-01
   9.4906380e-01   1.6778523e-01
   9.4907761e-01   1.7114094e-01
   9.4977570e-01   1.7449664e-01
   9.5118557e-01   1.7785235e-01
   9.5200305e-01   1.8120805e-01
   9.5373831e-01   1.8456376e-01
   9.5604962e-01   1.8791946e-01
   9.5636195e-01   1.9127517e-01
   9.5675217e-01   1.9463087e-01
   9.5732846e-01   1.9798658e-01
   9.5737078e-01   2.0134228e-01
   9.5810611e-01   2.0469799e-01
   9.5839120e-01   2.0805369e-01
   9.5933045e-01   2.1140940e-01
   9.6164923e-01   2.1476510e-01
   9.6175982e-01   2.1812081e-01
   9.6181706e-01   2.2147651e-01
   9.6231450e-01   2.2483221e-01
   9.6231874e-01   2.2818792e-01
   9.6311776e-01   2.3154362e-01
   9.6324661e-01   2.3489933e-01
   9.6347363e-01   2.3825503e-01
   9.6359888e-01   2.4161074e-01
   9.6377769e-01   2.4496644e-01
   9.6404834e-01   2.4832215e-01
   9.6421585e-01   2.5167785e-01
   9.6450414e-01   2.5503356e-01
   9.6465384e-01   2.5838926e-01
   9.6479850e-01   2.6174497e-01
   9.6513961e-01   2.6510067e-01
   9.6519643e-01   2.6845638e-01
   9.6583818e-01   2.7181208e-01
   9.6649954e-01   2.7516779e-01
   9.6808963e-01   2.7852349e-01
   9.6854116e-01   2.8187919e-01
   9.6862194e-01   2.8523490e-01
   9.6987983e-01   2.8859060e-01
   9.6989215e-01   2.9194631e-01
   9.7020671e-01   2.9530201e-01
   9.7062472e-01   2.9865772e-01
   9.7140480e-01   3.0201342e-01
   9.7146997e-01   3.0536913e-01
   9.7176420e-01   3.0872483e-01
   9.7204023e-01   3.1208054e-01
   9.7239547e-01   3.1543624e-01
   9.7242203e-01   3.1879195e-01
   9.7256981e-01   3.2214765e-01
   9.7274180e-01   3.2550336e-01
   9.7298255e-01   3.2885906e-01
   9.7328075e-01   3.3221477e-01
   9.7368381e-01   3.3557047e-01
   9.7430178e-01   3.3892617e-01
   9.7474040e-01   3.4228188e-01
   9.7586095e-01   3.4563758e-01
   9.7595936e-01   3.4899329e-01
   9.7634218e-01   3.5234899e-01
   9.7664317e-01   3.5570470e-01
   9.7694961e-01   3.5906040e-01
   9.7747690e-01   3.6241611e-01
   9.7769790e-01   3.6577181e-01
   9.7778576e-01   3.6912752e-01
   9.7815676e-01   3.7248322e-01
   9.7834497e-01   3.7583893e-01
   9.7844824e-01   3.7919463e-01
   9.7910938e-01   3.8255034e-01
   9.7962905e-01   3.8590604e-01
   9.7994235e-01   3.8926174e-01
   9.8003618e-01   3.9261745e-01
   9.8013905e-01   3.9597315e-01
   9.8026565e-01   3.9932886e-01
   9.8056957e-01   4.0268456e-01
   9.8104217e-01   4.0604027e-01
   9.8107146e-01   4.0939597e-01
   9.8170905e-01   4.1275168e-01
   9.8223294e-01   4.1610738e-01
   9.8277668e-01   4.1946309e-01
   9.8283783e-01   4.2281879e-01
   9.8317972e-01   4.2617450e-01
   9.8356626e-01   4.2953020e-01
   9.8400138e-01   4.3288591e-01
   9.8425847e-01   4.3624161e-01
   9.8435509e-01   4.3959732e-01
   9.8478136e-01   4.4295302e-01
   9.8511021e-01   4.4630872e-01
   9.8529694e-01   4.4966443e-01
   9.8544041e-01   4.5302013e-01
   9.8552544e-01   4.5637584e-01
   9.8552666e-01   4.5973154e-01
   9.8559790e-01   4.6308725e-01
   9.8559982e-01   4.6644295e-01
   9.8578159e-01   4.6979866e-01
   9.8605776e-01   4.7315436e-01
   9.8625094e-01   4.7651007e-01
   9.8656281e-01   4.7986577e-01
   9.8670169e-01   4.8322148e-01
   9.8672886e-01   4.8657718e-01
   9.8693308e-01   4.8993289e-01
   9.8699898e-01   4.9328859e-01
   9.8707133e-01   4.9664430e-01
   9.8748811e-01   5.0000000e-01
   9.8758682e-01   5.0335570e-01
   9.8772926e-01   5.0671141e-01
   9.8778741e-01   5.1006711e-01
   9.8780509e-01   5.1342282e-01
   9.8794919e-01   5.1677852e-01
   9.8815601e-01   5.2013423e-01
   9.8816947e-01   5.2348993e-01
   9.8820297e-01   5.2684564e-01
   9.8824987e-01   5.3020134e-01
   9.8904643e-01   5.3355705e-01
   9.8921911e-01   5.3691275e-01
   9.8923106e-01   5.4026846e-01
   9.8930288e-01   5.4362416e-01
   9.8935087e-01   5.4697987e-01
   9.8942437e-01   5.5033557e-01
   9.8943679e-01   5.5369128e-01
   9.8957080e-01   5.5704698e-01
   9.8966206e-01   5.6040268e-01
   9.8973106e-01   5.6375839e-01
   9.8982347e-01   5.6711409e-01
   9.8984389e-01   5.7046980e-01
   9.8986843e-01   5.7382550e-01
   9.8992617e-01   5.7718121e-01
   9.9008315e-01   5.8053691e-01
   9.9015020e-01   5.8389262e-01
   9.9017236e-01   5.8724832e-01
   9.9023761e-01   5.9060403e-01
   9.9029833e-01   5.9395973e-01
   9.9047380e-01   5.9731544e-01
   9.9055923e-01   6.0067114e-01
   9.9071628e-01   6.0402685e-01
   9.9082067e-01   6.0738255e-01
   9.9082729e-01   6.1073826e-01
   9.9129706e-01   6.1409396e-01
   9.9130334e-01   6.1744966e-01
   9.9202392e-01   6.2080537e-01
   9.9222812e-01   6.2416107e-01
   9.9222927e-01   6.2751678e-01
   9.9225896e-01   6.3087248e-01
   9.9231110e-01   6.3422819e-01
   9.9244920e-01   6.3758389e-01
   9.9259159e-01   6.4093960e-01
   9.9271377e-01   6.4429530e-01
   9.9274408e-01   6.4765101e-01
   9.9289338e-01   6.5100671e-01
   9.9335664e-01   6.5436242e-01
   9.9347416e-01   6.5771812e-01
   9.9359100e-01   6.6107383e-01
   9.9366039e-01   6.6442953e-01
   9.9389674e-01   6.6778523e-01
   9.9405155e-01   6.7114094e-01
   9.9415593e-01   6.7449664e-01
   9.9416523e-01   6.7785235e-01
   9.9439907e-01   6.8120805e-01
   9.9443652e-01   6.8456376e-01
   9.9443915e-01   6.8791946e-01
   9.9446356e-01   6.9127517e-01
   9.9462985e-01   6.9463087e-01
   9.9474437e-01   6.9798658e-01
   9.9489774e-01   7.0134228e-01
   9.9491959e-01   7.0469799e-01
   9.9493919e-01   7.0805369e-01
   9.9501128e-01   7.1140940e-01
   9.9504905e-01   7.1476510e-01
   9.9532736e-01   7.1812081e-01
   9.9534768e-01   7.2147651e-01
   9.9543417e-01   7.2483221e-01
   9.9575637e-01   7.2818792e-01
   9.9577351e-01   7.3154362e-01
   9.9583613e-01   7.3489933e-01
   9.9587678e-01   7.3825503e-01
   9.9600931e-01   7.4161074e-01
   9.9608388e-01   7.4496644e-01
   9.9626502e-01   7.4832215e-01
   9.9628714e-01   7.5167785e-01
   9.9628793e-01   7.5503356e-01
   9.9632195e-01   7.5838926e-01
   9.9670744e-01   7.6174497e-01
   9.9695915e-01   7.6510067e-01
   9.9704085e-01   7.6845638e-01
   9.9707426e-01   7.7181208e-01
   9.9711335e-01   7.7516779e-01
   9.9726211e-01   7.7852349e-01
   9.9729686e-01   7.8187919e-01
   9.9731279e-01   7.8523490e-01
   9.9739165e-01   7.8859060e-01
   9.9763522e-01   7.9194631e-01
   9.9802452e-01   7.9530201e-01
   9.9839316e-01   7.9865772e-01
   9.9839919e-01   8.0201342e-01
   9.9895205e-01   8.0536913e-01
   9.9899120e-01   8.0872483e-01
   9.9907852e-01   8.1208054e-01
   9.9910004e-01   8.1543624e-01
   9.9948957e-01   8.1879195e-01
   9.9984366e-01   8.2214765e-01
   9.9984961e-01   8.2550336e-01
   9.9984989e-01   8.2885906e-01
   9.9984991e-01   8.3221477e-01
   9.9985001e-01   8.3557047e-01
   9.9987998e-01   8.3892617e-01
   9.9987999e-01   8.4228188e-01
   9.9987999e-01   8.4563758e-01
   9.9987999e-01   8.4899329e-01
   9.9987999e-01   8.5234899e-01
   9.9988001e-01   8.5570470e-01
   9.9988627e-01   8.5906040e-01
   9.9999995e-01   8.6241611e-01
   1.0000000e+00   8.6577181e-01
   1.0000000e+00   8.6912752e-01
   1.0018073e+00   8.7248322e-01
   1.0022242e+00   8.7583893e-01
   1.0042195e+00   8.7919463e-01
   1.0374420e+00   8.8255034e-01
   1.0380884e+00   8.8590604e-01
   1.0429898e+00   8.8926174e-01
   1.0462291e+00   8.9261745e-01
   1.0467804e+00   8.9597315e-01
   1.0468098e+00   8.9932886e-01
   1.0544038e+00   9.0268456e-01
   1.0573417e+00   9.0604027e-01
   1.0590158e+00   9.0939597e-01
   1.0627185e+00   9.1275168e-01
   1.0801622e+00   9.1610738e-01
   1.0830129e+00   9.1946309e-01
   1.0833032e+00   9.2281879e-01
   1.0872792e+00   9.2617450e-01
   1.1177975e+00   9.2953020e-01
   1.1203056e+00   9.3288591e-01
   1.1244621e+00   9.3624161e-01
   1.1416362e+00   9.3959732e-01
   1.1419230e+00   9.4295302e-01
   1.1605938e+00   9.4630872e-01
   1.1656004e+00   9.4966443e-01
   1.1683362e+00   9.5302013e-01
   1.1882553e+00   9.5637584e-01
   1.1922748e+00   9.5973154e-01
   1.1937683e+00   9.6308725e-01
   1.2267947e+00   9.6644295e-01
   1.2328670e+00   9.6979866e-01
   1.2680236e+00   9.7315436e-01
   1.2757367e+00   9.7651007e-01
   1.2899204e+00   9.7986577e-01
   1.3172218e+00   9.8322148e-01
   1.5016724e+00   9.8657718e-01

==> chapter_05/Figs/fig5_5a/03_std10m2red3_sy.txt <==
	x		y	
   6.6353473e-01   0.0000000e+00
   6.6353473e-01   3.3333333e-03
   6.7762678e-01   6.6666667e-03
   7.7990931e-01   1.0000000e-02
   7.8152766e-01   1.3333333e-02
   7.9968039e-01   1.6666667e-02
   8.1328143e-01   2.0000000e-02
   8.4630533e-01   2.3333333e-02
   8.5781135e-01   2.6666667e-02
   8.6627804e-01   3.0000000e-02
   8.7570880e-01   3.3333333e-02
   9.0126345e-01   3.6666667e-02
   9.0742390e-01   4.0000000e-02
   9.0756498e-01   4.3333333e-02
   9.0786819e-01   4.6666667e-02
   9.0798038e-01   5.0000000e-02
   9.0804829e-01   5.3333333e-02
   9.1513444e-01   5.6666667e-02
   9.1712602e-01   6.0000000e-02
   9.1908612e-01   6.3333333e-02
   9.2353207e-01   6.6666667e-02
   9.3919692e-01   7.0000000e-02
   9.4053702e-01   7.3333333e-02
   9.4322710e-01   7.6666667e-02
   9.4496143e-01   8.0000000e-02
   9.4737023e-01   8.3333333e-02
   9.4777989e-01   8.6666667e-02
   9.4976721e-01   9.0000000e-02
   9.5351670e-01   9.3333333e-02
   9.5395150e-01   9.6666667e-02
   9.5557437e-01   1.0000000e-01
   9.5584811e-01   1.0333333e-01
   9.6982850e-01   1.0666667e-01
   9.7000049e-01   1.1000000e-01
   9.7203523e-01   1.1333333e-01
   9.7551898e-01   1.1666667e-01
   9.7625717e-01   1.2000000e-01
   9.8093738e-01   1.2333333e-01
   9.8138901e-01   1.2666667e-01
   9.8220450e-01   1.3000000e-01
   9.8442983e-01   1.3333333e-01
   9.8553689e-01   1.3666667e-01
   9.8603005e-01   1.4000000e-01
   9.8683112e-01   1.4333333e-01
   9.8697337e-01   1.4666667e-01
   9.8821558e-01   1.5000000e-01
   9.8852013e-01   1.5333333e-01
   9.9069795e-01   1.5666667e-01
   9.9260158e-01   1.6000000e-01
   9.9416036e-01   1.6333333e-01
   9.9589764e-01   1.6666667e-01
   9.9605258e-01   1.7000000e-01
   1.0004844e+00   1.7333333e-01
   1.0025508e+00   1.7666667e-01
   1.0160317e+00   1.8000000e-01
   1.0194382e+00   1.8333333e-01
   1.0228344e+00   1.8666667e-01
   1.0240139e+00   1.9000000e-01
   1.0291492e+00   1.9333333e-01
   1.0377302e+00   1.9666667e-01
   1.0402788e+00   2.0000000e-01
   1.0452907e+00   2.0333333e-01
   1.0511559e+00   2.0666667e-01
   1.0519480e+00   2.1000000e-01
   1.0556725e+00   2.1333333e-01
   1.0582488e+00   2.1666667e-01
   1.0584037e+00   2.2000000e-01
   1.0670872e+00   2.2333333e-01
   1.0699571e+00   2.2666667e-01
   1.0746086e+00   2.3000000e-01
   1.0769150e+00   2.3333333e-01
   1.0794233e+00   2.3666667e-01
   1.0806837e+00   2.4000000e-01
   1.0808149e+00   2.4333333e-01
   1.0812011e+00   2.4666667e-01
   1.0859226e+00   2.5000000e-01
   1.0900737e+00   2.5333333e-01
   1.0972785e+00   2.5666667e-01
   1.0987659e+00   2.6000000e-01
   1.1030718e+00   2.6333333e-01
   1.1108460e+00   2.6666667e-01
   1.1160179e+00   2.7000000e-01
   1.1199699e+00   2.7333333e-01
   1.1206892e+00   2.7666667e-01
   1.1267482e+00   2.8000000e-01
   1.1278612e+00   2.8333333e-01
   1.1296058e+00   2.8666667e-01
   1.1309335e+00   2.9000000e-01
   1.1333057e+00   2.9333333e-01
   1.1365117e+00   2.9666667e-01
   1.1370293e+00   3.0000000e-01
   1.1381643e+00   3.0333333e-01
   1.1411268e+00   3.0666667e-01
   1.1418588e+00   3.1000000e-01
   1.1463630e+00   3.1333333e-01
   1.1494492e+00   3.1666667e-01
   1.1501720e+00   3.2000000e-01
   1.1515050e+00   3.2333333e-01
   1.1521109e+00   3.2666667e-01
   1.1637715e+00   3.3000000e-01
   1.1641657e+00   3.3333333e-01
   1.1646663e+00   3.3666667e-01
   1.1673859e+00   3.4000000e-01
   1.1694715e+00   3.4333333e-01
   1.1703826e+00   3.4666667e-01
   1.1738232e+00   3.5000000e-01
   1.1776061e+00   3.5333333e-01
   1.1806788e+00   3.5666667e-01
   1.1815747e+00   3.6000000e-01
   1.1839659e+00   3.6333333e-01
   1.1890255e+00   3.6666667e-01
   1.1967156e+00   3.7000000e-01
   1.2010874e+00   3.7333333e-01
   1.2073043e+00   3.7666667e-01
   1.2121892e+00   3.8000000e-01
   1.2155998e+00   3.8333333e-01
   1.2173650e+00   3.8666667e-01
   1.2223770e+00   3.9000000e-01
   1.2250480e+00   3.9333333e-01
   1.2273263e+00   3.9666667e-01
   1.2357039e+00   4.0000000e-01
   1.2408249e+00   4.0333333e-01
   1.2463686e+00   4.0666667e-01
   1.2468814e+00   4.1000000e-01
   1.2494646e+00   4.1333333e-01
   1.2552038e+00   4.1666667e-01
   1.2593687e+00   4.2000000e-01
   1.2600820e+00   4.2333333e-01
   1.2697660e+00   4.2666667e-01
   1.2778690e+00   4.3000000e-01
   1.2780164e+00   4.3333333e-01
   1.2887513e+00   4.3666667e-01
   1.2948352e+00   4.4000000e-01
   1.2958145e+00   4.4333333e-01
   1.2993212e+00   4.4666667e-01
   1.3005934e+00   4.5000000e-01
   1.3026951e+00   4.5333333e-01
   1.3027835e+00   4.5666667e-01
   1.3113972e+00   4.6000000e-01
   1.3150503e+00   4.6333333e-01
   1.3305683e+00   4.6666667e-01
   1.3332341e+00   4.7000000e-01
   1.3347429e+00   4.7333333e-01
   1.3351567e+00   4.7666667e-01
   1.3360780e+00   4.8000000e-01
   1.3384455e+00   4.8333333e-01
   1.3432617e+00   4.8666667e-01
   1.3481923e+00   4.9000000e-01
   1.3490912e+00   4.9333333e-01
   1.3491028e+00   4.9666667e-01
   1.3500727e+00   5.0000000e-01
   1.3512553e+00   5.0333333e-01
   1.3560615e+00   5.0666667e-01
   1.3566016e+00   5.1000000e-01
   1.3577074e+00   5.1333333e-01
   1.3583688e+00   5.1666667e-01
   1.3609422e+00   5.2000000e-01
   1.3678710e+00   5.2333333e-01
   1.3682332e+00   5.2666667e-01
   1.3689166e+00   5.3000000e-01
   1.3704943e+00   5.3333333e-01
   1.3759419e+00   5.3666667e-01
   1.3803113e+00   5.4000000e-01
   1.3847940e+00   5.4333333e-01
   1.3869666e+00   5.4666667e-01
   1.3890158e+00   5.5000000e-01
   1.3891059e+00   5.5333333e-01
   1.3894224e+00   5.5666667e-01
   1.3938891e+00   5.6000000e-01
   1.3970934e+00   5.6333333e-01
   1.4004416e+00   5.6666667e-01
   1.4039387e+00   5.7000000e-01
   1.4106733e+00   5.7333333e-01
   1.4148915e+00   5.7666667e-01
   1.4158057e+00   5.8000000e-01
   1.4181164e+00   5.8333333e-01
   1.4198005e+00   5.8666667e-01
   1.4198804e+00   5.9000000e-01
   1.4198886e+00   5.9333333e-01
   1.4227397e+00   5.9666667e-01
   1.4230273e+00   6.0000000e-01
   1.4236941e+00   6.0333333e-01
   1.4247278e+00   6.0666667e-01
   1.4463927e+00   6.1000000e-01
   1.4504214e+00   6.1333333e-01
   1.4526697e+00   6.1666667e-01
   1.4544254e+00   6.2000000e-01
   1.4567322e+00   6.2333333e-01
   1.4593671e+00   6.2666667e-01
   1.4627654e+00   6.3000000e-01
   1.4640329e+00   6.3333333e-01
   1.4642673e+00   6.3666667e-01
   1.4644767e+00   6.4000000e-01
   1.4695089e+00   6.4333333e-01
   1.4741747e+00   6.4666667e-01
   1.4749340e+00   6.5000000e-01
   1.4769504e+00   6.5333333e-01
   1.4794448e+00   6.5666667e-01
   1.4808947e+00   6.6000000e-01
   1.4867565e+00   6.6333333e-01
   1.4902387e+00   6.6666667e-01
   1.4929345e+00   6.7000000e-01
   1.4935073e+00   6.7333333e-01
   1.4956503e+00   6.7666667e-01
   1.4997290e+00   6.8000000e-01
   1.5006230e+00   6.8333333e-01
   1.5019819e+00   6.8666667e-01
   1.5070168e+00   6.9000000e-01
   1.5102796e+00   6.9333333e-01
   1.5120508e+00   6.9666667e-01
   1.5130914e+00   7.0000000e-01
   1.5181457e+00   7.0333333e-01
   1.5377704e+00   7.0666667e-01
   1.5401537e+00   7.1000000e-01
   1.5444947e+00   7.1333333e-01
   1.5446157e+00   7.1666667e-01
   1.5446653e+00   7.2000000e-01
   1.5461821e+00   7.2333333e-01
   1.5526179e+00   7.2666667e-01
   1.5539622e+00   7.3000000e-01
   1.5540343e+00   7.3333333e-01
   1.5559106e+00   7.3666667e-01
   1.5573418e+00   7.4000000e-01
   1.5631324e+00   7.4333333e-01
   1.5639083e+00   7.4666667e-01
   1.5664197e+00   7.5000000e-01
   1.5684832e+00   7.5333333e-01
   1.5734764e+00   7.5666667e-01
   1.5846710e+00   7.6000000e-01
   1.5972357e+00   7.6333333e-01
   1.6026091e+00   7.6666667e-01
   1.6068049e+00   7.7000000e-01
   1.6083446e+00   7.7333333e-01
   1.6120851e+00   7.7666667e-01
   1.6123113e+00   7.8000000e-01
   1.6154832e+00   7.8333333e-01
   1.6164580e+00   7.8666667e-01
   1.6180366e+00   7.9000000e-01
   1.6243866e+00   7.9333333e-01
   1.6260683e+00   7.9666667e-01
   1.6275705e+00   8.0000000e-01
   1.6327969e+00   8.0333333e-01
   1.6415659e+00   8.0666667e-01
   1.6421414e+00   8.1000000e-01
   1.6430743e+00   8.1333333e-01
   1.6437652e+00   8.1666667e-01
   1.6443843e+00   8.2000000e-01
   1.6496451e+00   8.2333333e-01
   1.6531559e+00   8.2666667e-01
   1.6549595e+00   8.3000000e-01
   1.6643787e+00   8.3333333e-01
   1.6678609e+00   8.3666667e-01
   1.6733123e+00   8.4000000e-01
   1.6734360e+00   8.4333333e-01
   1.6771015e+00   8.4666667e-01
   1.6898146e+00   8.5000000e-01
   1.6898429e+00   8.5333333e-01
   1.7080093e+00   8.5666667e-01
   1.7128662e+00   8.6000000e-01
   1.7165695e+00   8.6333333e-01
   1.7213800e+00   8.6666667e-01
   1.7224965e+00   8.7000000e-01
   1.7244163e+00   8.7333333e-01
   1.7291201e+00   8.7666667e-01
   1.7362852e+00   8.8000000e-01
   1.7454780e+00   8.8333333e-01
   1.7461799e+00   8.8666667e-01
   1.7511742e+00   8.9000000e-01
   1.7573154e+00   8.9333333e-01
   1.7611956e+00   8.9666667e-01
   1.7623089e+00   9.0000000e-01
   1.7635672e+00   9.0333333e-01
   1.7638174e+00   9.0666667e-01
   1.7741364e+00   9.1000000e-01
   1.7877532e+00   9.1333333e-01
   1.8117630e+00   9.1666667e-01
   1.8213760e+00   9.2000000e-01
   1.8230566e+00   9.2333333e-01
   1.8407760e+00   9.2666667e-01
   1.8613606e+00   9.3000000e-01
   1.8734408e+00   9.3333333e-01
   1.8744728e+00   9.3666667e-01
   1.8801308e+00   9.4000000e-01
   1.9093822e+00   9.4333333e-01
   1.9223768e+00   9.4666667e-01
   1.9582733e+00   9.5000000e-01
   1.9838937e+00   9.5333333e-01
   2.0454945e+00   9.5666667e-01
   2.0513641e+00   9.6000000e-01
   2.0521288e+00   9.6333333e-01
   2.0629602e+00   9.6666667e-01
   2.0937021e+00   9.7000000e-01
   2.1182952e+00   9.7333333e-01
   2.2731990e+00   9.7666667e-01
   2.4375669e+00   9.8000000e-01


==> chapter_05/Figs/fig5_5a/04_std10m2red3_rd.txt <==
	x		y
   6.4013372e-01   0.0000000e+00
   6.4013372e-01   3.3333333e-03
   7.1444921e-01   6.6666667e-03
   7.4231707e-01   1.0000000e-02
   7.4657445e-01   1.3333333e-02
   7.9553492e-01   1.6666667e-02
   8.0652444e-01   2.0000000e-02
   8.1037127e-01   2.3333333e-02
   8.1304160e-01   2.6666667e-02
   8.1901862e-01   3.0000000e-02
   8.2117347e-01   3.3333333e-02
   8.2988094e-01   3.6666667e-02
   8.3818317e-01   4.0000000e-02
   8.3897600e-01   4.3333333e-02
   8.4132145e-01   4.6666667e-02
   8.4542519e-01   5.0000000e-02
   8.5346827e-01   5.3333333e-02
   8.5885299e-01   5.6666667e-02
   8.6080819e-01   6.0000000e-02
   8.6118188e-01   6.3333333e-02
   8.6144020e-01   6.6666667e-02
   8.8189076e-01   7.0000000e-02
   8.9121535e-01   7.3333333e-02
   8.9476789e-01   7.6666667e-02
   8.9580293e-01   8.0000000e-02
   9.0398038e-01   8.3333333e-02
   9.0739434e-01   8.6666667e-02
   9.0846962e-01   9.0000000e-02
   9.1056001e-01   9.3333333e-02
   9.1181007e-01   9.6666667e-02
   9.1252915e-01   1.0000000e-01
   9.1286751e-01   1.0333333e-01
   9.1374786e-01   1.0666667e-01
   9.1828445e-01   1.1000000e-01
   9.1941640e-01   1.1333333e-01
   9.2315846e-01   1.1666667e-01
   9.2360934e-01   1.2000000e-01
   9.2694660e-01   1.2333333e-01
   9.2974655e-01   1.2666667e-01
   9.3192855e-01   1.3000000e-01
   9.3310186e-01   1.3333333e-01
   9.3452543e-01   1.3666667e-01
   9.3616312e-01   1.4000000e-01
   9.3683937e-01   1.4333333e-01
   9.3939490e-01   1.4666667e-01
   9.4009999e-01   1.5000000e-01
   9.4129887e-01   1.5333333e-01
   9.4154679e-01   1.5666667e-01
   9.4202157e-01   1.6000000e-01
   9.4322503e-01   1.6333333e-01
   9.4382507e-01   1.6666667e-01
   9.4492864e-01   1.7000000e-01
   9.4559030e-01   1.7333333e-01
   9.4573349e-01   1.7666667e-01
   9.4627386e-01   1.8000000e-01
   9.4688256e-01   1.8333333e-01
   9.4707526e-01   1.8666667e-01
   9.4724837e-01   1.9000000e-01
   9.4867084e-01   1.9333333e-01
   9.4955503e-01   1.9666667e-01
   9.4971599e-01   2.0000000e-01
   9.4998380e-01   2.0333333e-01
   9.5007212e-01   2.0666667e-01
   9.5151133e-01   2.1000000e-01
   9.5174603e-01   2.1333333e-01
   9.5220435e-01   2.1666667e-01
   9.5353667e-01   2.2000000e-01
   9.5389502e-01   2.2333333e-01
   9.5389612e-01   2.2666667e-01
   9.5390022e-01   2.3000000e-01
   9.5403442e-01   2.3333333e-01
   9.5410356e-01   2.3666667e-01
   9.5435101e-01   2.4000000e-01
   9.5438153e-01   2.4333333e-01
   9.5547951e-01   2.4666667e-01
   9.5672572e-01   2.5000000e-01
   9.5686028e-01   2.5333333e-01
   9.5697656e-01   2.5666667e-01
   9.5734056e-01   2.6000000e-01
   9.5787657e-01   2.6333333e-01
   9.5850757e-01   2.6666667e-01
   9.5852902e-01   2.7000000e-01
   9.5956995e-01   2.7333333e-01
   9.5976552e-01   2.7666667e-01
   9.6108400e-01   2.8000000e-01
   9.6115477e-01   2.8333333e-01
   9.6122976e-01   2.8666667e-01
   9.6132796e-01   2.9000000e-01
   9.6165749e-01   2.9333333e-01
   9.6172865e-01   2.9666667e-01
   9.6213264e-01   3.0000000e-01
   9.6228020e-01   3.0333333e-01
   9.6240598e-01   3.0666667e-01
   9.6242020e-01   3.1000000e-01
   9.6250113e-01   3.1333333e-01
   9.6359042e-01   3.1666667e-01
   9.6393702e-01   3.2000000e-01
   9.6411702e-01   3.2333333e-01
   9.6434881e-01   3.2666667e-01
   9.6442340e-01   3.3000000e-01
   9.6456360e-01   3.3333333e-01
   9.6518153e-01   3.3666667e-01
   9.6569081e-01   3.4000000e-01
   9.6583492e-01   3.4333333e-01
   9.6609849e-01   3.4666667e-01
   9.6617875e-01   3.5000000e-01
   9.6651474e-01   3.5333333e-01
   9.6666497e-01   3.5666667e-01
   9.6710391e-01   3.6000000e-01
   9.6800059e-01   3.6333333e-01
   9.6819403e-01   3.6666667e-01
   9.6823533e-01   3.7000000e-01
   9.6835399e-01   3.7333333e-01
   9.6891187e-01   3.7666667e-01
   9.6902407e-01   3.8000000e-01
   9.6959982e-01   3.8333333e-01
   9.6962807e-01   3.8666667e-01
   9.7027310e-01   3.9000000e-01
   9.7033156e-01   3.9333333e-01
   9.7083207e-01   3.9666667e-01
   9.7086105e-01   4.0000000e-01
   9.7121130e-01   4.0333333e-01
   9.7135312e-01   4.0666667e-01
   9.7178076e-01   4.1000000e-01
   9.7196383e-01   4.1333333e-01
   9.7269731e-01   4.1666667e-01
   9.7275945e-01   4.2000000e-01
   9.7328799e-01   4.2333333e-01
   9.7328828e-01   4.2666667e-01
   9.7329008e-01   4.3000000e-01
   9.7371190e-01   4.3333333e-01
   9.7375085e-01   4.3666667e-01
   9.7425512e-01   4.4000000e-01
   9.7427001e-01   4.4333333e-01
   9.7480574e-01   4.4666667e-01
   9.7509420e-01   4.5000000e-01
   9.7530252e-01   4.5333333e-01
   9.7583488e-01   4.5666667e-01
   9.7623193e-01   4.6000000e-01
   9.7666624e-01   4.6333333e-01
   9.7669875e-01   4.6666667e-01
   9.7685794e-01   4.7000000e-01
   9.7695566e-01   4.7333333e-01
   9.7699468e-01   4.7666667e-01
   9.7702216e-01   4.8000000e-01
   9.7734128e-01   4.8333333e-01
   9.7751269e-01   4.8666667e-01
   9.7772741e-01   4.9000000e-01
   9.7894865e-01   4.9333333e-01
   9.7944608e-01   4.9666667e-01
   9.7969492e-01   5.0000000e-01
   9.7970253e-01   5.0333333e-01
   9.8008389e-01   5.0666667e-01
   9.8065102e-01   5.1000000e-01
   9.8106617e-01   5.1333333e-01
   9.8108965e-01   5.1666667e-01
   9.8130607e-01   5.2000000e-01
   9.8150461e-01   5.2333333e-01
   9.8207687e-01   5.2666667e-01
   9.8213339e-01   5.3000000e-01
   9.8217847e-01   5.3333333e-01
   9.8261918e-01   5.3666667e-01
   9.8268670e-01   5.4000000e-01
   9.8286471e-01   5.4333333e-01
   9.8294714e-01   5.4666667e-01
   9.8327424e-01   5.5000000e-01
   9.8336942e-01   5.5333333e-01
   9.8341479e-01   5.5666667e-01
   9.8394745e-01   5.6000000e-01
   9.8422042e-01   5.6333333e-01
   9.8433366e-01   5.6666667e-01
   9.8461219e-01   5.7000000e-01
   9.8476844e-01   5.7333333e-01
   9.8505494e-01   5.7666667e-01
   9.8511605e-01   5.8000000e-01
   9.8520005e-01   5.8333333e-01
   9.8530744e-01   5.8666667e-01
   9.8552448e-01   5.9000000e-01
   9.8578042e-01   5.9333333e-01
   9.8615437e-01   5.9666667e-01
   9.8618508e-01   6.0000000e-01
   9.8650786e-01   6.0333333e-01
   9.8655864e-01   6.0666667e-01
   9.8713709e-01   6.1000000e-01
   9.8746081e-01   6.1333333e-01
   9.8771082e-01   6.1666667e-01
   9.8777663e-01   6.2000000e-01
   9.8778135e-01   6.2333333e-01
   9.8786783e-01   6.2666667e-01
   9.8806470e-01   6.3000000e-01
   9.8822280e-01   6.3333333e-01
   9.8845042e-01   6.3666667e-01
   9.8865449e-01   6.4000000e-01
   9.8868745e-01   6.4333333e-01
   9.8882642e-01   6.4666667e-01
   9.8884588e-01   6.5000000e-01
   9.8926219e-01   6.5333333e-01
   9.8926660e-01   6.5666667e-01
   9.8933887e-01   6.6000000e-01
   9.8940604e-01   6.6333333e-01
   9.8948348e-01   6.6666667e-01
   9.8949565e-01   6.7000000e-01
   9.8955497e-01   6.7333333e-01
   9.8958331e-01   6.7666667e-01
   9.8982043e-01   6.8000000e-01
   9.8994786e-01   6.8333333e-01
   9.8996402e-01   6.8666667e-01
   9.9002063e-01   6.9000000e-01
   9.9010837e-01   6.9333333e-01
   9.9012775e-01   6.9666667e-01
   9.9026877e-01   7.0000000e-01
   9.9039927e-01   7.0333333e-01
   9.9055528e-01   7.0666667e-01
   9.9072753e-01   7.1000000e-01
   9.9080119e-01   7.1333333e-01
   9.9106771e-01   7.1666667e-01
   9.9113393e-01   7.2000000e-01
   9.9119951e-01   7.2333333e-01
   9.9122414e-01   7.2666667e-01
   9.9134174e-01   7.3000000e-01
   9.9134229e-01   7.3333333e-01
   9.9151911e-01   7.3666667e-01
   9.9167410e-01   7.4000000e-01
   9.9171395e-01   7.4333333e-01
   9.9189378e-01   7.4666667e-01
   9.9192278e-01   7.5000000e-01
   9.9202306e-01   7.5333333e-01
   9.9209922e-01   7.5666667e-01
   9.9210421e-01   7.6000000e-01
   9.9218386e-01   7.6333333e-01
   9.9224965e-01   7.6666667e-01
   9.9231072e-01   7.7000000e-01
   9.9236474e-01   7.7333333e-01
   9.9266144e-01   7.7666667e-01
   9.9266465e-01   7.8000000e-01
   9.9269357e-01   7.8333333e-01
   9.9271670e-01   7.8666667e-01
   9.9274810e-01   7.9000000e-01
   9.9287858e-01   7.9333333e-01
   9.9306406e-01   7.9666667e-01
   9.9308432e-01   8.0000000e-01
   9.9312733e-01   8.0333333e-01
   9.9318602e-01   8.0666667e-01
   9.9319808e-01   8.1000000e-01
   9.9336614e-01   8.1333333e-01
   9.9350630e-01   8.1666667e-01
   9.9352438e-01   8.2000000e-01
   9.9356442e-01   8.2333333e-01
   9.9383730e-01   8.2666667e-01
   9.9412757e-01   8.3000000e-01
   9.9414164e-01   8.3333333e-01
   9.9440032e-01   8.3666667e-01
   9.9448171e-01   8.4000000e-01
   9.9475212e-01   8.4333333e-01
   9.9516831e-01   8.4666667e-01
   9.9525554e-01   8.5000000e-01
   9.9533243e-01   8.5333333e-01
   9.9554858e-01   8.5666667e-01
   9.9587206e-01   8.6000000e-01
   9.9654555e-01   8.6333333e-01
   9.9680330e-01   8.6666667e-01
   9.9682047e-01   8.7000000e-01
   9.9682950e-01   8.7333333e-01
   9.9704014e-01   8.7666667e-01
   9.9717055e-01   8.8000000e-01
   9.9779569e-01   8.8333333e-01
   9.9786140e-01   8.8666667e-01
   9.9787095e-01   8.9000000e-01
   9.9987999e-01   8.9333333e-01
   1.0022508e+00   8.9666667e-01
   1.0358853e+00   9.0000000e-01
   1.0359228e+00   9.0333333e-01
   1.0462936e+00   9.0666667e-01
   1.0538229e+00   9.1000000e-01
   1.0643956e+00   9.1333333e-01
   1.0764344e+00   9.1666667e-01
   1.0806309e+00   9.2000000e-01
   1.0850211e+00   9.2333333e-01
   1.0861322e+00   9.2666667e-01
   1.0924807e+00   9.3000000e-01
   1.0931623e+00   9.3333333e-01
   1.1002487e+00   9.3666667e-01
   1.1252387e+00   9.4000000e-01
   1.1468826e+00   9.4333333e-01
   1.1521705e+00   9.4666667e-01
   1.1532717e+00   9.5000000e-01
   1.1931717e+00   9.5333333e-01
   1.1953859e+00   9.5666667e-01
   1.1992535e+00   9.6000000e-01
   1.1992852e+00   9.6333333e-01
   1.2014594e+00   9.6666667e-01
   1.2232049e+00   9.7000000e-01
   1.2444770e+00   9.7333333e-01
   1.2491214e+00   9.7666667e-01
   1.3246065e+00   9.8000000e-01


==> chapter_05/Figs/fig5_5a/05_std10m2red4_sy.txt <==
	x		y
   6.7564004e-01   0.0000000e+00
   6.7564004e-01   3.3333333e-03
   7.1082745e-01   6.6666667e-03
   7.5128027e-01   1.0000000e-02
   7.6664949e-01   1.3333333e-02
   7.7507628e-01   1.6666667e-02
   7.9815201e-01   2.0000000e-02
   8.0050273e-01   2.3333333e-02
   8.6255376e-01   2.6666667e-02
   8.6485610e-01   3.0000000e-02
   8.8299850e-01   3.3333333e-02
   8.9651269e-01   3.6666667e-02
   8.9686327e-01   4.0000000e-02
   9.0057314e-01   4.3333333e-02
   9.0373778e-01   4.6666667e-02
   9.0743811e-01   5.0000000e-02
   9.0787598e-01   5.3333333e-02
   9.0795623e-01   5.6666667e-02
   9.0974221e-01   6.0000000e-02
   9.1216663e-01   6.3333333e-02
   9.1249278e-01   6.6666667e-02
   9.1286943e-01   7.0000000e-02
   9.1760454e-01   7.3333333e-02
   9.2318774e-01   7.6666667e-02
   9.2845339e-01   8.0000000e-02
   9.2912682e-01   8.3333333e-02
   9.4425443e-01   8.6666667e-02
   9.4503510e-01   9.0000000e-02
   9.5029115e-01   9.3333333e-02
   9.5730619e-01   9.6666667e-02
   9.6372505e-01   1.0000000e-01
   9.6398058e-01   1.0333333e-01
   9.6398215e-01   1.0666667e-01
   9.6593386e-01   1.1000000e-01
   9.6655970e-01   1.1333333e-01
   9.6843777e-01   1.1666667e-01
   9.7067323e-01   1.2000000e-01
   9.7070224e-01   1.2333333e-01
   9.7296494e-01   1.2666667e-01
   9.7823956e-01   1.3000000e-01
   9.7967332e-01   1.3333333e-01
   9.8237811e-01   1.3666667e-01
   9.8373208e-01   1.4000000e-01
   9.8564406e-01   1.4333333e-01
   9.8717443e-01   1.4666667e-01
   9.8791264e-01   1.5000000e-01
   9.8873583e-01   1.5333333e-01
   9.8923647e-01   1.5666667e-01
   9.8979232e-01   1.6000000e-01
   9.8993668e-01   1.6333333e-01
   9.8998312e-01   1.6666667e-01
   9.9059328e-01   1.7000000e-01
   9.9260355e-01   1.7333333e-01
   9.9264878e-01   1.7666667e-01
   9.9267873e-01   1.8000000e-01
   9.9432729e-01   1.8333333e-01
   9.9471608e-01   1.8666667e-01
   9.9498265e-01   1.9000000e-01
   1.0002715e+00   1.9333333e-01
   1.0011598e+00   1.9666667e-01
   1.0217976e+00   2.0000000e-01
   1.0255416e+00   2.0333333e-01
   1.0261795e+00   2.0666667e-01
   1.0311340e+00   2.1000000e-01
   1.0329091e+00   2.1333333e-01
   1.0338274e+00   2.1666667e-01
   1.0422320e+00   2.2000000e-01
   1.0435626e+00   2.2333333e-01
   1.0471136e+00   2.2666667e-01
   1.0556242e+00   2.3000000e-01
   1.0590924e+00   2.3333333e-01
   1.0601566e+00   2.3666667e-01
   1.0624136e+00   2.4000000e-01
   1.0639937e+00   2.4333333e-01
   1.0659230e+00   2.4666667e-01
   1.0674517e+00   2.5000000e-01
   1.0674560e+00   2.5333333e-01
   1.0682446e+00   2.5666667e-01
   1.0717021e+00   2.6000000e-01
   1.0749874e+00   2.6333333e-01
   1.0754433e+00   2.6666667e-01
   1.0758607e+00   2.7000000e-01
   1.0779692e+00   2.7333333e-01
   1.0807393e+00   2.7666667e-01
   1.0808721e+00   2.8000000e-01
   1.0821168e+00   2.8333333e-01
   1.0824861e+00   2.8666667e-01
   1.0872397e+00   2.9000000e-01
   1.0874167e+00   2.9333333e-01
   1.0874904e+00   2.9666667e-01
   1.0874917e+00   3.0000000e-01
   1.0890584e+00   3.0333333e-01
   1.0909653e+00   3.0666667e-01
   1.0929066e+00   3.1000000e-01
   1.0931190e+00   3.1333333e-01
   1.0950364e+00   3.1666667e-01
   1.0961926e+00   3.2000000e-01
   1.0970632e+00   3.2333333e-01
   1.1007174e+00   3.2666667e-01
   1.1039116e+00   3.3000000e-01
   1.1045905e+00   3.3333333e-01
   1.1047521e+00   3.3666667e-01
   1.1074236e+00   3.4000000e-01
   1.1083397e+00   3.4333333e-01
   1.1099469e+00   3.4666667e-01
   1.1110102e+00   3.5000000e-01
   1.1120175e+00   3.5333333e-01
   1.1156697e+00   3.5666667e-01
   1.1165607e+00   3.6000000e-01
   1.1217352e+00   3.6333333e-01
   1.1221704e+00   3.6666667e-01
   1.1229188e+00   3.7000000e-01
   1.1231328e+00   3.7333333e-01
   1.1256930e+00   3.7666667e-01
   1.1269966e+00   3.8000000e-01
   1.1307394e+00   3.8333333e-01
   1.1334862e+00   3.8666667e-01
   1.1396719e+00   3.9000000e-01
   1.1414623e+00   3.9333333e-01
   1.1424575e+00   3.9666667e-01
   1.1476809e+00   4.0000000e-01
   1.1491912e+00   4.0333333e-01
   1.1530775e+00   4.0666667e-01
   1.1540108e+00   4.1000000e-01
   1.1564554e+00   4.1333333e-01
   1.1564910e+00   4.1666667e-01
   1.1570151e+00   4.2000000e-01
   1.1584362e+00   4.2333333e-01
   1.1628626e+00   4.2666667e-01
   1.1637308e+00   4.3000000e-01
   1.1658213e+00   4.3333333e-01
   1.1679363e+00   4.3666667e-01
   1.1707821e+00   4.4000000e-01
   1.1727719e+00   4.4333333e-01
   1.1740899e+00   4.4666667e-01
   1.1750777e+00   4.5000000e-01
   1.1756925e+00   4.5333333e-01
   1.1803727e+00   4.5666667e-01
   1.1905145e+00   4.6000000e-01
   1.1923230e+00   4.6333333e-01
   1.1963127e+00   4.6666667e-01
   1.1965976e+00   4.7000000e-01
   1.1971783e+00   4.7333333e-01
   1.1992825e+00   4.7666667e-01
   1.1994290e+00   4.8000000e-01
   1.2036658e+00   4.8333333e-01
   1.2055248e+00   4.8666667e-01
   1.2080101e+00   4.9000000e-01
   1.2103351e+00   4.9333333e-01
   1.2130132e+00   4.9666667e-01
   1.2174569e+00   5.0000000e-01
   1.2192246e+00   5.0333333e-01
   1.2193017e+00   5.0666667e-01
   1.2223222e+00   5.1000000e-01
   1.2223501e+00   5.1333333e-01
   1.2241972e+00   5.1666667e-01
   1.2249781e+00   5.2000000e-01
   1.2258707e+00   5.2333333e-01
   1.2325130e+00   5.2666667e-01
   1.2329203e+00   5.3000000e-01
   1.2356791e+00   5.3333333e-01
   1.2364333e+00   5.3666667e-01
   1.2374621e+00   5.4000000e-01
   1.2379609e+00   5.4333333e-01
   1.2382321e+00   5.4666667e-01
   1.2385574e+00   5.5000000e-01
   1.2411526e+00   5.5333333e-01
   1.2417267e+00   5.5666667e-01
   1.2432423e+00   5.6000000e-01
   1.2468263e+00   5.6333333e-01
   1.2504261e+00   5.6666667e-01
   1.2516939e+00   5.7000000e-01
   1.2522641e+00   5.7333333e-01
   1.2542945e+00   5.7666667e-01
   1.2588929e+00   5.8000000e-01
   1.2597682e+00   5.8333333e-01
   1.2597866e+00   5.8666667e-01
   1.2626762e+00   5.9000000e-01
   1.2689748e+00   5.9333333e-01
   1.2743950e+00   5.9666667e-01
   1.2754917e+00   6.0000000e-01
   1.2761576e+00   6.0333333e-01
   1.2780075e+00   6.0666667e-01
   1.2781370e+00   6.1000000e-01
   1.2789768e+00   6.1333333e-01
   1.2794012e+00   6.1666667e-01
   1.2798985e+00   6.2000000e-01
   1.2838168e+00   6.2333333e-01
   1.2852366e+00   6.2666667e-01
   1.2874777e+00   6.3000000e-01
   1.2888337e+00   6.3333333e-01
   1.2921744e+00   6.3666667e-01
   1.2993169e+00   6.4000000e-01
   1.3034198e+00   6.4333333e-01
   1.3047168e+00   6.4666667e-01
   1.3079200e+00   6.5000000e-01
   1.3103199e+00   6.5333333e-01
   1.3111835e+00   6.5666667e-01
   1.3112535e+00   6.6000000e-01
   1.3180594e+00   6.6333333e-01
   1.3189174e+00   6.6666667e-01
   1.3192116e+00   6.7000000e-01
   1.3195705e+00   6.7333333e-01
   1.3204550e+00   6.7666667e-01
   1.3230352e+00   6.8000000e-01
   1.3239720e+00   6.8333333e-01
   1.3247189e+00   6.8666667e-01
   1.3289153e+00   6.9000000e-01
   1.3297337e+00   6.9333333e-01
   1.3318204e+00   6.9666667e-01
   1.3360397e+00   7.0000000e-01
   1.3370895e+00   7.0333333e-01
   1.3406529e+00   7.0666667e-01
   1.3510800e+00   7.1000000e-01
   1.3521489e+00   7.1333333e-01
   1.3540186e+00   7.1666667e-01
   1.3541034e+00   7.2000000e-01
   1.3557049e+00   7.2333333e-01
   1.3573358e+00   7.2666667e-01
   1.3602939e+00   7.3000000e-01
   1.3637069e+00   7.3333333e-01
   1.3652116e+00   7.3666667e-01
   1.3776048e+00   7.4000000e-01
   1.3782937e+00   7.4333333e-01
   1.3807882e+00   7.4666667e-01
   1.3822709e+00   7.5000000e-01
   1.3855182e+00   7.5333333e-01
   1.3872365e+00   7.5666667e-01
   1.3890658e+00   7.6000000e-01
   1.3899844e+00   7.6333333e-01
   1.3927466e+00   7.6666667e-01
   1.3991882e+00   7.7000000e-01
   1.4058039e+00   7.7333333e-01
   1.4065395e+00   7.7666667e-01
   1.4080673e+00   7.8000000e-01
   1.4120389e+00   7.8333333e-01
   1.4125077e+00   7.8666667e-01
   1.4134064e+00   7.9000000e-01
   1.4136333e+00   7.9333333e-01
   1.4261446e+00   7.9666667e-01
   1.4321890e+00   8.0000000e-01
   1.4336148e+00   8.0333333e-01
   1.4387792e+00   8.0666667e-01
   1.4400250e+00   8.1000000e-01
   1.4408913e+00   8.1333333e-01
   1.4445771e+00   8.1666667e-01
   1.4462706e+00   8.2000000e-01
   1.4492936e+00   8.2333333e-01
   1.4544310e+00   8.2666667e-01
   1.4547105e+00   8.3000000e-01
   1.4547827e+00   8.3333333e-01
   1.4592574e+00   8.3666667e-01
   1.4593799e+00   8.4000000e-01
   1.4608532e+00   8.4333333e-01
   1.4644064e+00   8.4666667e-01
   1.4679487e+00   8.5000000e-01
   1.4691303e+00   8.5333333e-01
   1.4768468e+00   8.5666667e-01
   1.4803792e+00   8.6000000e-01
   1.4899888e+00   8.6333333e-01
   1.5016110e+00   8.6666667e-01
   1.5028601e+00   8.7000000e-01
   1.5059054e+00   8.7333333e-01
   1.5092732e+00   8.7666667e-01
   1.5127581e+00   8.8000000e-01
   1.5153272e+00   8.8333333e-01
   1.5267335e+00   8.8666667e-01
   1.5327749e+00   8.9000000e-01
   1.5448679e+00   8.9333333e-01
   1.5466542e+00   8.9666667e-01
   1.5706240e+00   9.0000000e-01
   1.5826745e+00   9.0333333e-01
   1.5865730e+00   9.0666667e-01
   1.5889271e+00   9.1000000e-01
   1.5991411e+00   9.1333333e-01
   1.5998456e+00   9.1666667e-01
   1.6131174e+00   9.2000000e-01
   1.6175206e+00   9.2333333e-01
   1.6289498e+00   9.2666667e-01
   1.6301791e+00   9.3000000e-01
   1.6394038e+00   9.3333333e-01
   1.6541118e+00   9.3666667e-01
   1.6698839e+00   9.4000000e-01
   1.6877777e+00   9.4333333e-01
   1.6945875e+00   9.4666667e-01
   1.7210809e+00   9.5000000e-01
   1.7666786e+00   9.5333333e-01
   1.7786527e+00   9.5666667e-01
   1.7926733e+00   9.6000000e-01
   1.8760618e+00   9.6333333e-01
   1.8918193e+00   9.6666667e-01
   1.9358432e+00   9.7000000e-01
   1.9473402e+00   9.7333333e-01
   1.9487328e+00   9.7666667e-01
   1.9853395e+00   9.8000000e-01
   2.1585285e+00   9.8333333e-01
   2.1727744e+00   9.8666667e-01
   8.5891672e+00   9.9000000e-01


==> chapter_05/Figs/fig5_5a/06_std10m2red4_rd.txt <==
	x		y
   7.2933437e-01   0.0000000e+00
   7.2933437e-01   3.3333333e-03
   7.3834416e-01   6.6666667e-03
   7.8236866e-01   1.0000000e-02
   7.8468052e-01   1.3333333e-02
   8.1307456e-01   1.6666667e-02
   8.3728826e-01   2.0000000e-02
   8.4439592e-01   2.3333333e-02
   8.4502748e-01   2.6666667e-02
   8.6181307e-01   3.0000000e-02
   8.6463930e-01   3.3333333e-02
   8.6756959e-01   3.6666667e-02
   8.7039500e-01   4.0000000e-02
   8.7104226e-01   4.3333333e-02
   8.7182977e-01   4.6666667e-02
   8.7202621e-01   5.0000000e-02
   8.7421926e-01   5.3333333e-02
   8.7464099e-01   5.6666667e-02
   8.7518098e-01   6.0000000e-02
   8.7573850e-01   6.3333333e-02
   8.7800382e-01   6.6666667e-02
   8.7857231e-01   7.0000000e-02
   8.8254244e-01   7.3333333e-02
   8.8391918e-01   7.6666667e-02
   8.8889202e-01   8.0000000e-02
   8.8950179e-01   8.3333333e-02
   8.9492564e-01   8.6666667e-02
   8.9662479e-01   9.0000000e-02
   8.9956614e-01   9.3333333e-02
   9.0039078e-01   9.6666667e-02
   9.0481591e-01   1.0000000e-01
   9.0577872e-01   1.0333333e-01
   9.0752957e-01   1.0666667e-01
   9.0787109e-01   1.1000000e-01
   9.0953279e-01   1.1333333e-01
   9.1165640e-01   1.1666667e-01
   9.1193907e-01   1.2000000e-01
   9.1240596e-01   1.2333333e-01
   9.1310291e-01   1.2666667e-01
   9.1534211e-01   1.3000000e-01
   9.1572957e-01   1.3333333e-01
   9.1587963e-01   1.3666667e-01
   9.1756336e-01   1.4000000e-01
   9.1765843e-01   1.4333333e-01
   9.2373354e-01   1.4666667e-01
   9.2728451e-01   1.5000000e-01
   9.2733663e-01   1.5333333e-01
   9.2763988e-01   1.5666667e-01
   9.2778571e-01   1.6000000e-01
   9.3022218e-01   1.6333333e-01
   9.3200392e-01   1.6666667e-01
   9.3302785e-01   1.7000000e-01
   9.3350204e-01   1.7333333e-01
   9.3396268e-01   1.7666667e-01
   9.3407694e-01   1.8000000e-01
   9.3424016e-01   1.8333333e-01
   9.3446174e-01   1.8666667e-01
   9.3463575e-01   1.9000000e-01
   9.3529510e-01   1.9333333e-01
   9.3795346e-01   1.9666667e-01
   9.3905253e-01   2.0000000e-01
   9.3933095e-01   2.0333333e-01
   9.3943337e-01   2.0666667e-01
   9.4089249e-01   2.1000000e-01
   9.4371800e-01   2.1333333e-01
   9.4426870e-01   2.1666667e-01
   9.4448701e-01   2.2000000e-01
   9.4507665e-01   2.2333333e-01
   9.4588891e-01   2.2666667e-01
   9.4597257e-01   2.3000000e-01
   9.4611905e-01   2.3333333e-01
   9.4666589e-01   2.3666667e-01
   9.4724332e-01   2.4000000e-01
   9.4782096e-01   2.4333333e-01
   9.4826356e-01   2.4666667e-01
   9.4833302e-01   2.5000000e-01
   9.4905924e-01   2.5333333e-01
   9.4916215e-01   2.5666667e-01
   9.4927410e-01   2.6000000e-01
   9.4960991e-01   2.6333333e-01
   9.5006333e-01   2.6666667e-01
   9.5114916e-01   2.7000000e-01
   9.5174510e-01   2.7333333e-01
   9.5205378e-01   2.7666667e-01
   9.5229671e-01   2.8000000e-01
   9.5242144e-01   2.8333333e-01
   9.5288706e-01   2.8666667e-01
   9.5289151e-01   2.9000000e-01
   9.5294443e-01   2.9333333e-01
   9.5307526e-01   2.9666667e-01
   9.5325281e-01   3.0000000e-01
   9.5369369e-01   3.0333333e-01
   9.5394887e-01   3.0666667e-01
   9.5435022e-01   3.1000000e-01
   9.5457751e-01   3.1333333e-01
   9.5587591e-01   3.1666667e-01
   9.5595224e-01   3.2000000e-01
   9.5624188e-01   3.2333333e-01
   9.5626193e-01   3.2666667e-01
   9.5654869e-01   3.3000000e-01
   9.5657663e-01   3.3333333e-01
   9.5657776e-01   3.3666667e-01
   9.5664136e-01   3.4000000e-01
   9.5664811e-01   3.4333333e-01
   9.5693915e-01   3.4666667e-01
   9.5711924e-01   3.5000000e-01
   9.5714070e-01   3.5333333e-01
   9.5752825e-01   3.5666667e-01
   9.5774553e-01   3.6000000e-01
   9.5797748e-01   3.6333333e-01
   9.5842091e-01   3.6666667e-01
   9.5865878e-01   3.7000000e-01
   9.5875512e-01   3.7333333e-01
   9.5878687e-01   3.7666667e-01
   9.5905244e-01   3.8000000e-01
   9.5943241e-01   3.8333333e-01
   9.6032755e-01   3.8666667e-01
   9.6034086e-01   3.9000000e-01
   9.6187247e-01   3.9333333e-01
   9.6240139e-01   3.9666667e-01
   9.6257664e-01   4.0000000e-01
   9.6270837e-01   4.0333333e-01
   9.6284046e-01   4.0666667e-01
   9.6293933e-01   4.1000000e-01
   9.6304325e-01   4.1333333e-01
   9.6327071e-01   4.1666667e-01
   9.6339935e-01   4.2000000e-01
   9.6379903e-01   4.2333333e-01
   9.6402930e-01   4.2666667e-01
   9.6409726e-01   4.3000000e-01
   9.6417245e-01   4.3333333e-01
   9.6451637e-01   4.3666667e-01
   9.6456321e-01   4.4000000e-01
   9.6481117e-01   4.4333333e-01
   9.6506204e-01   4.4666667e-01
   9.6536216e-01   4.5000000e-01
   9.6555983e-01   4.5333333e-01
   9.6608983e-01   4.5666667e-01
   9.6697503e-01   4.6000000e-01
   9.6736546e-01   4.6333333e-01
   9.6771909e-01   4.6666667e-01
   9.6796900e-01   4.7000000e-01
   9.6832719e-01   4.7333333e-01
   9.6973120e-01   4.7666667e-01
   9.7042891e-01   4.8000000e-01
   9.7170732e-01   4.8333333e-01
   9.7206007e-01   4.8666667e-01
   9.7224765e-01   4.9000000e-01
   9.7229487e-01   4.9333333e-01
   9.7240090e-01   4.9666667e-01
   9.7270588e-01   5.0000000e-01
   9.7314353e-01   5.0333333e-01
   9.7345502e-01   5.0666667e-01
   9.7351495e-01   5.1000000e-01
   9.7355965e-01   5.1333333e-01
   9.7401506e-01   5.1666667e-01
   9.7422621e-01   5.2000000e-01
   9.7436468e-01   5.2333333e-01
   9.7458367e-01   5.2666667e-01
   9.7474777e-01   5.3000000e-01
   9.7481774e-01   5.3333333e-01
   9.7521662e-01   5.3666667e-01
   9.7535328e-01   5.4000000e-01
   9.7551677e-01   5.4333333e-01
   9.7572873e-01   5.4666667e-01
   9.7614611e-01   5.5000000e-01
   9.7617087e-01   5.5333333e-01
   9.7633873e-01   5.5666667e-01
   9.7710067e-01   5.6000000e-01
   9.7735168e-01   5.6333333e-01
   9.7760011e-01   5.6666667e-01
   9.7799002e-01   5.7000000e-01
   9.7942649e-01   5.7333333e-01
   9.7943276e-01   5.7666667e-01
   9.7963156e-01   5.8000000e-01
   9.7969856e-01   5.8333333e-01
   9.7996216e-01   5.8666667e-01
   9.8030012e-01   5.9000000e-01
   9.8103821e-01   5.9333333e-01
   9.8136740e-01   5.9666667e-01
   9.8177786e-01   6.0000000e-01
   9.8249473e-01   6.0333333e-01
   9.8250538e-01   6.0666667e-01
   9.8274863e-01   6.1000000e-01
   9.8291923e-01   6.1333333e-01
   9.8306610e-01   6.1666667e-01
   9.8307777e-01   6.2000000e-01
   9.8313851e-01   6.2333333e-01
   9.8349609e-01   6.2666667e-01
   9.8376100e-01   6.3000000e-01
   9.8377032e-01   6.3333333e-01
   9.8386049e-01   6.3666667e-01
   9.8461651e-01   6.4000000e-01
   9.8466254e-01   6.4333333e-01
   9.8479982e-01   6.4666667e-01
   9.8524895e-01   6.5000000e-01
   9.8572043e-01   6.5333333e-01
   9.8585790e-01   6.5666667e-01
   9.8596815e-01   6.6000000e-01
   9.8656247e-01   6.6333333e-01
   9.8715183e-01   6.6666667e-01
   9.8727981e-01   6.7000000e-01
   9.8728002e-01   6.7333333e-01
   9.8730418e-01   6.7666667e-01
   9.8750540e-01   6.8000000e-01
   9.8755678e-01   6.8333333e-01
   9.8770103e-01   6.8666667e-01
   9.8797873e-01   6.9000000e-01
   9.8815054e-01   6.9333333e-01
   9.8841968e-01   6.9666667e-01
   9.8845921e-01   7.0000000e-01
   9.8850378e-01   7.0333333e-01
   9.8869692e-01   7.0666667e-01
   9.8878918e-01   7.1000000e-01
   9.8880264e-01   7.1333333e-01
   9.8903307e-01   7.1666667e-01
   9.8916891e-01   7.2000000e-01
   9.8918104e-01   7.2333333e-01
   9.8945388e-01   7.2666667e-01
   9.8961984e-01   7.3000000e-01
   9.8991275e-01   7.3333333e-01
   9.8999198e-01   7.3666667e-01
   9.9014841e-01   7.4000000e-01
   9.9037956e-01   7.4333333e-01
   9.9047147e-01   7.4666667e-01
   9.9047177e-01   7.5000000e-01
   9.9075675e-01   7.5333333e-01
   9.9089402e-01   7.5666667e-01
   9.9108237e-01   7.6000000e-01
   9.9116549e-01   7.6333333e-01
   9.9124067e-01   7.6666667e-01
   9.9124223e-01   7.7000000e-01
   9.9139475e-01   7.7333333e-01
   9.9153988e-01   7.7666667e-01
   9.9166540e-01   7.8000000e-01
   9.9178093e-01   7.8333333e-01
   9.9179797e-01   7.8666667e-01
   9.9203045e-01   7.9000000e-01
   9.9206994e-01   7.9333333e-01
   9.9229562e-01   7.9666667e-01
   9.9229837e-01   8.0000000e-01
   9.9233719e-01   8.0333333e-01
   9.9246595e-01   8.0666667e-01
   9.9257563e-01   8.1000000e-01
   9.9264973e-01   8.1333333e-01
   9.9267998e-01   8.1666667e-01
   9.9273867e-01   8.2000000e-01
   9.9281029e-01   8.2333333e-01
   9.9282131e-01   8.2666667e-01
   9.9299165e-01   8.3000000e-01
   9.9307517e-01   8.3333333e-01
   9.9323887e-01   8.3666667e-01
   9.9349976e-01   8.4000000e-01
   9.9350670e-01   8.4333333e-01
   9.9353789e-01   8.4666667e-01
   9.9381728e-01   8.5000000e-01
   9.9415311e-01   8.5333333e-01
   9.9421318e-01   8.5666667e-01
   9.9425093e-01   8.6000000e-01
   9.9432902e-01   8.6333333e-01
   9.9452136e-01   8.6666667e-01
   9.9472149e-01   8.7000000e-01
   9.9475880e-01   8.7333333e-01
   9.9488465e-01   8.7666667e-01
   9.9509639e-01   8.8000000e-01
   9.9513688e-01   8.8333333e-01
   9.9514226e-01   8.8666667e-01
   9.9520351e-01   8.9000000e-01
   9.9544828e-01   8.9333333e-01
   9.9558987e-01   8.9666667e-01
   9.9572541e-01   9.0000000e-01
   9.9597839e-01   9.0333333e-01
   9.9611612e-01   9.0666667e-01
   9.9617875e-01   9.1000000e-01
   9.9621165e-01   9.1333333e-01
   9.9636829e-01   9.1666667e-01
   9.9659505e-01   9.2000000e-01
   9.9673078e-01   9.2333333e-01
   9.9675713e-01   9.2666667e-01
   9.9678340e-01   9.3000000e-01
   9.9688445e-01   9.3333333e-01
   9.9697706e-01   9.3666667e-01
   9.9729927e-01   9.4000000e-01
   9.9774944e-01   9.4333333e-01
   9.9782656e-01   9.4666667e-01
   9.9839515e-01   9.5000000e-01
   1.0335544e+00   9.5333333e-01
   1.0357825e+00   9.5666667e-01
   1.0392531e+00   9.6000000e-01
   1.0729487e+00   9.6333333e-01
   1.0738484e+00   9.6666667e-01
   1.1161118e+00   9.7000000e-01
   1.1296794e+00   9.7333333e-01
   1.1846521e+00   9.7666667e-01
   1.2218206e+00   9.8000000e-01
   1.3136131e+00   9.8333333e-01
   1.3274976e+00   9.8666667e-01
   4.8153103e+00   9.9000000e-01


==> chapter_05/Figs/fig5_5a/07_std10m2red5_sy.txt <==
	x		y
   6.0661702e-01   0.0000000e+00
   6.0661702e-01   3.3333333e-03
   6.2217778e-01   6.6666667e-03
   6.9319174e-01   1.0000000e-02
   7.5751982e-01   1.3333333e-02
   7.8234828e-01   1.6666667e-02
   7.8350540e-01   2.0000000e-02
   8.0777812e-01   2.3333333e-02
   8.2647771e-01   2.6666667e-02
   8.3911382e-01   3.0000000e-02
   8.4019359e-01   3.3333333e-02
   8.4153258e-01   3.6666667e-02
   8.4278172e-01   4.0000000e-02
   8.4689983e-01   4.3333333e-02
   8.7725552e-01   4.6666667e-02
   8.8046281e-01   5.0000000e-02
   8.8405847e-01   5.3333333e-02
   8.9319129e-01   5.6666667e-02
   8.9375668e-01   6.0000000e-02
   8.9561946e-01   6.3333333e-02
   9.0100744e-01   6.6666667e-02
   9.0295055e-01   7.0000000e-02
   9.0587397e-01   7.3333333e-02
   9.0663837e-01   7.6666667e-02
   9.0763447e-01   8.0000000e-02
   9.1271395e-01   8.3333333e-02
   9.1282352e-01   8.6666667e-02
   9.2343827e-01   9.0000000e-02
   9.2527863e-01   9.3333333e-02
   9.3096304e-01   9.6666667e-02
   9.3423975e-01   1.0000000e-01
   9.3438383e-01   1.0333333e-01
   9.3790452e-01   1.0666667e-01
   9.4027734e-01   1.1000000e-01
   9.4228803e-01   1.1333333e-01
   9.4513291e-01   1.1666667e-01
   9.4565110e-01   1.2000000e-01
   9.4565288e-01   1.2333333e-01
   9.4912811e-01   1.2666667e-01
   9.5003806e-01   1.3000000e-01
   9.5121028e-01   1.3333333e-01
   9.5742379e-01   1.3666667e-01
   9.6453307e-01   1.4000000e-01
   9.6487325e-01   1.4333333e-01
   9.6611009e-01   1.4666667e-01
   9.6614012e-01   1.5000000e-01
   9.6759402e-01   1.5333333e-01
   9.6861993e-01   1.5666667e-01
   9.7155560e-01   1.6000000e-01
   9.7305226e-01   1.6333333e-01
   9.7417315e-01   1.6666667e-01
   9.7549540e-01   1.7000000e-01
   9.7602318e-01   1.7333333e-01
   9.7696300e-01   1.7666667e-01
   9.7712460e-01   1.8000000e-01
   9.7812914e-01   1.8333333e-01
   9.7826706e-01   1.8666667e-01
   9.8102974e-01   1.9000000e-01
   9.8222130e-01   1.9333333e-01
   9.8322482e-01   1.9666667e-01
   9.8339191e-01   2.0000000e-01
   9.8429529e-01   2.0333333e-01
   9.8443309e-01   2.0666667e-01
   9.8464660e-01   2.1000000e-01
   9.8476495e-01   2.1333333e-01
   9.8592538e-01   2.1666667e-01
   9.8646233e-01   2.2000000e-01
   9.8717794e-01   2.2333333e-01
   9.8749663e-01   2.2666667e-01
   9.8829941e-01   2.3000000e-01
   9.8898605e-01   2.3333333e-01
   9.8983315e-01   2.3666667e-01
   9.9268644e-01   2.4000000e-01
   9.9649397e-01   2.4333333e-01
   9.9650612e-01   2.4666667e-01
   9.9716158e-01   2.5000000e-01
   1.0010240e+00   2.5333333e-01
   1.0091336e+00   2.5666667e-01
   1.0099902e+00   2.6000000e-01
   1.0103513e+00   2.6333333e-01
   1.0130556e+00   2.6666667e-01
   1.0158467e+00   2.7000000e-01
   1.0173028e+00   2.7333333e-01
   1.0181828e+00   2.7666667e-01
   1.0241645e+00   2.8000000e-01
   1.0273176e+00   2.8333333e-01
   1.0307926e+00   2.8666667e-01
   1.0395308e+00   2.9000000e-01
   1.0451232e+00   2.9333333e-01
   1.0518514e+00   2.9666667e-01
   1.0525183e+00   3.0000000e-01
   1.0538084e+00   3.0333333e-01
   1.0564629e+00   3.0666667e-01
   1.0573670e+00   3.1000000e-01
   1.0576478e+00   3.1333333e-01
   1.0600079e+00   3.1666667e-01
   1.0614194e+00   3.2000000e-01
   1.0674389e+00   3.2333333e-01
   1.0677619e+00   3.2666667e-01
   1.0703075e+00   3.3000000e-01
   1.0711667e+00   3.3333333e-01
   1.0724889e+00   3.3666667e-01
   1.0735500e+00   3.4000000e-01
   1.0736562e+00   3.4333333e-01
   1.0738403e+00   3.4666667e-01
   1.0744323e+00   3.5000000e-01
   1.0756177e+00   3.5333333e-01
   1.0760202e+00   3.5666667e-01
   1.0770776e+00   3.6000000e-01
   1.0774556e+00   3.6333333e-01
   1.0791138e+00   3.6666667e-01
   1.0796788e+00   3.7000000e-01
   1.0830581e+00   3.7333333e-01
   1.0831280e+00   3.7666667e-01
   1.0841263e+00   3.8000000e-01
   1.0849341e+00   3.8333333e-01
   1.0849799e+00   3.8666667e-01
   1.0901504e+00   3.9000000e-01
   1.0913117e+00   3.9333333e-01
   1.0915063e+00   3.9666667e-01
   1.0946243e+00   4.0000000e-01
   1.0969700e+00   4.0333333e-01
   1.0991487e+00   4.0666667e-01
   1.0992018e+00   4.1000000e-01
   1.1014496e+00   4.1333333e-01
   1.1031480e+00   4.1666667e-01
   1.1064214e+00   4.2000000e-01
   1.1068266e+00   4.2333333e-01
   1.1072920e+00   4.2666667e-01
   1.1081633e+00   4.3000000e-01
   1.1095724e+00   4.3333333e-01
   1.1112347e+00   4.3666667e-01
   1.1140672e+00   4.4000000e-01
   1.1150638e+00   4.4333333e-01
   1.1160765e+00   4.4666667e-01
   1.1173210e+00   4.5000000e-01
   1.1176709e+00   4.5333333e-01
   1.1190195e+00   4.5666667e-01
   1.1198204e+00   4.6000000e-01
   1.1199671e+00   4.6333333e-01
   1.1204100e+00   4.6666667e-01
   1.1231944e+00   4.7000000e-01
   1.1255647e+00   4.7333333e-01
   1.1274296e+00   4.7666667e-01
   1.1316660e+00   4.8000000e-01
   1.1323050e+00   4.8333333e-01
   1.1337362e+00   4.8666667e-01
   1.1337979e+00   4.9000000e-01
   1.1343225e+00   4.9333333e-01
   1.1364593e+00   4.9666667e-01
   1.1381919e+00   5.0000000e-01
   1.1393640e+00   5.0333333e-01
   1.1405390e+00   5.0666667e-01
   1.1429479e+00   5.1000000e-01
   1.1547630e+00   5.1333333e-01
   1.1576358e+00   5.1666667e-01
   1.1591167e+00   5.2000000e-01
   1.1598994e+00   5.2333333e-01
   1.1623304e+00   5.2666667e-01
   1.1628810e+00   5.3000000e-01
   1.1722159e+00   5.3333333e-01
   1.1726447e+00   5.3666667e-01
   1.1736401e+00   5.4000000e-01
   1.1760905e+00   5.4333333e-01
   1.1769417e+00   5.4666667e-01
   1.1787500e+00   5.5000000e-01
   1.1823151e+00   5.5333333e-01
   1.1847419e+00   5.5666667e-01
   1.1869068e+00   5.6000000e-01
   1.1878337e+00   5.6333333e-01
   1.1889850e+00   5.6666667e-01
   1.1905721e+00   5.7000000e-01
   1.1909339e+00   5.7333333e-01
   1.1914544e+00   5.7666667e-01
   1.1919903e+00   5.8000000e-01
   1.1943427e+00   5.8333333e-01
   1.1945648e+00   5.8666667e-01
   1.1947591e+00   5.9000000e-01
   1.1952328e+00   5.9333333e-01
   1.1966288e+00   5.9666667e-01
   1.1977028e+00   6.0000000e-01
   1.2013797e+00   6.0333333e-01
   1.2024975e+00   6.0666667e-01
   1.2051182e+00   6.1000000e-01
   1.2078869e+00   6.1333333e-01
   1.2130306e+00   6.1666667e-01
   1.2131551e+00   6.2000000e-01
   1.2132200e+00   6.2333333e-01
   1.2136717e+00   6.2666667e-01
   1.2157806e+00   6.3000000e-01
   1.2165631e+00   6.3333333e-01
   1.2227441e+00   6.3666667e-01
   1.2239832e+00   6.4000000e-01
   1.2249157e+00   6.4333333e-01
   1.2251348e+00   6.4666667e-01
   1.2259522e+00   6.5000000e-01
   1.2282098e+00   6.5333333e-01
   1.2311862e+00   6.5666667e-01
   1.2321951e+00   6.6000000e-01
   1.2334409e+00   6.6333333e-01
   1.2423722e+00   6.6666667e-01
   1.2434781e+00   6.7000000e-01
   1.2441778e+00   6.7333333e-01
   1.2454237e+00   6.7666667e-01
   1.2460010e+00   6.8000000e-01
   1.2465979e+00   6.8333333e-01
   1.2493355e+00   6.8666667e-01
   1.2544625e+00   6.9000000e-01
   1.2562641e+00   6.9333333e-01
   1.2563309e+00   6.9666667e-01
   1.2608806e+00   7.0000000e-01
   1.2609168e+00   7.0333333e-01
   1.2618738e+00   7.0666667e-01
   1.2624361e+00   7.1000000e-01
   1.2676488e+00   7.1333333e-01
   1.2713938e+00   7.1666667e-01
   1.2766481e+00   7.2000000e-01
   1.2796847e+00   7.2333333e-01
   1.2810837e+00   7.2666667e-01
   1.2820198e+00   7.3000000e-01
   1.2838729e+00   7.3333333e-01
   1.2869184e+00   7.3666667e-01
   1.2924245e+00   7.4000000e-01
   1.2926603e+00   7.4333333e-01
   1.2959417e+00   7.4666667e-01
   1.3018442e+00   7.5000000e-01
   1.3032304e+00   7.5333333e-01
   1.3037831e+00   7.5666667e-01
   1.3056696e+00   7.6000000e-01
   1.3073116e+00   7.6333333e-01
   1.3090169e+00   7.6666667e-01
   1.3091525e+00   7.7000000e-01
   1.3111418e+00   7.7333333e-01
   1.3123524e+00   7.7666667e-01
   1.3144696e+00   7.8000000e-01
   1.3161898e+00   7.8333333e-01
   1.3179157e+00   7.8666667e-01
   1.3207251e+00   7.9000000e-01
   1.3261322e+00   7.9333333e-01
   1.3261826e+00   7.9666667e-01
   1.3323103e+00   8.0000000e-01
   1.3337061e+00   8.0333333e-01
   1.3348460e+00   8.0666667e-01
   1.3354242e+00   8.1000000e-01
   1.3374346e+00   8.1333333e-01
   1.3378134e+00   8.1666667e-01
   1.3447558e+00   8.2000000e-01
   1.3457335e+00   8.2333333e-01
   1.3568770e+00   8.2666667e-01
   1.3572688e+00   8.3000000e-01
   1.3596208e+00   8.3333333e-01
   1.3599506e+00   8.3666667e-01
   1.3649009e+00   8.4000000e-01
   1.3671607e+00   8.4333333e-01
   1.3690755e+00   8.4666667e-01
   1.3754459e+00   8.5000000e-01
   1.3793202e+00   8.5333333e-01
   1.3796718e+00   8.5666667e-01
   1.3806032e+00   8.6000000e-01
   1.3816983e+00   8.6333333e-01
   1.3864401e+00   8.6666667e-01
   1.3865780e+00   8.7000000e-01
   1.3893202e+00   8.7333333e-01
   1.3907193e+00   8.7666667e-01
   1.3991721e+00   8.8000000e-01
   1.4051358e+00   8.8333333e-01
   1.4116461e+00   8.8666667e-01
   1.4232322e+00   8.9000000e-01
   1.4361706e+00   8.9333333e-01
   1.4379175e+00   8.9666667e-01
   1.4395888e+00   9.0000000e-01
   1.4399388e+00   9.0333333e-01
   1.4457495e+00   9.0666667e-01
   1.4625646e+00   9.1000000e-01
   1.4756857e+00   9.1333333e-01
   1.4780130e+00   9.1666667e-01
   1.4807449e+00   9.2000000e-01
   1.4826583e+00   9.2333333e-01
   1.4918083e+00   9.2666667e-01
   1.4936984e+00   9.3000000e-01
   1.5008614e+00   9.3333333e-01
   1.5036671e+00   9.3666667e-01
   1.5083665e+00   9.4000000e-01
   1.5100063e+00   9.4333333e-01
   1.5101119e+00   9.4666667e-01
   1.5359681e+00   9.5000000e-01
   1.5408446e+00   9.5333333e-01
   1.5572376e+00   9.5666667e-01
   1.5824903e+00   9.6000000e-01
   1.5834027e+00   9.6333333e-01
   1.5919024e+00   9.6666667e-01
   1.6243038e+00   9.7000000e-01
   1.6785738e+00   9.7333333e-01
   1.6852401e+00   9.7666667e-01
   1.7225158e+00   9.8000000e-01
   1.7372404e+00   9.8333333e-01
   1.7649534e+00   9.8666667e-01
   1.8402663e+00   9.9000000e-01
   2.0796164e+00   9.9333333e-01
   2.1322050e+00   9.9666667e-01


==> chapter_05/Figs/fig5_5a/08_std10m2red5_rd.txt <==
	x		y
   6.5232775e-01   0.0000000e+00
   6.5232775e-01   3.3333333e-03
   7.5420443e-01   6.6666667e-03
   7.8101802e-01   1.0000000e-02
   7.9318082e-01   1.3333333e-02
   8.0345360e-01   1.6666667e-02
   8.0555311e-01   2.0000000e-02
   8.0928220e-01   2.3333333e-02
   8.1947037e-01   2.6666667e-02
   8.2601774e-01   3.0000000e-02
   8.2944665e-01   3.3333333e-02
   8.5725510e-01   3.6666667e-02
   8.7081463e-01   4.0000000e-02
   8.7429942e-01   4.3333333e-02
   8.7706697e-01   4.6666667e-02
   8.8099853e-01   5.0000000e-02
   8.8124154e-01   5.3333333e-02
   8.8774549e-01   5.6666667e-02
   8.9173321e-01   6.0000000e-02
   8.9224798e-01   6.3333333e-02
   8.9266863e-01   6.6666667e-02
   8.9342464e-01   7.0000000e-02
   8.9732011e-01   7.3333333e-02
   8.9783962e-01   7.6666667e-02
   8.9974173e-01   8.0000000e-02
   9.0102508e-01   8.3333333e-02
   9.0104703e-01   8.6666667e-02
   9.0158631e-01   9.0000000e-02
   9.0203315e-01   9.3333333e-02
   9.0604119e-01   9.6666667e-02
   9.0779350e-01   1.0000000e-01
   9.0879499e-01   1.0333333e-01
   9.0927368e-01   1.0666667e-01
   9.0962505e-01   1.1000000e-01
   9.1266720e-01   1.1333333e-01
   9.1352718e-01   1.1666667e-01
   9.1393058e-01   1.2000000e-01
   9.1415845e-01   1.2333333e-01
   9.1486075e-01   1.2666667e-01
   9.1886722e-01   1.3000000e-01
   9.1977002e-01   1.3333333e-01
   9.2031944e-01   1.3666667e-01
   9.2853980e-01   1.4000000e-01
   9.3016362e-01   1.4333333e-01
   9.3255975e-01   1.4666667e-01
   9.3302557e-01   1.5000000e-01
   9.3368163e-01   1.5333333e-01
   9.3413790e-01   1.5666667e-01
   9.3414901e-01   1.6000000e-01
   9.3616354e-01   1.6333333e-01
   9.3651162e-01   1.6666667e-01
   9.3711580e-01   1.7000000e-01
   9.3835496e-01   1.7333333e-01
   9.3851559e-01   1.7666667e-01
   9.3857432e-01   1.8000000e-01
   9.3996231e-01   1.8333333e-01
   9.4048723e-01   1.8666667e-01
   9.4247702e-01   1.9000000e-01
   9.4351379e-01   1.9333333e-01
   9.4413854e-01   1.9666667e-01
   9.4841694e-01   2.0000000e-01
   9.4887262e-01   2.0333333e-01
   9.4908041e-01   2.0666667e-01
   9.4982603e-01   2.1000000e-01
   9.4989912e-01   2.1333333e-01
   9.4998998e-01   2.1666667e-01
   9.5018302e-01   2.2000000e-01
   9.5031297e-01   2.2333333e-01
   9.5060023e-01   2.2666667e-01
   9.5073539e-01   2.3000000e-01
   9.5111028e-01   2.3333333e-01
   9.5127587e-01   2.3666667e-01
   9.5133137e-01   2.4000000e-01
   9.5150271e-01   2.4333333e-01
   9.5153594e-01   2.4666667e-01
   9.5176040e-01   2.5000000e-01
   9.5185844e-01   2.5333333e-01
   9.5187188e-01   2.5666667e-01
   9.5202915e-01   2.6000000e-01
   9.5254066e-01   2.6333333e-01
   9.5289924e-01   2.6666667e-01
   9.5333138e-01   2.7000000e-01
   9.5364522e-01   2.7333333e-01
   9.5368865e-01   2.7666667e-01
   9.5406762e-01   2.8000000e-01
   9.5423109e-01   2.8333333e-01
   9.5428814e-01   2.8666667e-01
   9.5438836e-01   2.9000000e-01
   9.5596659e-01   2.9333333e-01
   9.5611563e-01   2.9666667e-01
   9.5644616e-01   3.0000000e-01
   9.5687462e-01   3.0333333e-01
   9.5690774e-01   3.0666667e-01
   9.5711569e-01   3.1000000e-01
   9.5733280e-01   3.1333333e-01
   9.5769696e-01   3.1666667e-01
   9.5846050e-01   3.2000000e-01
   9.5920013e-01   3.2333333e-01
   9.5972118e-01   3.2666667e-01
   9.5987794e-01   3.3000000e-01
   9.6004038e-01   3.3333333e-01
   9.6036005e-01   3.3666667e-01
   9.6037900e-01   3.4000000e-01
   9.6038856e-01   3.4333333e-01
   9.6043223e-01   3.4666667e-01
   9.6056897e-01   3.5000000e-01
   9.6073887e-01   3.5333333e-01
   9.6080471e-01   3.5666667e-01
   9.6092360e-01   3.6000000e-01
   9.6110414e-01   3.6333333e-01
   9.6112342e-01   3.6666667e-01
   9.6147753e-01   3.7000000e-01
   9.6153717e-01   3.7333333e-01
   9.6177900e-01   3.7666667e-01
   9.6212454e-01   3.8000000e-01
   9.6283419e-01   3.8333333e-01
   9.6292760e-01   3.8666667e-01
   9.6310140e-01   3.9000000e-01
   9.6314743e-01   3.9333333e-01
   9.6325748e-01   3.9666667e-01
   9.6330577e-01   4.0000000e-01
   9.6357133e-01   4.0333333e-01
   9.6373663e-01   4.0666667e-01
   9.6383818e-01   4.1000000e-01
   9.6385940e-01   4.1333333e-01
   9.6386291e-01   4.1666667e-01
   9.6391442e-01   4.2000000e-01
   9.6437598e-01   4.2333333e-01
   9.6455230e-01   4.2666667e-01
   9.6464167e-01   4.3000000e-01
   9.6510410e-01   4.3333333e-01
   9.6557498e-01   4.3666667e-01
   9.6586551e-01   4.4000000e-01
   9.6640454e-01   4.4333333e-01
   9.6701394e-01   4.4666667e-01
   9.6719196e-01   4.5000000e-01
   9.6719488e-01   4.5333333e-01
   9.6831518e-01   4.5666667e-01
   9.6837609e-01   4.6000000e-01
   9.6842247e-01   4.6333333e-01
   9.6889419e-01   4.6666667e-01
   9.6895255e-01   4.7000000e-01
   9.6900081e-01   4.7333333e-01
   9.6908866e-01   4.7666667e-01
   9.6932653e-01   4.8000000e-01
   9.6943338e-01   4.8333333e-01
   9.6949930e-01   4.8666667e-01
   9.6952731e-01   4.9000000e-01
   9.7015557e-01   4.9333333e-01
   9.7033657e-01   4.9666667e-01
   9.7088978e-01   5.0000000e-01
   9.7113716e-01   5.0333333e-01
   9.7134083e-01   5.0666667e-01
   9.7152155e-01   5.1000000e-01
   9.7175275e-01   5.1333333e-01
   9.7177975e-01   5.1666667e-01
   9.7222971e-01   5.2000000e-01
   9.7246978e-01   5.2333333e-01
   9.7261908e-01   5.2666667e-01
   9.7406794e-01   5.3000000e-01
   9.7414627e-01   5.3333333e-01
   9.7419322e-01   5.3666667e-01
   9.7436626e-01   5.4000000e-01
   9.7452135e-01   5.4333333e-01
   9.7668524e-01   5.4666667e-01
   9.7710599e-01   5.5000000e-01
   9.7738909e-01   5.5333333e-01
   9.7864984e-01   5.5666667e-01
   9.8006958e-01   5.6000000e-01
   9.8017490e-01   5.6333333e-01
   9.8033497e-01   5.6666667e-01
   9.8042214e-01   5.7000000e-01
   9.8045111e-01   5.7333333e-01
   9.8090044e-01   5.7666667e-01
   9.8144737e-01   5.8000000e-01
   9.8160752e-01   5.8333333e-01
   9.8184386e-01   5.8666667e-01
   9.8234767e-01   5.9000000e-01
   9.8247141e-01   5.9333333e-01
   9.8290316e-01   5.9666667e-01
   9.8301580e-01   6.0000000e-01
   9.8363327e-01   6.0333333e-01
   9.8373182e-01   6.0666667e-01
   9.8403104e-01   6.1000000e-01
   9.8454422e-01   6.1333333e-01
   9.8478721e-01   6.1666667e-01
   9.8480257e-01   6.2000000e-01
   9.8496927e-01   6.2333333e-01
   9.8527191e-01   6.2666667e-01
   9.8546199e-01   6.3000000e-01
   9.8550249e-01   6.3333333e-01
   9.8587564e-01   6.3666667e-01
   9.8605923e-01   6.4000000e-01
   9.8621672e-01   6.4333333e-01
   9.8637525e-01   6.4666667e-01
   9.8706543e-01   6.5000000e-01
   9.8717141e-01   6.5333333e-01
   9.8764230e-01   6.5666667e-01
   9.8764528e-01   6.6000000e-01
   9.8778365e-01   6.6333333e-01
   9.8795404e-01   6.6666667e-01
   9.8798565e-01   6.7000000e-01
   9.8802063e-01   6.7333333e-01
   9.8802439e-01   6.7666667e-01
   9.8805193e-01   6.8000000e-01
   9.8812884e-01   6.8333333e-01
   9.8837813e-01   6.8666667e-01
   9.8845933e-01   6.9000000e-01
   9.8907661e-01   6.9333333e-01
   9.8918390e-01   6.9666667e-01
   9.8930823e-01   7.0000000e-01
   9.8936594e-01   7.0333333e-01
   9.8944192e-01   7.0666667e-01
   9.8966391e-01   7.1000000e-01
   9.8968280e-01   7.1333333e-01
   9.8992538e-01   7.1666667e-01
   9.9045386e-01   7.2000000e-01
   9.9049011e-01   7.2333333e-01
   9.9057374e-01   7.2666667e-01
   9.9057764e-01   7.3000000e-01
   9.9062362e-01   7.3333333e-01
   9.9064047e-01   7.3666667e-01
   9.9067988e-01   7.4000000e-01
   9.9072030e-01   7.4333333e-01
   9.9080698e-01   7.4666667e-01
   9.9082015e-01   7.5000000e-01
   9.9101051e-01   7.5333333e-01
   9.9101797e-01   7.5666667e-01
   9.9103212e-01   7.6000000e-01
   9.9106513e-01   7.6333333e-01
   9.9109218e-01   7.6666667e-01
   9.9120064e-01   7.7000000e-01
   9.9139759e-01   7.7333333e-01
   9.9140205e-01   7.7666667e-01
   9.9143617e-01   7.8000000e-01
   9.9149801e-01   7.8333333e-01
   9.9161166e-01   7.8666667e-01
   9.9168522e-01   7.9000000e-01
   9.9171539e-01   7.9333333e-01
   9.9191320e-01   7.9666667e-01
   9.9205241e-01   8.0000000e-01
   9.9214771e-01   8.0333333e-01
   9.9218731e-01   8.0666667e-01
   9.9218755e-01   8.1000000e-01
   9.9219632e-01   8.1333333e-01
   9.9228057e-01   8.1666667e-01
   9.9229839e-01   8.2000000e-01
   9.9236254e-01   8.2333333e-01
   9.9248132e-01   8.2666667e-01
   9.9254491e-01   8.3000000e-01
   9.9255057e-01   8.3333333e-01
   9.9263455e-01   8.3666667e-01
   9.9280134e-01   8.4000000e-01
   9.9293722e-01   8.4333333e-01
   9.9299206e-01   8.4666667e-01
   9.9300560e-01   8.5000000e-01
   9.9309355e-01   8.5333333e-01
   9.9314778e-01   8.5666667e-01
   9.9317957e-01   8.6000000e-01
   9.9341567e-01   8.6333333e-01
   9.9342548e-01   8.6666667e-01
   9.9364337e-01   8.7000000e-01
   9.9365796e-01   8.7333333e-01
   9.9368736e-01   8.7666667e-01
   9.9385489e-01   8.8000000e-01
   9.9387430e-01   8.8333333e-01
   9.9411113e-01   8.8666667e-01
   9.9422581e-01   8.9000000e-01
   9.9428309e-01   8.9333333e-01
   9.9432861e-01   8.9666667e-01
   9.9435208e-01   9.0000000e-01
   9.9461963e-01   9.0333333e-01
   9.9479291e-01   9.0666667e-01
   9.9482061e-01   9.1000000e-01
   9.9485602e-01   9.1333333e-01
   9.9487739e-01   9.1666667e-01
   9.9522695e-01   9.2000000e-01
   9.9530980e-01   9.2333333e-01
   9.9549165e-01   9.2666667e-01
   9.9567002e-01   9.3000000e-01
   9.9645611e-01   9.3333333e-01
   9.9650810e-01   9.3666667e-01
   9.9665681e-01   9.4000000e-01
   9.9677429e-01   9.4333333e-01
   9.9750924e-01   9.4666667e-01
   9.9770918e-01   9.5000000e-01
   9.9771074e-01   9.5333333e-01
   9.9771713e-01   9.5666667e-01
   9.9772281e-01   9.6000000e-01
   9.9775719e-01   9.6333333e-01
   9.9777928e-01   9.6666667e-01
   9.9783156e-01   9.7000000e-01
   9.9785101e-01   9.7333333e-01
   9.9814932e-01   9.7666667e-01
   9.9859931e-01   9.8000000e-01
   1.0017624e+00   9.8333333e-01
   1.0477658e+00   9.8666667e-01
   1.0646807e+00   9.9000000e-01
   1.0895808e+00   9.9333333e-01
   1.3775886e+00   9.9666667e-01


==> chapter_05/Figs/fig5_5a/p07/01_std10m2red2_sy.txt <==
	x		y
   7.5617243e-01   0.0000000e+00
   7.5617243e-01   3.3333333e-03
   8.0116081e-01   6.6666667e-03
   8.0854864e-01   1.0000000e-02
   8.1198712e-01   1.3333333e-02
   8.6845431e-01   1.6666667e-02
   8.7329928e-01   2.0000000e-02
   8.7599187e-01   2.3333333e-02
   8.8969936e-01   2.6666667e-02
   8.9549585e-01   3.0000000e-02
   9.0768434e-01   3.3333333e-02
   9.0808899e-01   3.6666667e-02
   9.0809528e-01   4.0000000e-02
   9.0940976e-01   4.3333333e-02
   9.1222671e-01   4.6666667e-02
   9.1408918e-01   5.0000000e-02
   9.1445792e-01   5.3333333e-02
   9.1593674e-01   5.6666667e-02
   9.1786219e-01   6.0000000e-02
   9.2050203e-01   6.3333333e-02
   9.2622761e-01   6.6666667e-02
   9.3235918e-01   7.0000000e-02
   9.3897356e-01   7.3333333e-02
   9.5081955e-01   7.6666667e-02
   9.5422611e-01   8.0000000e-02
   9.6209421e-01   8.3333333e-02
   9.6757612e-01   8.6666667e-02
   9.7300083e-01   9.0000000e-02
   9.7410482e-01   9.3333333e-02
   9.7535142e-01   9.6666667e-02
   9.7716307e-01   1.0000000e-01
   9.7807387e-01   1.0333333e-01
   9.8032996e-01   1.0666667e-01
   9.8464157e-01   1.1000000e-01
   9.8465929e-01   1.1333333e-01
   9.8674168e-01   1.1666667e-01
   9.9050654e-01   1.2000000e-01
   9.9066524e-01   1.2333333e-01
   9.9256132e-01   1.2666667e-01
   9.9268540e-01   1.3000000e-01
   9.9340482e-01   1.3333333e-01
   9.9480697e-01   1.3666667e-01
   9.9500666e-01   1.4000000e-01
   9.9564324e-01   1.4333333e-01
   9.9610247e-01   1.4666667e-01
   9.9670754e-01   1.5000000e-01
   9.9831867e-01   1.5333333e-01
   9.9979990e-01   1.5666667e-01
   9.9979998e-01   1.6000000e-01
   9.9979998e-01   1.6333333e-01
   1.0000353e+00   1.6666667e-01
   1.0003724e+00   1.7000000e-01
   1.0008517e+00   1.7333333e-01
   1.0049850e+00   1.7666667e-01
   1.0057749e+00   1.8000000e-01
   1.0134838e+00   1.8333333e-01
   1.0194750e+00   1.8666667e-01
   1.0205710e+00   1.9000000e-01
   1.0213967e+00   1.9333333e-01
   1.0250068e+00   1.9666667e-01
   1.0251541e+00   2.0000000e-01
   1.0268166e+00   2.0333333e-01
   1.0293304e+00   2.0666667e-01
   1.0330029e+00   2.1000000e-01
   1.0333829e+00   2.1333333e-01
   1.0354825e+00   2.1666667e-01
   1.0430238e+00   2.2000000e-01
   1.0455513e+00   2.2333333e-01
   1.0484571e+00   2.2666667e-01
   1.0489106e+00   2.3000000e-01
   1.0505534e+00   2.3333333e-01
   1.0595164e+00   2.3666667e-01
   1.0619099e+00   2.4000000e-01
   1.0655282e+00   2.4333333e-01
   1.0685671e+00   2.4666667e-01
   1.0717296e+00   2.5000000e-01
   1.0775026e+00   2.5333333e-01
   1.0898358e+00   2.5666667e-01
   1.0961987e+00   2.6000000e-01
   1.0987300e+00   2.6333333e-01
   1.1008674e+00   2.6666667e-01
   1.1049698e+00   2.7000000e-01
   1.1058930e+00   2.7333333e-01
   1.1095434e+00   2.7666667e-01
   1.1162803e+00   2.8000000e-01
   1.1180486e+00   2.8333333e-01
   1.1187782e+00   2.8666667e-01
   1.1197016e+00   2.9000000e-01
   1.1233870e+00   2.9333333e-01
   1.1285164e+00   2.9666667e-01
   1.1312110e+00   3.0000000e-01
   1.1326427e+00   3.0333333e-01
   1.1334337e+00   3.0666667e-01
   1.1389043e+00   3.1000000e-01
   1.1467932e+00   3.1333333e-01
   1.1488645e+00   3.1666667e-01
   1.1488852e+00   3.2000000e-01
   1.1565555e+00   3.2333333e-01
   1.1586067e+00   3.2666667e-01
   1.1608306e+00   3.3000000e-01
   1.1717788e+00   3.3333333e-01
   1.1720659e+00   3.3666667e-01
   1.1826678e+00   3.4000000e-01
   1.1832544e+00   3.4333333e-01
   1.1845363e+00   3.4666667e-01
   1.1860523e+00   3.5000000e-01
   1.1862438e+00   3.5333333e-01
   1.1914254e+00   3.5666667e-01
   1.1923996e+00   3.6000000e-01
   1.1933671e+00   3.6333333e-01
   1.2023113e+00   3.6666667e-01
   1.2042414e+00   3.7000000e-01
   1.2135235e+00   3.7333333e-01
   1.2146674e+00   3.7666667e-01
   1.2193269e+00   3.8000000e-01
   1.2214701e+00   3.8333333e-01
   1.2218476e+00   3.8666667e-01
   1.2242534e+00   3.9000000e-01
   1.2316614e+00   3.9333333e-01
   1.2323041e+00   3.9666667e-01
   1.2324845e+00   4.0000000e-01
   1.2330464e+00   4.0333333e-01
   1.2350664e+00   4.0666667e-01
   1.2354738e+00   4.1000000e-01
   1.2391382e+00   4.1333333e-01
   1.2410310e+00   4.1666667e-01
   1.2435515e+00   4.2000000e-01
   1.2498185e+00   4.2333333e-01
   1.2668086e+00   4.2666667e-01
   1.2685011e+00   4.3000000e-01
   1.2749789e+00   4.3333333e-01
   1.2753053e+00   4.3666667e-01
   1.2755833e+00   4.4000000e-01
   1.2798717e+00   4.4333333e-01
   1.2827321e+00   4.4666667e-01
   1.2833896e+00   4.5000000e-01
   1.2849834e+00   4.5333333e-01
   1.2861728e+00   4.5666667e-01
   1.2888884e+00   4.6000000e-01
   1.2921054e+00   4.6333333e-01
   1.2921315e+00   4.6666667e-01
   1.2996509e+00   4.7000000e-01
   1.3071085e+00   4.7333333e-01
   1.3081748e+00   4.7666667e-01
   1.3150071e+00   4.8000000e-01
   1.3151027e+00   4.8333333e-01
   1.3215526e+00   4.8666667e-01
   1.3248206e+00   4.9000000e-01
   1.3254291e+00   4.9333333e-01
   1.3275668e+00   4.9666667e-01
   1.3442599e+00   5.0000000e-01
   1.3525373e+00   5.0333333e-01
   1.3531785e+00   5.0666667e-01
   1.3560677e+00   5.1000000e-01
   1.3574913e+00   5.1333333e-01
   1.3615356e+00   5.1666667e-01
   1.3619636e+00   5.2000000e-01
   1.3619863e+00   5.2333333e-01
   1.3749396e+00   5.2666667e-01
   1.3758273e+00   5.3000000e-01
   1.3784812e+00   5.3333333e-01
   1.3785950e+00   5.3666667e-01
   1.3822871e+00   5.4000000e-01
   1.3899937e+00   5.4333333e-01
   1.3907405e+00   5.4666667e-01
   1.3923563e+00   5.5000000e-01
   1.3979836e+00   5.5333333e-01
   1.3995035e+00   5.5666667e-01
   1.4028887e+00   5.6000000e-01
   1.4063601e+00   5.6333333e-01
   1.4074475e+00   5.6666667e-01
   1.4133215e+00   5.7000000e-01
   1.4138080e+00   5.7333333e-01
   1.4159992e+00   5.7666667e-01
   1.4227502e+00   5.8000000e-01
   1.4237560e+00   5.8333333e-01
   1.4241253e+00   5.8666667e-01
   1.4241662e+00   5.9000000e-01
   1.4249043e+00   5.9333333e-01
   1.4255606e+00   5.9666667e-01
   1.4368227e+00   6.0000000e-01
   1.4390415e+00   6.0333333e-01
   1.4413666e+00   6.0666667e-01
   1.4493280e+00   6.1000000e-01
   1.4502704e+00   6.1333333e-01
   1.4506135e+00   6.1666667e-01
   1.4507962e+00   6.2000000e-01
   1.4627235e+00   6.2333333e-01
   1.4647650e+00   6.2666667e-01
   1.4664157e+00   6.3000000e-01
   1.4734048e+00   6.3333333e-01
   1.4755489e+00   6.3666667e-01
   1.4756823e+00   6.4000000e-01
   1.4787892e+00   6.4333333e-01
   1.4994730e+00   6.4666667e-01
   1.5074850e+00   6.5000000e-01
   1.5099688e+00   6.5333333e-01
   1.5186387e+00   6.5666667e-01
   1.5210849e+00   6.6000000e-01
   1.5223735e+00   6.6333333e-01
   1.5288136e+00   6.6666667e-01
   1.5300119e+00   6.7000000e-01
   1.5307245e+00   6.7333333e-01
   1.5320145e+00   6.7666667e-01
   1.5398995e+00   6.8000000e-01
   1.5520453e+00   6.8333333e-01
   1.5540190e+00   6.8666667e-01
   1.5562633e+00   6.9000000e-01
   1.5625671e+00   6.9333333e-01
   1.5745845e+00   6.9666667e-01
   1.5815022e+00   7.0000000e-01
   1.5905169e+00   7.0333333e-01
   1.5908738e+00   7.0666667e-01
   1.5976595e+00   7.1000000e-01
   1.5976915e+00   7.1333333e-01
   1.6005464e+00   7.1666667e-01
   1.6007308e+00   7.2000000e-01
   1.6041633e+00   7.2333333e-01
   1.6076003e+00   7.2666667e-01
   1.6078294e+00   7.3000000e-01
   1.6103295e+00   7.3333333e-01
   1.6108656e+00   7.3666667e-01
   1.6222136e+00   7.4000000e-01
   1.6335281e+00   7.4333333e-01
   1.6337016e+00   7.4666667e-01
   1.6349559e+00   7.5000000e-01
   1.6375114e+00   7.5333333e-01
   1.6390827e+00   7.5666667e-01
   1.6450569e+00   7.6000000e-01
   1.6463372e+00   7.6333333e-01
   1.6502098e+00   7.6666667e-01
   1.6511827e+00   7.7000000e-01
   1.6546096e+00   7.7333333e-01
   1.6657027e+00   7.7666667e-01
   1.6741163e+00   7.8000000e-01
   1.6772147e+00   7.8333333e-01
   1.6805566e+00   7.8666667e-01
   1.6812951e+00   7.9000000e-01
   1.6823170e+00   7.9333333e-01
   1.6847220e+00   7.9666667e-01
   1.6850584e+00   8.0000000e-01
   1.6903371e+00   8.0333333e-01
   1.6903950e+00   8.0666667e-01
   1.6985701e+00   8.1000000e-01
   1.7063624e+00   8.1333333e-01
   1.7085125e+00   8.1666667e-01
   1.7172087e+00   8.2000000e-01
   1.7208466e+00   8.2333333e-01
   1.7226342e+00   8.2666667e-01
   1.7560259e+00   8.3000000e-01
   1.7620861e+00   8.3333333e-01
   1.7665563e+00   8.3666667e-01
   1.7700375e+00   8.4000000e-01
   1.7732686e+00   8.4333333e-01
   1.7774964e+00   8.4666667e-01
   1.7796330e+00   8.5000000e-01
   1.7832368e+00   8.5333333e-01
   1.7834027e+00   8.5666667e-01
   1.7849656e+00   8.6000000e-01
   1.7932074e+00   8.6333333e-01
   1.8173629e+00   8.6666667e-01
   1.8476872e+00   8.7000000e-01
   1.8651966e+00   8.7333333e-01
   1.8914250e+00   8.7666667e-01
   1.9182442e+00   8.8000000e-01
   1.9291830e+00   8.8333333e-01
   1.9442475e+00   8.8666667e-01
   1.9613035e+00   8.9000000e-01
   1.9681489e+00   8.9333333e-01
   1.9846136e+00   8.9666667e-01
   2.0018381e+00   9.0000000e-01
   2.0120213e+00   9.0333333e-01
   2.0184406e+00   9.0666667e-01
   2.0269287e+00   9.1000000e-01
   2.0393235e+00   9.1333333e-01
   2.0545395e+00   9.1666667e-01
   2.0996382e+00   9.2000000e-01
   2.1568369e+00   9.2333333e-01
   2.1678000e+00   9.2666667e-01
   2.1681039e+00   9.3000000e-01
   2.1749866e+00   9.3333333e-01
   2.2052770e+00   9.3666667e-01
   2.3151919e+00   9.4000000e-01


==> chapter_05/Figs/fig5_5a/p07/02_std10m2red2_rd.txt <==
	x		y
   7.6721463e-01   0.0000000e+00
   7.6721463e-01   3.3333333e-03
   7.9594709e-01   6.6666667e-03
   8.0238546e-01   1.0000000e-02
   8.0302691e-01   1.3333333e-02
   8.2365983e-01   1.6666667e-02
   8.2381101e-01   2.0000000e-02
   8.6960214e-01   2.3333333e-02
   8.7117283e-01   2.6666667e-02
   8.7243643e-01   3.0000000e-02
   8.7555405e-01   3.3333333e-02
   8.7890943e-01   3.6666667e-02
   8.8477068e-01   4.0000000e-02
   8.8680772e-01   4.3333333e-02
   8.8718769e-01   4.6666667e-02
   8.8773032e-01   5.0000000e-02
   8.8785811e-01   5.3333333e-02
   8.8881446e-01   5.6666667e-02
   8.8928488e-01   6.0000000e-02
   8.9334739e-01   6.3333333e-02
   8.9705060e-01   6.6666667e-02
   8.9801877e-01   7.0000000e-02
   9.0697390e-01   7.3333333e-02
   9.0778822e-01   7.6666667e-02
   9.0879590e-01   8.0000000e-02
   9.0965620e-01   8.3333333e-02
   9.1242606e-01   8.6666667e-02
   9.1452631e-01   9.0000000e-02
   9.1546455e-01   9.3333333e-02
   9.1890126e-01   9.6666667e-02
   9.2405415e-01   1.0000000e-01
   9.2409993e-01   1.0333333e-01
   9.2497584e-01   1.0666667e-01
   9.2521971e-01   1.1000000e-01
   9.2786031e-01   1.1333333e-01
   9.3120788e-01   1.1666667e-01
   9.3220191e-01   1.2000000e-01
   9.3267128e-01   1.2333333e-01
   9.3791410e-01   1.2666667e-01
   9.3807391e-01   1.3000000e-01
   9.3854000e-01   1.3333333e-01
   9.3912763e-01   1.3666667e-01
   9.4108648e-01   1.4000000e-01
   9.4165633e-01   1.4333333e-01
   9.4219017e-01   1.4666667e-01
   9.4333789e-01   1.5000000e-01
   9.4346915e-01   1.5333333e-01
   9.4688124e-01   1.5666667e-01
   9.4713665e-01   1.6000000e-01
   9.4906255e-01   1.6333333e-01
   9.4911605e-01   1.6666667e-01
   9.4913647e-01   1.7000000e-01
   9.5156168e-01   1.7333333e-01
   9.5239576e-01   1.7666667e-01
   9.5393356e-01   1.8000000e-01
   9.5423800e-01   1.8333333e-01
   9.5451500e-01   1.8666667e-01
   9.5535421e-01   1.9000000e-01
   9.5619470e-01   1.9333333e-01
   9.5671062e-01   1.9666667e-01
   9.5677918e-01   2.0000000e-01
   9.5687675e-01   2.0333333e-01
   9.5689047e-01   2.0666667e-01
   9.5828102e-01   2.1000000e-01
   9.5890770e-01   2.1333333e-01
   9.5920011e-01   2.1666667e-01
   9.5932840e-01   2.2000000e-01
   9.5948668e-01   2.2333333e-01
   9.6017766e-01   2.2666667e-01
   9.6053446e-01   2.3000000e-01
   9.6108489e-01   2.3333333e-01
   9.6165890e-01   2.3666667e-01
   9.6169778e-01   2.4000000e-01
   9.6227558e-01   2.4333333e-01
   9.6242712e-01   2.4666667e-01
   9.6243746e-01   2.5000000e-01
   9.6332662e-01   2.5333333e-01
   9.6345096e-01   2.5666667e-01
   9.6432291e-01   2.6000000e-01
   9.6560913e-01   2.6333333e-01
   9.6577737e-01   2.6666667e-01
   9.6599411e-01   2.7000000e-01
   9.6762944e-01   2.7333333e-01
   9.6774333e-01   2.7666667e-01
   9.6884999e-01   2.8000000e-01
   9.6924233e-01   2.8333333e-01
   9.6995597e-01   2.8666667e-01
   9.7080493e-01   2.9000000e-01
   9.7167358e-01   2.9333333e-01
   9.7204413e-01   2.9666667e-01
   9.7205834e-01   3.0000000e-01
   9.7233664e-01   3.0333333e-01
   9.7259368e-01   3.0666667e-01
   9.7291201e-01   3.1000000e-01
   9.7291590e-01   3.1333333e-01
   9.7312736e-01   3.1666667e-01
   9.7370525e-01   3.2000000e-01
   9.7406742e-01   3.2333333e-01
   9.7451246e-01   3.2666667e-01
   9.7453863e-01   3.3000000e-01
   9.7592675e-01   3.3333333e-01
   9.7627589e-01   3.3666667e-01
   9.7629076e-01   3.4000000e-01
   9.7651938e-01   3.4333333e-01
   9.7652486e-01   3.4666667e-01
   9.7698137e-01   3.5000000e-01
   9.7759659e-01   3.5333333e-01
   9.7915640e-01   3.5666667e-01
   9.8025895e-01   3.6000000e-01
   9.8107217e-01   3.6333333e-01
   9.8183010e-01   3.6666667e-01
   9.8216521e-01   3.7000000e-01
   9.8220222e-01   3.7333333e-01
   9.8238016e-01   3.7666667e-01
   9.8288600e-01   3.8000000e-01
   9.8302437e-01   3.8333333e-01
   9.8310805e-01   3.8666667e-01
   9.8341903e-01   3.9000000e-01
   9.8377851e-01   3.9333333e-01
   9.8389087e-01   3.9666667e-01
   9.8391782e-01   4.0000000e-01
   9.8393615e-01   4.0333333e-01
   9.8419240e-01   4.0666667e-01
   9.8435871e-01   4.1000000e-01
   9.8457150e-01   4.1333333e-01
   9.8473815e-01   4.1666667e-01
   9.8480437e-01   4.2000000e-01
   9.8494473e-01   4.2333333e-01
   9.8514915e-01   4.2666667e-01
   9.8521967e-01   4.3000000e-01
   9.8535579e-01   4.3333333e-01
   9.8540997e-01   4.3666667e-01
   9.8561332e-01   4.4000000e-01
   9.8621250e-01   4.4333333e-01
   9.8649807e-01   4.4666667e-01
   9.8689532e-01   4.5000000e-01
   9.8689545e-01   4.5333333e-01
   9.8706223e-01   4.5666667e-01
   9.8745798e-01   4.6000000e-01
   9.8764881e-01   4.6333333e-01
   9.8766464e-01   4.6666667e-01
   9.8773473e-01   4.7000000e-01
   9.8803639e-01   4.7333333e-01
   9.8804781e-01   4.7666667e-01
   9.8807035e-01   4.8000000e-01
   9.8827735e-01   4.8333333e-01
   9.8850439e-01   4.8666667e-01
   9.8858720e-01   4.9000000e-01
   9.8860548e-01   4.9333333e-01
   9.8867446e-01   4.9666667e-01
   9.8876327e-01   5.0000000e-01
   9.8885728e-01   5.0333333e-01
   9.8886794e-01   5.0666667e-01
   9.8912981e-01   5.1000000e-01
   9.8931130e-01   5.1333333e-01
   9.8951150e-01   5.1666667e-01
   9.8952357e-01   5.2000000e-01
   9.8956888e-01   5.2333333e-01
   9.8964815e-01   5.2666667e-01
   9.8977413e-01   5.3000000e-01
   9.9006677e-01   5.3333333e-01
   9.9009982e-01   5.3666667e-01
   9.9016703e-01   5.4000000e-01
   9.9050805e-01   5.4333333e-01
   9.9073058e-01   5.4666667e-01
   9.9083714e-01   5.5000000e-01
   9.9104461e-01   5.5333333e-01
   9.9122453e-01   5.5666667e-01
   9.9130118e-01   5.6000000e-01
   9.9146581e-01   5.6333333e-01
   9.9205970e-01   5.6666667e-01
   9.9223762e-01   5.7000000e-01
   9.9223992e-01   5.7333333e-01
   9.9230190e-01   5.7666667e-01
   9.9238768e-01   5.8000000e-01
   9.9241162e-01   5.8333333e-01
   9.9303042e-01   5.8666667e-01
   9.9315562e-01   5.9000000e-01
   9.9364420e-01   5.9333333e-01
   9.9366039e-01   5.9666667e-01
   9.9421124e-01   6.0000000e-01
   9.9426480e-01   6.0333333e-01
   9.9430873e-01   6.0666667e-01
   9.9446480e-01   6.1000000e-01
   9.9461774e-01   6.1333333e-01
   9.9469991e-01   6.1666667e-01
   9.9479520e-01   6.2000000e-01
   9.9485247e-01   6.2333333e-01
   9.9485974e-01   6.2666667e-01
   9.9498078e-01   6.3000000e-01
   9.9499109e-01   6.3333333e-01
   9.9507867e-01   6.3666667e-01
   9.9513149e-01   6.4000000e-01
   9.9544814e-01   6.4333333e-01
   9.9552132e-01   6.4666667e-01
   9.9557002e-01   6.5000000e-01
   9.9566537e-01   6.5333333e-01
   9.9578665e-01   6.5666667e-01
   9.9585864e-01   6.6000000e-01
   9.9597216e-01   6.6333333e-01
   9.9604182e-01   6.6666667e-01
   9.9606513e-01   6.7000000e-01
   9.9633460e-01   6.7333333e-01
   9.9644498e-01   6.7666667e-01
   9.9650393e-01   6.8000000e-01
   9.9650455e-01   6.8333333e-01
   9.9658231e-01   6.8666667e-01
   9.9676732e-01   6.9000000e-01
   9.9687816e-01   6.9333333e-01
   9.9711220e-01   6.9666667e-01
   9.9723640e-01   7.0000000e-01
   9.9736337e-01   7.0333333e-01
   9.9738064e-01   7.0666667e-01
   9.9802452e-01   7.1000000e-01
   9.9805752e-01   7.1333333e-01
   9.9839156e-01   7.1666667e-01
   9.9873907e-01   7.2000000e-01
   9.9886312e-01   7.2333333e-01
   9.9895097e-01   7.2666667e-01
   9.9914929e-01   7.3000000e-01
   9.9959471e-01   7.3333333e-01
   9.9977897e-01   7.3666667e-01
   9.9984993e-01   7.4000000e-01
   9.9984999e-01   7.4333333e-01
   9.9984999e-01   7.4666667e-01
   9.9984999e-01   7.5000000e-01
   9.9985002e-01   7.5333333e-01
   9.9987995e-01   7.5666667e-01
   9.9987998e-01   7.6000000e-01
   9.9987999e-01   7.6333333e-01
   9.9988000e-01   7.6666667e-01
   1.0000000e+00   7.7000000e-01
   1.0000000e+00   7.7333333e-01
   1.0000000e+00   7.7666667e-01
   1.0008387e+00   7.8000000e-01
   1.0326189e+00   7.8333333e-01
   1.0337203e+00   7.8666667e-01
   1.0416888e+00   7.9000000e-01
   1.0437300e+00   7.9333333e-01
   1.0459223e+00   7.9666667e-01
   1.0583381e+00   8.0000000e-01
   1.0765707e+00   8.0333333e-01
   1.0775590e+00   8.0666667e-01
   1.0807523e+00   8.1000000e-01
   1.0833867e+00   8.1333333e-01
   1.0836418e+00   8.1666667e-01
   1.0970505e+00   8.2000000e-01
   1.1008531e+00   8.2333333e-01
   1.1033583e+00   8.2666667e-01
   1.1066249e+00   8.3000000e-01
   1.1117464e+00   8.3333333e-01
   1.1127436e+00   8.3666667e-01
   1.1274138e+00   8.4000000e-01
   1.1446912e+00   8.4333333e-01
   1.1471663e+00   8.4666667e-01
   1.1583327e+00   8.5000000e-01
   1.1639970e+00   8.5333333e-01
   1.1662740e+00   8.5666667e-01
   1.1710767e+00   8.6000000e-01
   1.1722625e+00   8.6333333e-01
   1.1766167e+00   8.6666667e-01
   1.1818504e+00   8.7000000e-01
   1.1847278e+00   8.7333333e-01
   1.1886312e+00   8.7666667e-01
   1.1907730e+00   8.8000000e-01
   1.2042567e+00   8.8333333e-01
   1.2072306e+00   8.8666667e-01
   1.2090400e+00   8.9000000e-01
   1.2380277e+00   8.9333333e-01
   1.2478593e+00   8.9666667e-01
   1.2536622e+00   9.0000000e-01
   1.2592775e+00   9.0333333e-01
   1.2613631e+00   9.0666667e-01
   1.2677257e+00   9.1000000e-01
   1.2791694e+00   9.1333333e-01
   1.2857621e+00   9.1666667e-01
   1.3385741e+00   9.2000000e-01
   1.3489003e+00   9.2333333e-01
   1.3761973e+00   9.2666667e-01
   1.3837545e+00   9.3000000e-01
   1.3904311e+00   9.3333333e-01
   1.4976928e+00   9.3666667e-01
   1.5102996e+00   9.4000000e-01



==> chapter_05/Figs/fig5_5a/p07/03_std10m2red3_sy.txt <==
	x		y
   6.6353473e-01   0.0000000e+00
   6.6353473e-01   3.3333333e-03
   6.7762678e-01   6.6666667e-03
   7.7990932e-01   1.0000000e-02
   7.8152766e-01   1.3333333e-02
   7.9968039e-01   1.6666667e-02
   8.1328143e-01   2.0000000e-02
   8.4630531e-01   2.3333333e-02
   8.5781135e-01   2.6666667e-02
   8.6627804e-01   3.0000000e-02
   8.7570880e-01   3.3333333e-02
   9.0126345e-01   3.6666667e-02
   9.0742390e-01   4.0000000e-02
   9.0756498e-01   4.3333333e-02
   9.0786819e-01   4.6666667e-02
   9.0798038e-01   5.0000000e-02
   9.0804829e-01   5.3333333e-02
   9.1513444e-01   5.6666667e-02
   9.1712602e-01   6.0000000e-02
   9.1908612e-01   6.3333333e-02
   9.2353207e-01   6.6666667e-02
   9.3919692e-01   7.0000000e-02
   9.4053702e-01   7.3333333e-02
   9.4322710e-01   7.6666667e-02
   9.4496143e-01   8.0000000e-02
   9.4737023e-01   8.3333333e-02
   9.4777989e-01   8.6666667e-02
   9.4976721e-01   9.0000000e-02
   9.5351670e-01   9.3333333e-02
   9.5395150e-01   9.6666667e-02
   9.5557437e-01   1.0000000e-01
   9.5584811e-01   1.0333333e-01
   9.6982850e-01   1.0666667e-01
   9.7000049e-01   1.1000000e-01
   9.7203523e-01   1.1333333e-01
   9.7551898e-01   1.1666667e-01
   9.7625717e-01   1.2000000e-01
   9.8092820e-01   1.2333333e-01
   9.8138901e-01   1.2666667e-01
   9.8220100e-01   1.3000000e-01
   9.8442983e-01   1.3333333e-01
   9.8553689e-01   1.3666667e-01
   9.8603005e-01   1.4000000e-01
   9.8683112e-01   1.4333333e-01
   9.8697337e-01   1.4666667e-01
   9.8821558e-01   1.5000000e-01
   9.8852013e-01   1.5333333e-01
   9.9069795e-01   1.5666667e-01
   9.9260158e-01   1.6000000e-01
   9.9416036e-01   1.6333333e-01
   9.9589764e-01   1.6666667e-01
   9.9605258e-01   1.7000000e-01
   1.0004844e+00   1.7333333e-01
   1.0025508e+00   1.7666667e-01
   1.0160317e+00   1.8000000e-01
   1.0194382e+00   1.8333333e-01
   1.0228344e+00   1.8666667e-01
   1.0240139e+00   1.9000000e-01
   1.0291492e+00   1.9333333e-01
   1.0377302e+00   1.9666667e-01
   1.0402788e+00   2.0000000e-01
   1.0452907e+00   2.0333333e-01
   1.0511559e+00   2.0666667e-01
   1.0519480e+00   2.1000000e-01
   1.0556725e+00   2.1333333e-01
   1.0582488e+00   2.1666667e-01
   1.0584037e+00   2.2000000e-01
   1.0670872e+00   2.2333333e-01
   1.0699571e+00   2.2666667e-01
   1.0746086e+00   2.3000000e-01
   1.0769150e+00   2.3333333e-01
   1.0794233e+00   2.3666667e-01
   1.0806837e+00   2.4000000e-01
   1.0808149e+00   2.4333333e-01
   1.0812011e+00   2.4666667e-01
   1.0859226e+00   2.5000000e-01
   1.0900737e+00   2.5333333e-01
   1.0972785e+00   2.5666667e-01
   1.0987659e+00   2.6000000e-01
   1.1030718e+00   2.6333333e-01
   1.1108460e+00   2.6666667e-01
   1.1160179e+00   2.7000000e-01
   1.1199699e+00   2.7333333e-01
   1.1206892e+00   2.7666667e-01
   1.1267482e+00   2.8000000e-01
   1.1278612e+00   2.8333333e-01
   1.1296058e+00   2.8666667e-01
   1.1309335e+00   2.9000000e-01
   1.1333057e+00   2.9333333e-01
   1.1365117e+00   2.9666667e-01
   1.1370293e+00   3.0000000e-01
   1.1381643e+00   3.0333333e-01
   1.1411268e+00   3.0666667e-01
   1.1418588e+00   3.1000000e-01
   1.1463630e+00   3.1333333e-01
   1.1494492e+00   3.1666667e-01
   1.1501720e+00   3.2000000e-01
   1.1515050e+00   3.2333333e-01
   1.1521109e+00   3.2666667e-01
   1.1637715e+00   3.3000000e-01
   1.1641657e+00   3.3333333e-01
   1.1646663e+00   3.3666667e-01
   1.1673859e+00   3.4000000e-01
   1.1694715e+00   3.4333333e-01
   1.1703826e+00   3.4666667e-01
   1.1738232e+00   3.5000000e-01
   1.1776061e+00   3.5333333e-01
   1.1806788e+00   3.5666667e-01
   1.1815747e+00   3.6000000e-01
   1.1839659e+00   3.6333333e-01
   1.1890255e+00   3.6666667e-01
   1.1967156e+00   3.7000000e-01
   1.2010874e+00   3.7333333e-01
   1.2073043e+00   3.7666667e-01
   1.2121892e+00   3.8000000e-01
   1.2155998e+00   3.8333333e-01
   1.2173650e+00   3.8666667e-01
   1.2223770e+00   3.9000000e-01
   1.2250480e+00   3.9333333e-01
   1.2273263e+00   3.9666667e-01
   1.2357039e+00   4.0000000e-01
   1.2408249e+00   4.0333333e-01
   1.2463686e+00   4.0666667e-01
   1.2468814e+00   4.1000000e-01
   1.2494646e+00   4.1333333e-01
   1.2552038e+00   4.1666667e-01
   1.2593687e+00   4.2000000e-01
   1.2600820e+00   4.2333333e-01
   1.2697666e+00   4.2666667e-01
   1.2778690e+00   4.3000000e-01
   1.2780164e+00   4.3333333e-01
   1.2887513e+00   4.3666667e-01
   1.2948352e+00   4.4000000e-01
   1.2958145e+00   4.4333333e-01
   1.2993212e+00   4.4666667e-01
   1.3005934e+00   4.5000000e-01
   1.3026951e+00   4.5333333e-01
   1.3027835e+00   4.5666667e-01
   1.3113972e+00   4.6000000e-01
   1.3150503e+00   4.6333333e-01
   1.3305683e+00   4.6666667e-01
   1.3332341e+00   4.7000000e-01
   1.3347429e+00   4.7333333e-01
   1.3351567e+00   4.7666667e-01
   1.3360780e+00   4.8000000e-01
   1.3384455e+00   4.8333333e-01
   1.3432617e+00   4.8666667e-01
   1.3481923e+00   4.9000000e-01
   1.3490912e+00   4.9333333e-01
   1.3491028e+00   4.9666667e-01
   1.3500719e+00   5.0000000e-01
   1.3512553e+00   5.0333333e-01
   1.3560615e+00   5.0666667e-01
   1.3566016e+00   5.1000000e-01
   1.3577074e+00   5.1333333e-01
   1.3583688e+00   5.1666667e-01
   1.3609422e+00   5.2000000e-01
   1.3678710e+00   5.2333333e-01
   1.3682332e+00   5.2666667e-01
   1.3689166e+00   5.3000000e-01
   1.3704943e+00   5.3333333e-01
   1.3759419e+00   5.3666667e-01
   1.3803113e+00   5.4000000e-01
   1.3834608e+00   5.4333333e-01
   1.3847940e+00   5.4666667e-01
   1.3869669e+00   5.5000000e-01
   1.3890158e+00   5.5333333e-01
   1.3891059e+00   5.5666667e-01
   1.3894224e+00   5.6000000e-01
   1.3938891e+00   5.6333333e-01
   1.3970934e+00   5.6666667e-01
   1.4004416e+00   5.7000000e-01
   1.4039387e+00   5.7333333e-01
   1.4106733e+00   5.7666667e-01
   1.4148915e+00   5.8000000e-01
   1.4158057e+00   5.8333333e-01
   1.4181164e+00   5.8666667e-01
   1.4198005e+00   5.9000000e-01
   1.4198886e+00   5.9333333e-01
   1.4230273e+00   5.9666667e-01
   1.4236941e+00   6.0000000e-01
   1.4247278e+00   6.0333333e-01
   1.4463927e+00   6.0666667e-01
   1.4504214e+00   6.1000000e-01
   1.4526697e+00   6.1333333e-01
   1.4544254e+00   6.1666667e-01
   1.4567322e+00   6.2000000e-01
   1.4593671e+00   6.2333333e-01
   1.4627654e+00   6.2666667e-01
   1.4640329e+00   6.3000000e-01
   1.4642673e+00   6.3333333e-01
   1.4741747e+00   6.3666667e-01
   1.4749340e+00   6.4000000e-01
   1.4769504e+00   6.4333333e-01
   1.4794448e+00   6.4666667e-01
   1.4840879e+00   6.5000000e-01
   1.4867565e+00   6.5333333e-01
   1.4902387e+00   6.5666667e-01
   1.4929345e+00   6.6000000e-01
   1.4935073e+00   6.6333333e-01
   1.4956503e+00   6.6666667e-01
   1.4997290e+00   6.7000000e-01
   1.5006230e+00   6.7333333e-01
   1.5019819e+00   6.7666667e-01
   1.5070168e+00   6.8000000e-01
   1.5102796e+00   6.8333333e-01
   1.5120508e+00   6.8666667e-01
   1.5130914e+00   6.9000000e-01
   1.5377704e+00   6.9333333e-01
   1.5397207e+00   6.9666667e-01
   1.5401537e+00   7.0000000e-01
   1.5444947e+00   7.0333333e-01
   1.5446157e+00   7.0666667e-01
   1.5446653e+00   7.1000000e-01
   1.5461821e+00   7.1333333e-01
   1.5539622e+00   7.1666667e-01
   1.5540343e+00   7.2000000e-01
   1.5559106e+00   7.2333333e-01
   1.5573418e+00   7.2666667e-01
   1.5631324e+00   7.3000000e-01
   1.5639083e+00   7.3333333e-01
   1.5664197e+00   7.3666667e-01
   1.5680309e+00   7.4000000e-01
   1.5684832e+00   7.4333333e-01
   1.5728088e+00   7.4666667e-01
   1.5734764e+00   7.5000000e-01
   1.5830697e+00   7.5333333e-01
   1.5846710e+00   7.5666667e-01
   1.6026091e+00   7.6000000e-01
   1.6068049e+00   7.6333333e-01
   1.6083446e+00   7.6666667e-01
   1.6154832e+00   7.7000000e-01
   1.6164580e+00   7.7333333e-01
   1.6180366e+00   7.7666667e-01
   1.6211148e+00   7.8000000e-01
   1.6244755e+00   7.8333333e-01
   1.6275705e+00   7.8666667e-01
   1.6327969e+00   7.9000000e-01
   1.6421414e+00   7.9333333e-01
   1.6443843e+00   7.9666667e-01
   1.6496451e+00   8.0000000e-01
   1.6531559e+00   8.0333333e-01
   1.6678609e+00   8.0666667e-01
   1.6733123e+00   8.1000000e-01
   1.6734360e+00   8.1333333e-01
   1.6740215e+00   8.1666667e-01
   1.6746162e+00   8.2000000e-01
   1.6771015e+00   8.2333333e-01
   1.6916622e+00   8.2666667e-01
   1.7008318e+00   8.3000000e-01
   1.7050137e+00   8.3333333e-01
   1.7080093e+00   8.3666667e-01
   1.7108844e+00   8.4000000e-01
   1.7128658e+00   8.4333333e-01
   1.7213800e+00   8.4666667e-01
   1.7248715e+00   8.5000000e-01
   1.7291201e+00   8.5333333e-01
   1.7362852e+00   8.5666667e-01
   1.7379182e+00   8.6000000e-01
   1.7454780e+00   8.6333333e-01
   1.7461799e+00   8.6666667e-01
   1.7561120e+00   8.7000000e-01
   1.7573154e+00   8.7333333e-01
   1.7611956e+00   8.7666667e-01
   1.7623089e+00   8.8000000e-01
   1.7635672e+00   8.8333333e-01
   1.7741364e+00   8.8666667e-01
   1.8111379e+00   8.9000000e-01
   1.8213760e+00   8.9333333e-01
   1.8230566e+00   8.9666667e-01
   1.8525200e+00   9.0000000e-01
   1.8613606e+00   9.0333333e-01
   1.8734408e+00   9.0666667e-01
   1.8773226e+00   9.1000000e-01
   1.8805077e+00   9.1333333e-01
   1.9093822e+00   9.1666667e-01
   1.9223768e+00   9.2000000e-01
   1.9380656e+00   9.2333333e-01
   1.9582733e+00   9.2666667e-01
   1.9838937e+00   9.3000000e-01
   2.0454945e+00   9.3333333e-01
   2.0513641e+00   9.3666667e-01
   2.0521288e+00   9.4000000e-01
   2.0553023e+00   9.4333333e-01
   2.0629602e+00   9.4666667e-01
   2.0937021e+00   9.5000000e-01
   2.1182952e+00   9.5333333e-01
   2.2264930e+00   9.5666667e-01
   2.2731990e+00   9.6000000e-01
   2.4375669e+00   9.6333333e-01
   1.3909417e+01   9.6666667e-01


==> chapter_05/Figs/fig5_5a/p07/04_std10m2red3_rd.txt <==
	x		y
   6.2612099e-01   0.0000000e+00
   6.2612099e-01   3.3333333e-03
   7.3414715e-01   6.6666667e-03
   7.3536755e-01   1.0000000e-02
   7.4327039e-01   1.3333333e-02
   7.8664519e-01   1.6666667e-02
   7.9963073e-01   2.0000000e-02
   8.0531854e-01   2.3333333e-02
   8.1495403e-01   2.6666667e-02
   8.2345695e-01   3.0000000e-02
   8.2442340e-01   3.3333333e-02
   8.2639246e-01   3.6666667e-02
   8.2885524e-01   4.0000000e-02
   8.4091013e-01   4.3333333e-02
   8.4093245e-01   4.6666667e-02
   8.4263443e-01   5.0000000e-02
   8.4917480e-01   5.3333333e-02
   8.4923344e-01   5.6666667e-02
   8.5310440e-01   6.0000000e-02
   8.6040244e-01   6.3333333e-02
   8.6744601e-01   6.6666667e-02
   8.7248369e-01   7.0000000e-02
   8.7856183e-01   7.3333333e-02
   8.8231158e-01   7.6666667e-02
   8.9510672e-01   8.0000000e-02
   8.9969011e-01   8.3333333e-02
   9.0572206e-01   8.6666667e-02
   9.0958552e-01   9.0000000e-02
   9.1087090e-01   9.3333333e-02
   9.1099036e-01   9.6666667e-02
   9.1129725e-01   1.0000000e-01
   9.1556399e-01   1.0333333e-01
   9.1876266e-01   1.0666667e-01
   9.1949050e-01   1.1000000e-01
   9.2610646e-01   1.1333333e-01
   9.2630143e-01   1.1666667e-01
   9.2708297e-01   1.2000000e-01
   9.2907989e-01   1.2333333e-01
   9.2995457e-01   1.2666667e-01
   9.3010967e-01   1.3000000e-01
   9.3186494e-01   1.3333333e-01
   9.3365995e-01   1.3666667e-01
   9.3376404e-01   1.4000000e-01
   9.3574141e-01   1.4333333e-01
   9.3900204e-01   1.4666667e-01
   9.3989913e-01   1.5000000e-01
   9.4049458e-01   1.5333333e-01
   9.4080243e-01   1.5666667e-01
   9.4093961e-01   1.6000000e-01
   9.4170621e-01   1.6333333e-01
   9.4175045e-01   1.6666667e-01
   9.4227338e-01   1.7000000e-01
   9.4229255e-01   1.7333333e-01
   9.4428184e-01   1.7666667e-01
   9.4450058e-01   1.8000000e-01
   9.4480819e-01   1.8333333e-01
   9.4501649e-01   1.8666667e-01
   9.4511889e-01   1.9000000e-01
   9.4530787e-01   1.9333333e-01
   9.4675415e-01   1.9666667e-01
   9.4789843e-01   2.0000000e-01
   9.4981036e-01   2.0333333e-01
   9.4987321e-01   2.0666667e-01
   9.4995298e-01   2.1000000e-01
   9.5095874e-01   2.1333333e-01
   9.5188100e-01   2.1666667e-01
   9.5214643e-01   2.2000000e-01
   9.5270641e-01   2.2333333e-01
   9.5314699e-01   2.2666667e-01
   9.5331064e-01   2.3000000e-01
   9.5351534e-01   2.3333333e-01
   9.5383692e-01   2.3666667e-01
   9.5434414e-01   2.4000000e-01
   9.5460084e-01   2.4333333e-01
   9.5506251e-01   2.4666667e-01
   9.5536180e-01   2.5000000e-01
   9.5565514e-01   2.5333333e-01
   9.5570751e-01   2.5666667e-01
   9.5583984e-01   2.6000000e-01
   9.5738035e-01   2.6333333e-01
   9.5759599e-01   2.6666667e-01
   9.5773276e-01   2.7000000e-01
   9.5779820e-01   2.7333333e-01
   9.5864199e-01   2.7666667e-01
   9.5959286e-01   2.8000000e-01
   9.5964511e-01   2.8333333e-01
   9.5968062e-01   2.8666667e-01
   9.6019068e-01   2.9000000e-01
   9.6064863e-01   2.9333333e-01
   9.6075264e-01   2.9666667e-01
   9.6135114e-01   3.0000000e-01
   9.6185675e-01   3.0333333e-01
   9.6272591e-01   3.0666667e-01
   9.6363953e-01   3.1000000e-01
   9.6364311e-01   3.1333333e-01
   9.6366206e-01   3.1666667e-01
   9.6387728e-01   3.2000000e-01
   9.6466392e-01   3.2333333e-01
   9.6535708e-01   3.2666667e-01
   9.6551411e-01   3.3000000e-01
   9.6559184e-01   3.3333333e-01
   9.6613957e-01   3.3666667e-01
   9.6679503e-01   3.4000000e-01
   9.6740038e-01   3.4333333e-01
   9.6742455e-01   3.4666667e-01
   9.6772280e-01   3.5000000e-01
   9.6776791e-01   3.5333333e-01
   9.6820047e-01   3.5666667e-01
   9.6828766e-01   3.6000000e-01
   9.6836866e-01   3.6333333e-01
   9.6846769e-01   3.6666667e-01
   9.6858229e-01   3.7000000e-01
   9.6892066e-01   3.7333333e-01
   9.6912004e-01   3.7666667e-01
   9.6929534e-01   3.8000000e-01
   9.7005430e-01   3.8333333e-01
   9.7028931e-01   3.8666667e-01
   9.7035441e-01   3.9000000e-01
   9.7044275e-01   3.9333333e-01
   9.7121286e-01   3.9666667e-01
   9.7156388e-01   4.0000000e-01
   9.7201780e-01   4.0333333e-01
   9.7216939e-01   4.0666667e-01
   9.7267135e-01   4.1000000e-01
   9.7270704e-01   4.1333333e-01
   9.7334298e-01   4.1666667e-01
   9.7358543e-01   4.2000000e-01
   9.7369803e-01   4.2333333e-01
   9.7390516e-01   4.2666667e-01
   9.7440443e-01   4.3000000e-01
   9.7454871e-01   4.3333333e-01
   9.7504544e-01   4.3666667e-01
   9.7534774e-01   4.4000000e-01
   9.7574587e-01   4.4333333e-01
   9.7575095e-01   4.4666667e-01
   9.7598028e-01   4.5000000e-01
   9.7618044e-01   4.5333333e-01
   9.7742271e-01   4.5666667e-01
   9.7859721e-01   4.6000000e-01
   9.7866156e-01   4.6333333e-01
   9.7889596e-01   4.6666667e-01
   9.7899271e-01   4.7000000e-01
   9.7908945e-01   4.7333333e-01
   9.7923701e-01   4.7666667e-01
   9.7983967e-01   4.8000000e-01
   9.8003854e-01   4.8333333e-01
   9.8003919e-01   4.8666667e-01
   9.8011611e-01   4.9000000e-01
   9.8023313e-01   4.9333333e-01
   9.8093408e-01   4.9666667e-01
   9.8120497e-01   5.0000000e-01
   9.8207614e-01   5.0333333e-01
   9.8230468e-01   5.0666667e-01
   9.8243972e-01   5.1000000e-01
   9.8271555e-01   5.1333333e-01
   9.8286167e-01   5.1666667e-01
   9.8303120e-01   5.2000000e-01
   9.8313209e-01   5.2333333e-01
   9.8354667e-01   5.2666667e-01
   9.8358001e-01   5.3000000e-01
   9.8361959e-01   5.3333333e-01
   9.8389342e-01   5.3666667e-01
   9.8394751e-01   5.4000000e-01
   9.8421481e-01   5.4333333e-01
   9.8441455e-01   5.4666667e-01
   9.8441750e-01   5.5000000e-01
   9.8488008e-01   5.5333333e-01
   9.8499777e-01   5.5666667e-01
   9.8531390e-01   5.6000000e-01
   9.8569095e-01   5.6333333e-01
   9.8607071e-01   5.6666667e-01
   9.8612075e-01   5.7000000e-01
   9.8638893e-01   5.7333333e-01
   9.8668963e-01   5.7666667e-01
   9.8695071e-01   5.8000000e-01
   9.8699032e-01   5.8333333e-01
   9.8749048e-01   5.8666667e-01
   9.8769102e-01   5.9000000e-01
   9.8772034e-01   5.9333333e-01
   9.8785969e-01   5.9666667e-01
   9.8804395e-01   6.0000000e-01
   9.8826068e-01   6.0333333e-01
   9.8856009e-01   6.0666667e-01
   9.8869927e-01   6.1000000e-01
   9.8872047e-01   6.1333333e-01
   9.8875081e-01   6.1666667e-01
   9.8895762e-01   6.2000000e-01
   9.8920898e-01   6.2333333e-01
   9.8926758e-01   6.2666667e-01
   9.8938841e-01   6.3000000e-01
   9.8947539e-01   6.3333333e-01
   9.8958350e-01   6.3666667e-01
   9.8961480e-01   6.4000000e-01
   9.8987586e-01   6.4333333e-01
   9.9031970e-01   6.4666667e-01
   9.9039990e-01   6.5000000e-01
   9.9058469e-01   6.5333333e-01
   9.9071751e-01   6.5666667e-01
   9.9091791e-01   6.6000000e-01
   9.9095508e-01   6.6333333e-01
   9.9122509e-01   6.6666667e-01
   9.9135263e-01   6.7000000e-01
   9.9141246e-01   6.7333333e-01
   9.9147655e-01   6.7666667e-01
   9.9150404e-01   6.8000000e-01
   9.9159995e-01   6.8333333e-01
   9.9161363e-01   6.8666667e-01
   9.9169833e-01   6.9000000e-01
   9.9171182e-01   6.9333333e-01
   9.9193395e-01   6.9666667e-01
   9.9207010e-01   7.0000000e-01
   9.9212423e-01   7.0333333e-01
   9.9216040e-01   7.0666667e-01
   9.9219701e-01   7.1000000e-01
   9.9222016e-01   7.1333333e-01
   9.9237865e-01   7.1666667e-01
   9.9244624e-01   7.2000000e-01
   9.9294658e-01   7.2333333e-01
   9.9295427e-01   7.2666667e-01
   9.9305450e-01   7.3000000e-01
   9.9313783e-01   7.3333333e-01
   9.9318468e-01   7.3666667e-01
   9.9319792e-01   7.4000000e-01
   9.9323761e-01   7.4333333e-01
   9.9352477e-01   7.4666667e-01
   9.9377454e-01   7.5000000e-01
   9.9383384e-01   7.5333333e-01
   9.9411423e-01   7.5666667e-01
   9.9440194e-01   7.6000000e-01
   9.9440752e-01   7.6333333e-01
   9.9454287e-01   7.6666667e-01
   9.9468622e-01   7.7000000e-01
   9.9502613e-01   7.7333333e-01
   9.9528437e-01   7.7666667e-01
   9.9594250e-01   7.8000000e-01
   9.9640711e-01   7.8333333e-01
   9.9655654e-01   7.8666667e-01
   9.9680866e-01   7.9000000e-01
   9.9696218e-01   7.9333333e-01
   9.9704156e-01   7.9666667e-01
   9.9725652e-01   8.0000000e-01
   9.9746067e-01   8.0333333e-01
   9.9758919e-01   8.0666667e-01
   9.9782617e-01   8.1000000e-01
   9.9808970e-01   8.1333333e-01
   9.9984999e-01   8.1666667e-01
   1.0000000e+00   8.2000000e-01
   1.0031698e+00   8.2333333e-01
   1.0356353e+00   8.2666667e-01
   1.0389290e+00   8.3000000e-01
   1.0397713e+00   8.3333333e-01
   1.0459608e+00   8.3666667e-01
   1.0504564e+00   8.4000000e-01
   1.0551958e+00   8.4333333e-01
   1.0621416e+00   8.4666667e-01
   1.0690306e+00   8.5000000e-01
   1.0825328e+00   8.5333333e-01
   1.0946798e+00   8.5666667e-01
   1.0948333e+00   8.6000000e-01
   1.0973349e+00   8.6333333e-01
   1.0999108e+00   8.6666667e-01
   1.1083805e+00   8.7000000e-01
   1.1112534e+00   8.7333333e-01
   1.1193744e+00   8.7666667e-01
   1.1224090e+00   8.8000000e-01
   1.1268151e+00   8.8333333e-01
   1.1388645e+00   8.8666667e-01
   1.1458345e+00   8.9000000e-01
   1.1468723e+00   8.9333333e-01
   1.1634915e+00   8.9666667e-01
   1.1660927e+00   9.0000000e-01
   1.1706286e+00   9.0333333e-01
   1.1752272e+00   9.0666667e-01
   1.1824349e+00   9.1000000e-01
   1.1897147e+00   9.1333333e-01
   1.2001291e+00   9.1666667e-01
   1.2113390e+00   9.2000000e-01
   1.2131909e+00   9.2333333e-01
   1.2190411e+00   9.2666667e-01
   1.2439373e+00   9.3000000e-01
   1.2458863e+00   9.3333333e-01
   1.2495310e+00   9.3666667e-01
   1.2520117e+00   9.4000000e-01
   1.2603522e+00   9.4333333e-01
   1.3161885e+00   9.4666667e-01
   1.3580111e+00   9.5000000e-01
   1.3710514e+00   9.5333333e-01
   1.3991273e+00   9.5666667e-01
   1.4733418e+00   9.6000000e-01
   1.6397565e+00   9.6333333e-01
   5.3176723e+00   9.6666667e-01


==> chapter_05/Figs/fig5_5a/p07/05_std10m2red4_sy.txt <==
	x		y
   6.7564004e-01   0.0000000e+00
   6.7564004e-01   3.3333333e-03
   7.1082745e-01   6.6666667e-03
   7.5128027e-01   1.0000000e-02
   7.6664949e-01   1.3333333e-02
   7.7507628e-01   1.6666667e-02
   7.9815201e-01   2.0000000e-02
   8.0050273e-01   2.3333333e-02
   8.6255376e-01   2.6666667e-02
   8.6485610e-01   3.0000000e-02
   8.8299850e-01   3.3333333e-02
   8.9651269e-01   3.6666667e-02
   8.9686327e-01   4.0000000e-02
   9.0057314e-01   4.3333333e-02
   9.0373778e-01   4.6666667e-02
   9.0743811e-01   5.0000000e-02
   9.0787598e-01   5.3333333e-02
   9.0795623e-01   5.6666667e-02
   9.0974221e-01   6.0000000e-02
   9.1216663e-01   6.3333333e-02
   9.1249278e-01   6.6666667e-02
   9.1286943e-01   7.0000000e-02
   9.1760454e-01   7.3333333e-02
   9.2318774e-01   7.6666667e-02
   9.2845339e-01   8.0000000e-02
   9.2912682e-01   8.3333333e-02
   9.4425443e-01   8.6666667e-02
   9.4503510e-01   9.0000000e-02
   9.5029115e-01   9.3333333e-02
   9.5730660e-01   9.6666667e-02
   9.6372505e-01   1.0000000e-01
   9.6398058e-01   1.0333333e-01
   9.6398215e-01   1.0666667e-01
   9.6593386e-01   1.1000000e-01
   9.6655971e-01   1.1333333e-01
   9.6843409e-01   1.1666667e-01
   9.7067323e-01   1.2000000e-01
   9.7070224e-01   1.2333333e-01
   9.7296495e-01   1.2666667e-01
   9.7823956e-01   1.3000000e-01
   9.7967332e-01   1.3333333e-01
   9.8237811e-01   1.3666667e-01
   9.8373208e-01   1.4000000e-01
   9.8564406e-01   1.4333333e-01
   9.8717443e-01   1.4666667e-01
   9.8791264e-01   1.5000000e-01
   9.8873583e-01   1.5333333e-01
   9.8923647e-01   1.5666667e-01
   9.8979232e-01   1.6000000e-01
   9.8993668e-01   1.6333333e-01
   9.8998312e-01   1.6666667e-01
   9.9059328e-01   1.7000000e-01
   9.9260355e-01   1.7333333e-01
   9.9264878e-01   1.7666667e-01
   9.9267873e-01   1.8000000e-01
   9.9432729e-01   1.8333333e-01
   9.9471608e-01   1.8666667e-01
   9.9498276e-01   1.9000000e-01
   1.0002715e+00   1.9333333e-01
   1.0011598e+00   1.9666667e-01
   1.0217976e+00   2.0000000e-01
   1.0255408e+00   2.0333333e-01
   1.0261795e+00   2.0666667e-01
   1.0311340e+00   2.1000000e-01
   1.0329091e+00   2.1333333e-01
   1.0338274e+00   2.1666667e-01
   1.0422320e+00   2.2000000e-01
   1.0435626e+00   2.2333333e-01
   1.0471136e+00   2.2666667e-01
   1.0556242e+00   2.3000000e-01
   1.0590924e+00   2.3333333e-01
   1.0601566e+00   2.3666667e-01
   1.0624136e+00   2.4000000e-01
   1.0639937e+00   2.4333333e-01
   1.0659230e+00   2.4666667e-01
   1.0674517e+00   2.5000000e-01
   1.0674560e+00   2.5333333e-01
   1.0682446e+00   2.5666667e-01
   1.0717021e+00   2.6000000e-01
   1.0754433e+00   2.6333333e-01
   1.0758607e+00   2.6666667e-01
   1.0779692e+00   2.7000000e-01
   1.0807393e+00   2.7333333e-01
   1.0808721e+00   2.7666667e-01
   1.0821168e+00   2.8000000e-01
   1.0824859e+00   2.8333333e-01
   1.0872397e+00   2.8666667e-01
   1.0874167e+00   2.9000000e-01
   1.0874904e+00   2.9333333e-01
   1.0874917e+00   2.9666667e-01
   1.0890584e+00   3.0000000e-01
   1.0909653e+00   3.0333333e-01
   1.0929066e+00   3.0666667e-01
   1.0931190e+00   3.1000000e-01
   1.0950364e+00   3.1333333e-01
   1.0961926e+00   3.1666667e-01
   1.0970632e+00   3.2000000e-01
   1.1007174e+00   3.2333333e-01
   1.1039116e+00   3.2666667e-01
   1.1045905e+00   3.3000000e-01
   1.1047521e+00   3.3333333e-01
   1.1066882e+00   3.3666667e-01
   1.1074236e+00   3.4000000e-01
   1.1083397e+00   3.4333333e-01
   1.1099469e+00   3.4666667e-01
   1.1110102e+00   3.5000000e-01
   1.1120175e+00   3.5333333e-01
   1.1156697e+00   3.5666667e-01
   1.1165607e+00   3.6000000e-01
   1.1217352e+00   3.6333333e-01
   1.1221704e+00   3.6666667e-01
   1.1229188e+00   3.7000000e-01
   1.1231328e+00   3.7333333e-01
   1.1256930e+00   3.7666667e-01
   1.1269966e+00   3.8000000e-01
   1.1307394e+00   3.8333333e-01
   1.1334862e+00   3.8666667e-01
   1.1396719e+00   3.9000000e-01
   1.1414623e+00   3.9333333e-01
   1.1424575e+00   3.9666667e-01
   1.1476809e+00   4.0000000e-01
   1.1491912e+00   4.0333333e-01
   1.1530775e+00   4.0666667e-01
   1.1540108e+00   4.1000000e-01
   1.1564554e+00   4.1333333e-01
   1.1564910e+00   4.1666667e-01
   1.1570151e+00   4.2000000e-01
   1.1584362e+00   4.2333333e-01
   1.1628626e+00   4.2666667e-01
   1.1637308e+00   4.3000000e-01
   1.1658213e+00   4.3333333e-01
   1.1679363e+00   4.3666667e-01
   1.1707821e+00   4.4000000e-01
   1.1727719e+00   4.4333333e-01
   1.1740899e+00   4.4666667e-01
   1.1750777e+00   4.5000000e-01
   1.1756925e+00   4.5333333e-01
   1.1803727e+00   4.5666667e-01
   1.1905145e+00   4.6000000e-01
   1.1923230e+00   4.6333333e-01
   1.1963127e+00   4.6666667e-01
   1.1965976e+00   4.7000000e-01
   1.1971783e+00   4.7333333e-01
   1.1992825e+00   4.7666667e-01
   1.1994290e+00   4.8000000e-01
   1.2036658e+00   4.8333333e-01
   1.2055248e+00   4.8666667e-01
   1.2080101e+00   4.9000000e-01
   1.2103351e+00   4.9333333e-01
   1.2130132e+00   4.9666667e-01
   1.2174569e+00   5.0000000e-01
   1.2192246e+00   5.0333333e-01
   1.2193017e+00   5.0666667e-01
   1.2223222e+00   5.1000000e-01
   1.2223501e+00   5.1333333e-01
   1.2241972e+00   5.1666667e-01
   1.2249781e+00   5.2000000e-01
   1.2258708e+00   5.2333333e-01
   1.2325130e+00   5.2666667e-01
   1.2329203e+00   5.3000000e-01
   1.2356791e+00   5.3333333e-01
   1.2364349e+00   5.3666667e-01
   1.2374621e+00   5.4000000e-01
   1.2379609e+00   5.4333333e-01
   1.2382321e+00   5.4666667e-01
   1.2385574e+00   5.5000000e-01
   1.2411526e+00   5.5333333e-01
   1.2417267e+00   5.5666667e-01
   1.2432423e+00   5.6000000e-01
   1.2468263e+00   5.6333333e-01
   1.2504261e+00   5.6666667e-01
   1.2516939e+00   5.7000000e-01
   1.2522641e+00   5.7333333e-01
   1.2542945e+00   5.7666667e-01
   1.2588929e+00   5.8000000e-01
   1.2597682e+00   5.8333333e-01
   1.2597866e+00   5.8666667e-01
   1.2626762e+00   5.9000000e-01
   1.2689748e+00   5.9333333e-01
   1.2743950e+00   5.9666667e-01
   1.2754917e+00   6.0000000e-01
   1.2761576e+00   6.0333333e-01
   1.2780075e+00   6.0666667e-01
   1.2781370e+00   6.1000000e-01
   1.2789768e+00   6.1333333e-01
   1.2794012e+00   6.1666667e-01
   1.2798985e+00   6.2000000e-01
   1.2838168e+00   6.2333333e-01
   1.2852366e+00   6.2666667e-01
   1.2874777e+00   6.3000000e-01
   1.2888337e+00   6.3333333e-01
   1.2921744e+00   6.3666667e-01
   1.2993169e+00   6.4000000e-01
   1.3034198e+00   6.4333333e-01
   1.3047168e+00   6.4666667e-01
   1.3079200e+00   6.5000000e-01
   1.3103199e+00   6.5333333e-01
   1.3111835e+00   6.5666667e-01
   1.3112535e+00   6.6000000e-01
   1.3180594e+00   6.6333333e-01
   1.3189174e+00   6.6666667e-01
   1.3192116e+00   6.7000000e-01
   1.3195705e+00   6.7333333e-01
   1.3204550e+00   6.7666667e-01
   1.3230352e+00   6.8000000e-01
   1.3239720e+00   6.8333333e-01
   1.3247189e+00   6.8666667e-01
   1.3289153e+00   6.9000000e-01
   1.3297337e+00   6.9333333e-01
   1.3318204e+00   6.9666667e-01
   1.3360397e+00   7.0000000e-01
   1.3370895e+00   7.0333333e-01
   1.3406529e+00   7.0666667e-01
   1.3510808e+00   7.1000000e-01
   1.3521489e+00   7.1333333e-01
   1.3540186e+00   7.1666667e-01
   1.3541034e+00   7.2000000e-01
   1.3557049e+00   7.2333333e-01
   1.3573358e+00   7.2666667e-01
   1.3602939e+00   7.3000000e-01
   1.3637069e+00   7.3333333e-01
   1.3652116e+00   7.3666667e-01
   1.3776048e+00   7.4000000e-01
   1.3782937e+00   7.4333333e-01
   1.3807882e+00   7.4666667e-01
   1.3822709e+00   7.5000000e-01
   1.3855182e+00   7.5333333e-01
   1.3872365e+00   7.5666667e-01
   1.3890658e+00   7.6000000e-01
   1.3899844e+00   7.6333333e-01
   1.3927466e+00   7.6666667e-01
   1.3991882e+00   7.7000000e-01
   1.4058039e+00   7.7333333e-01
   1.4065395e+00   7.7666667e-01
   1.4080673e+00   7.8000000e-01
   1.4120389e+00   7.8333333e-01
   1.4125018e+00   7.8666667e-01
   1.4134064e+00   7.9000000e-01
   1.4136333e+00   7.9333333e-01
   1.4321890e+00   7.9666667e-01
   1.4336148e+00   8.0000000e-01
   1.4387792e+00   8.0333333e-01
   1.4400250e+00   8.0666667e-01
   1.4408913e+00   8.1000000e-01
   1.4445771e+00   8.1333333e-01
   1.4462706e+00   8.1666667e-01
   1.4492936e+00   8.2000000e-01
   1.4544310e+00   8.2333333e-01
   1.4547105e+00   8.2666667e-01
   1.4547827e+00   8.3000000e-01
   1.4592574e+00   8.3333333e-01
   1.4593799e+00   8.3666667e-01
   1.4608532e+00   8.4000000e-01
   1.4644064e+00   8.4333333e-01
   1.4679487e+00   8.4666667e-01
   1.4691303e+00   8.5000000e-01
   1.4768468e+00   8.5333333e-01
   1.4803792e+00   8.5666667e-01
   1.4899888e+00   8.6000000e-01
   1.5016110e+00   8.6333333e-01
   1.5028601e+00   8.6666667e-01
   1.5092731e+00   8.7000000e-01
   1.5127581e+00   8.7333333e-01
   1.5153272e+00   8.7666667e-01
   1.5166344e+00   8.8000000e-01
   1.5267335e+00   8.8333333e-01
   1.5327749e+00   8.8666667e-01
   1.5448679e+00   8.9000000e-01
   1.5466542e+00   8.9333333e-01
   1.5826745e+00   8.9666667e-01
   1.5865730e+00   9.0000000e-01
   1.5889271e+00   9.0333333e-01
   1.5991411e+00   9.0666667e-01
   1.5998456e+00   9.1000000e-01
   1.6077794e+00   9.1333333e-01
   1.6131174e+00   9.1666667e-01
   1.6175206e+00   9.2000000e-01
   1.6275218e+00   9.2333333e-01
   1.6275871e+00   9.2666667e-01
   1.6394038e+00   9.3000000e-01
   1.6541118e+00   9.3333333e-01
   1.6877777e+00   9.3666667e-01
   1.6945875e+00   9.4000000e-01
   1.7002753e+00   9.4333333e-01
   1.7210809e+00   9.4666667e-01
   1.7242607e+00   9.5000000e-01
   1.7666786e+00   9.5333333e-01
   1.7786527e+00   9.5666667e-01
   1.7926733e+00   9.6000000e-01
   1.8005372e+00   9.6333333e-01
   1.8553183e+00   9.6666667e-01
   1.9358432e+00   9.7000000e-01
   1.9473402e+00   9.7333333e-01
   1.9487328e+00   9.7666667e-01
   1.9853395e+00   9.8000000e-01
   2.1035087e+00   9.8333333e-01
   2.1585285e+00   9.8666667e-01
   2.1727744e+00   9.9000000e-01
   7.3251337e+00   9.9333333e-01


==> chapter_05/Figs/fig5_5a/p07/06_std10m2red4_rd.txt <==
 	x		y
   7.1662072e-01   0.0000000e+00
   7.1662072e-01   3.3333333e-03
   7.2685562e-01   6.6666667e-03
   7.4975009e-01   1.0000000e-02
   7.9507116e-01   1.3333333e-02
   8.1812128e-01   1.6666667e-02
   8.3272946e-01   2.0000000e-02
   8.4209147e-01   2.3333333e-02
   8.4561226e-01   2.6666667e-02
   8.5013484e-01   3.0000000e-02
   8.5594934e-01   3.3333333e-02
   8.5729586e-01   3.6666667e-02
   8.5773627e-01   4.0000000e-02
   8.6202881e-01   4.3333333e-02
   8.6373610e-01   4.6666667e-02
   8.6461845e-01   5.0000000e-02
   8.7151157e-01   5.3333333e-02
   8.7228671e-01   5.6666667e-02
   8.7265697e-01   6.0000000e-02
   8.7348680e-01   6.3333333e-02
   8.7436462e-01   6.6666667e-02
   8.8100744e-01   7.0000000e-02
   8.8159475e-01   7.3333333e-02
   8.8224100e-01   7.6666667e-02
   8.8265313e-01   8.0000000e-02
   8.8507032e-01   8.3333333e-02
   8.8546639e-01   8.6666667e-02
   8.8982575e-01   9.0000000e-02
   8.9232588e-01   9.3333333e-02
   8.9621115e-01   9.6666667e-02
   8.9815607e-01   1.0000000e-01
   9.0345226e-01   1.0333333e-01
   9.0402341e-01   1.0666667e-01
   9.0573276e-01   1.1000000e-01
   9.0692854e-01   1.1333333e-01
   9.0794210e-01   1.1666667e-01
   9.0834894e-01   1.2000000e-01
   9.0835308e-01   1.2333333e-01
   9.0844714e-01   1.2666667e-01
   9.0989078e-01   1.3000000e-01
   9.1258598e-01   1.3333333e-01
   9.1305336e-01   1.3666667e-01
   9.1494110e-01   1.4000000e-01
   9.1898813e-01   1.4333333e-01
   9.2008584e-01   1.4666667e-01
   9.2265687e-01   1.5000000e-01
   9.2533847e-01   1.5333333e-01
   9.2576534e-01   1.5666667e-01
   9.2669418e-01   1.6000000e-01
   9.2717737e-01   1.6333333e-01
   9.2719833e-01   1.6666667e-01
   9.2891462e-01   1.7000000e-01
   9.2914485e-01   1.7333333e-01
   9.3078402e-01   1.7666667e-01
   9.3160103e-01   1.8000000e-01
   9.3299499e-01   1.8333333e-01
   9.3391270e-01   1.8666667e-01
   9.3563446e-01   1.9000000e-01
   9.3586436e-01   1.9333333e-01
   9.3800378e-01   1.9666667e-01
   9.3826002e-01   2.0000000e-01
   9.3857641e-01   2.0333333e-01
   9.3904707e-01   2.0666667e-01
   9.4001399e-01   2.1000000e-01
   9.4120158e-01   2.1333333e-01
   9.4129142e-01   2.1666667e-01
   9.4167223e-01   2.2000000e-01
   9.4320823e-01   2.2333333e-01
   9.4332293e-01   2.2666667e-01
   9.4376010e-01   2.3000000e-01
   9.4474523e-01   2.3333333e-01
   9.4488670e-01   2.3666667e-01
   9.4509955e-01   2.4000000e-01
   9.4605702e-01   2.4333333e-01
   9.4607814e-01   2.4666667e-01
   9.4673952e-01   2.5000000e-01
   9.4694931e-01   2.5333333e-01
   9.4718875e-01   2.5666667e-01
   9.4730212e-01   2.6000000e-01
   9.4734391e-01   2.6333333e-01
   9.4827570e-01   2.6666667e-01
   9.4914382e-01   2.7000000e-01
   9.4983621e-01   2.7333333e-01
   9.5014437e-01   2.7666667e-01
   9.5050296e-01   2.8000000e-01
   9.5054965e-01   2.8333333e-01
   9.5151223e-01   2.8666667e-01
   9.5153185e-01   2.9000000e-01
   9.5184006e-01   2.9333333e-01
   9.5187928e-01   2.9666667e-01
   9.5193975e-01   3.0000000e-01
   9.5228192e-01   3.0333333e-01
   9.5238001e-01   3.0666667e-01
   9.5250309e-01   3.1000000e-01
   9.5268854e-01   3.1333333e-01
   9.5293562e-01   3.1666667e-01
   9.5354362e-01   3.2000000e-01
   9.5381143e-01   3.2333333e-01
   9.5419888e-01   3.2666667e-01
   9.5490453e-01   3.3000000e-01
   9.5499509e-01   3.3333333e-01
   9.5510371e-01   3.3666667e-01
   9.5535389e-01   3.4000000e-01
   9.5614754e-01   3.4333333e-01
   9.5626987e-01   3.4666667e-01
   9.5644854e-01   3.5000000e-01
   9.5667871e-01   3.5333333e-01
   9.5706991e-01   3.5666667e-01
   9.5766430e-01   3.6000000e-01
   9.5817002e-01   3.6333333e-01
   9.5877883e-01   3.6666667e-01
   9.5911092e-01   3.7000000e-01
   9.5920659e-01   3.7333333e-01
   9.5939678e-01   3.7666667e-01
   9.5968190e-01   3.8000000e-01
   9.5977263e-01   3.8333333e-01
   9.5986419e-01   3.8666667e-01
   9.6027846e-01   3.9000000e-01
   9.6126354e-01   3.9333333e-01
   9.6157098e-01   3.9666667e-01
   9.6233932e-01   4.0000000e-01
   9.6264934e-01   4.0333333e-01
   9.6270871e-01   4.0666667e-01
   9.6316915e-01   4.1000000e-01
   9.6389648e-01   4.1333333e-01
   9.6390383e-01   4.1666667e-01
   9.6409184e-01   4.2000000e-01
   9.6459047e-01   4.2333333e-01
   9.6469959e-01   4.2666667e-01
   9.6481522e-01   4.3000000e-01
   9.6491604e-01   4.3333333e-01
   9.6502099e-01   4.3666667e-01
   9.6528962e-01   4.4000000e-01
   9.6542610e-01   4.4333333e-01
   9.6565386e-01   4.4666667e-01
   9.6656250e-01   4.5000000e-01
   9.6671413e-01   4.5333333e-01
   9.6706350e-01   4.5666667e-01
   9.6795699e-01   4.6000000e-01
   9.6891056e-01   4.6333333e-01
   9.6924292e-01   4.6666667e-01
   9.6972389e-01   4.7000000e-01
   9.7007411e-01   4.7333333e-01
   9.7064576e-01   4.7666667e-01
   9.7100413e-01   4.8000000e-01
   9.7113893e-01   4.8333333e-01
   9.7120321e-01   4.8666667e-01
   9.7177802e-01   4.9000000e-01
   9.7188638e-01   4.9333333e-01
   9.7236037e-01   4.9666667e-01
   9.7239885e-01   5.0000000e-01
   9.7292120e-01   5.0333333e-01
   9.7346127e-01   5.0666667e-01
   9.7486037e-01   5.1000000e-01
   9.7568184e-01   5.1333333e-01
   9.7574468e-01   5.1666667e-01
   9.7583789e-01   5.2000000e-01
   9.7591459e-01   5.2333333e-01
   9.7637432e-01   5.2666667e-01
   9.7648606e-01   5.3000000e-01
   9.7652922e-01   5.3333333e-01
   9.7657698e-01   5.3666667e-01
   9.7662984e-01   5.4000000e-01
   9.7684669e-01   5.4333333e-01
   9.7744263e-01   5.4666667e-01
   9.7780194e-01   5.5000000e-01
   9.7811170e-01   5.5333333e-01
   9.7817890e-01   5.5666667e-01
   9.7827262e-01   5.6000000e-01
   9.7831684e-01   5.6333333e-01
   9.7839319e-01   5.6666667e-01
   9.7934917e-01   5.7000000e-01
   9.8007376e-01   5.7333333e-01
   9.8048290e-01   5.7666667e-01
   9.8058163e-01   5.8000000e-01
   9.8083544e-01   5.8333333e-01
   9.8169958e-01   5.8666667e-01
   9.8175087e-01   5.9000000e-01
   9.8221557e-01   5.9333333e-01
   9.8237184e-01   5.9666667e-01
   9.8243907e-01   6.0000000e-01
   9.8275681e-01   6.0333333e-01
   9.8300236e-01   6.0666667e-01
   9.8304628e-01   6.1000000e-01
   9.8317868e-01   6.1333333e-01
   9.8353803e-01   6.1666667e-01
   9.8363504e-01   6.2000000e-01
   9.8376276e-01   6.2333333e-01
   9.8465390e-01   6.2666667e-01
   9.8479224e-01   6.3000000e-01
   9.8488985e-01   6.3333333e-01
   9.8537145e-01   6.3666667e-01
   9.8560978e-01   6.4000000e-01
   9.8619395e-01   6.4333333e-01
   9.8643395e-01   6.4666667e-01
   9.8665325e-01   6.5000000e-01
   9.8674530e-01   6.5333333e-01
   9.8685398e-01   6.5666667e-01
   9.8710291e-01   6.6000000e-01
   9.8712757e-01   6.6333333e-01
   9.8732116e-01   6.6666667e-01
   9.8740776e-01   6.7000000e-01
   9.8741428e-01   6.7333333e-01
   9.8787073e-01   6.7666667e-01
   9.8813470e-01   6.8000000e-01
   9.8835819e-01   6.8333333e-01
   9.8840543e-01   6.8666667e-01
   9.8844919e-01   6.9000000e-01
   9.8868399e-01   6.9333333e-01
   9.8899971e-01   6.9666667e-01
   9.8899988e-01   7.0000000e-01
   9.8923421e-01   7.0333333e-01
   9.8924833e-01   7.0666667e-01
   9.8937667e-01   7.1000000e-01
   9.8953971e-01   7.1333333e-01
   9.8957385e-01   7.1666667e-01
   9.8966280e-01   7.2000000e-01
   9.8979465e-01   7.2333333e-01
   9.9013967e-01   7.2666667e-01
   9.9023987e-01   7.3000000e-01
   9.9032326e-01   7.3333333e-01
   9.9087507e-01   7.3666667e-01
   9.9098687e-01   7.4000000e-01
   9.9099911e-01   7.4333333e-01
   9.9101635e-01   7.4666667e-01
   9.9132340e-01   7.5000000e-01
   9.9136440e-01   7.5333333e-01
   9.9146391e-01   7.5666667e-01
   9.9155496e-01   7.6000000e-01
   9.9181480e-01   7.6333333e-01
   9.9182746e-01   7.6666667e-01
   9.9205686e-01   7.7000000e-01
   9.9214306e-01   7.7333333e-01
   9.9217821e-01   7.7666667e-01
   9.9229632e-01   7.8000000e-01
   9.9230628e-01   7.8333333e-01
   9.9233019e-01   7.8666667e-01
   9.9235615e-01   7.9000000e-01
   9.9241384e-01   7.9333333e-01
   9.9276200e-01   7.9666667e-01
   9.9283483e-01   8.0000000e-01
   9.9297315e-01   8.0333333e-01
   9.9306665e-01   8.0666667e-01
   9.9314396e-01   8.1000000e-01
   9.9328780e-01   8.1333333e-01
   9.9338935e-01   8.1666667e-01
   9.9342519e-01   8.2000000e-01
   9.9358582e-01   8.2333333e-01
   9.9376693e-01   8.2666667e-01
   9.9393878e-01   8.3000000e-01
   9.9399762e-01   8.3333333e-01
   9.9414439e-01   8.3666667e-01
   9.9417942e-01   8.4000000e-01
   9.9440002e-01   8.4333333e-01
   9.9477889e-01   8.4666667e-01
   9.9479002e-01   8.5000000e-01
   9.9490256e-01   8.5333333e-01
   9.9496548e-01   8.5666667e-01
   9.9508786e-01   8.6000000e-01
   9.9522387e-01   8.6333333e-01
   9.9533337e-01   8.6666667e-01
   9.9533390e-01   8.7000000e-01
   9.9566166e-01   8.7333333e-01
   9.9593516e-01   8.7666667e-01
   9.9598186e-01   8.8000000e-01
   9.9603351e-01   8.8333333e-01
   9.9604263e-01   8.8666667e-01
   9.9627402e-01   8.9000000e-01
   9.9650671e-01   8.9333333e-01
   9.9668108e-01   8.9666667e-01
   9.9694038e-01   9.0000000e-01
   9.9720201e-01   9.0333333e-01
   9.9757474e-01   9.0666667e-01
   9.9770091e-01   9.1000000e-01
   9.9822740e-01   9.1333333e-01
   9.9850813e-01   9.1666667e-01
   1.0334900e+00   9.2000000e-01
   1.0370699e+00   9.2333333e-01
   1.0411043e+00   9.2666667e-01
   1.0435270e+00   9.3000000e-01
   1.0446849e+00   9.3333333e-01
   1.0552259e+00   9.3666667e-01
   1.0560863e+00   9.4000000e-01
   1.0602967e+00   9.4333333e-01
   1.0610266e+00   9.4666667e-01
   1.0654334e+00   9.5000000e-01
   1.1103283e+00   9.5333333e-01
   1.1210044e+00   9.5666667e-01
   1.1315798e+00   9.6000000e-01
   1.1370152e+00   9.6333333e-01
   1.1399309e+00   9.6666667e-01
   1.1457679e+00   9.7000000e-01
   1.1745169e+00   9.7333333e-01
   1.1998254e+00   9.7666667e-01
   1.2382464e+00   9.8000000e-01
   1.2574166e+00   9.8333333e-01
   1.2692921e+00   9.8666667e-01
   1.4028943e+00   9.9000000e-01
   7.3247056e+00   9.9333333e-01


==> chapter_05/Figs/fig5_5a/p07/07_std10m2red5_sy.txt <==
	x		y
   6.0661702e-01   0.0000000e+00
   6.0661702e-01   3.3333333e-03
   6.2217778e-01   6.6666667e-03
   6.9319174e-01   1.0000000e-02
   7.5751981e-01   1.3333333e-02
   7.8234828e-01   1.6666667e-02
   7.8350540e-01   2.0000000e-02
   8.0777812e-01   2.3333333e-02
   8.2647771e-01   2.6666667e-02
   8.3911382e-01   3.0000000e-02
   8.4019359e-01   3.3333333e-02
   8.4153258e-01   3.6666667e-02
   8.4278172e-01   4.0000000e-02
   8.4689983e-01   4.3333333e-02
   8.7725552e-01   4.6666667e-02
   8.8046281e-01   5.0000000e-02
   8.8405847e-01   5.3333333e-02
   8.9319129e-01   5.6666667e-02
   8.9375668e-01   6.0000000e-02
   8.9561946e-01   6.3333333e-02
   9.0100744e-01   6.6666667e-02
   9.0295055e-01   7.0000000e-02
   9.0587397e-01   7.3333333e-02
   9.0663837e-01   7.6666667e-02
   9.0763447e-01   8.0000000e-02
   9.1271395e-01   8.3333333e-02
   9.1282352e-01   8.6666667e-02
   9.2343827e-01   9.0000000e-02
   9.2527860e-01   9.3333333e-02
   9.3096304e-01   9.6666667e-02
   9.3423975e-01   1.0000000e-01
   9.3438383e-01   1.0333333e-01
   9.3790345e-01   1.0666667e-01
   9.4027734e-01   1.1000000e-01
   9.4228804e-01   1.1333333e-01
   9.4513291e-01   1.1666667e-01
   9.4565048e-01   1.2000000e-01
   9.4565481e-01   1.2333333e-01
   9.4912811e-01   1.2666667e-01
   9.5003806e-01   1.3000000e-01
   9.5121028e-01   1.3333333e-01
   9.5742379e-01   1.3666667e-01
   9.6453307e-01   1.4000000e-01
   9.6487325e-01   1.4333333e-01
   9.6611009e-01   1.4666667e-01
   9.6614012e-01   1.5000000e-01
   9.6759402e-01   1.5333333e-01
   9.6861993e-01   1.5666667e-01
   9.7155560e-01   1.6000000e-01
   9.7305226e-01   1.6333333e-01
   9.7417315e-01   1.6666667e-01
   9.7549540e-01   1.7000000e-01
   9.7602318e-01   1.7333333e-01
   9.7696300e-01   1.7666667e-01
   9.7712460e-01   1.8000000e-01
   9.7813185e-01   1.8333333e-01
   9.7826706e-01   1.8666667e-01
   9.8102974e-01   1.9000000e-01
   9.8222130e-01   1.9333333e-01
   9.8322482e-01   1.9666667e-01
   9.8339192e-01   2.0000000e-01
   9.8429529e-01   2.0333333e-01
   9.8443309e-01   2.0666667e-01
   9.8464660e-01   2.1000000e-01
   9.8476495e-01   2.1333333e-01
   9.8592538e-01   2.1666667e-01
   9.8646233e-01   2.2000000e-01
   9.8717794e-01   2.2333333e-01
   9.8749663e-01   2.2666667e-01
   9.8829941e-01   2.3000000e-01
   9.8898605e-01   2.3333333e-01
   9.8982963e-01   2.3666667e-01
   9.9268644e-01   2.4000000e-01
   9.9649397e-01   2.4333333e-01
   9.9650612e-01   2.4666667e-01
   9.9716158e-01   2.5000000e-01
   1.0010240e+00   2.5333333e-01
   1.0091336e+00   2.5666667e-01
   1.0099902e+00   2.6000000e-01
   1.0103513e+00   2.6333333e-01
   1.0130550e+00   2.6666667e-01
   1.0158467e+00   2.7000000e-01
   1.0173028e+00   2.7333333e-01
   1.0181828e+00   2.7666667e-01
   1.0241645e+00   2.8000000e-01
   1.0273176e+00   2.8333333e-01
   1.0307926e+00   2.8666667e-01
   1.0395308e+00   2.9000000e-01
   1.0451232e+00   2.9333333e-01
   1.0518514e+00   2.9666667e-01
   1.0525183e+00   3.0000000e-01
   1.0538084e+00   3.0333333e-01
   1.0564629e+00   3.0666667e-01
   1.0573670e+00   3.1000000e-01
   1.0576478e+00   3.1333333e-01
   1.0600079e+00   3.1666667e-01
   1.0614194e+00   3.2000000e-01
   1.0674389e+00   3.2333333e-01
   1.0677619e+00   3.2666667e-01
   1.0703075e+00   3.3000000e-01
   1.0711667e+00   3.3333333e-01
   1.0724889e+00   3.3666667e-01
   1.0735500e+00   3.4000000e-01
   1.0736562e+00   3.4333333e-01
   1.0738403e+00   3.4666667e-01
   1.0744323e+00   3.5000000e-01
   1.0756177e+00   3.5333333e-01
   1.0760202e+00   3.5666667e-01
   1.0770776e+00   3.6000000e-01
   1.0774556e+00   3.6333333e-01
   1.0791138e+00   3.6666667e-01
   1.0797090e+00   3.7000000e-01
   1.0830581e+00   3.7333333e-01
   1.0831280e+00   3.7666667e-01
   1.0841263e+00   3.8000000e-01
   1.0849341e+00   3.8333333e-01
   1.0849799e+00   3.8666667e-01
   1.0901504e+00   3.9000000e-01
   1.0913117e+00   3.9333333e-01
   1.0915063e+00   3.9666667e-01
   1.0946243e+00   4.0000000e-01
   1.0969700e+00   4.0333333e-01
   1.0991487e+00   4.0666667e-01
   1.0992018e+00   4.1000000e-01
   1.1014496e+00   4.1333333e-01
   1.1031480e+00   4.1666667e-01
   1.1064214e+00   4.2000000e-01
   1.1068266e+00   4.2333333e-01
   1.1072920e+00   4.2666667e-01
   1.1081633e+00   4.3000000e-01
   1.1095724e+00   4.3333333e-01
   1.1112347e+00   4.3666667e-01
   1.1140672e+00   4.4000000e-01
   1.1150638e+00   4.4333333e-01
   1.1160765e+00   4.4666667e-01
   1.1173210e+00   4.5000000e-01
   1.1176709e+00   4.5333333e-01
   1.1190195e+00   4.5666667e-01
   1.1198204e+00   4.6000000e-01
   1.1199671e+00   4.6333333e-01
   1.1204100e+00   4.6666667e-01
   1.1231944e+00   4.7000000e-01
   1.1255647e+00   4.7333333e-01
   1.1274296e+00   4.7666667e-01
   1.1316660e+00   4.8000000e-01
   1.1323050e+00   4.8333333e-01
   1.1337362e+00   4.8666667e-01
   1.1337979e+00   4.9000000e-01
   1.1343225e+00   4.9333333e-01
   1.1364593e+00   4.9666667e-01
   1.1381919e+00   5.0000000e-01
   1.1393640e+00   5.0333333e-01
   1.1405390e+00   5.0666667e-01
   1.1429479e+00   5.1000000e-01
   1.1547630e+00   5.1333333e-01
   1.1576358e+00   5.1666667e-01
   1.1591167e+00   5.2000000e-01
   1.1598994e+00   5.2333333e-01
   1.1623304e+00   5.2666667e-01
   1.1628810e+00   5.3000000e-01
   1.1722159e+00   5.3333333e-01
   1.1726447e+00   5.3666667e-01
   1.1736401e+00   5.4000000e-01
   1.1760905e+00   5.4333333e-01
   1.1769417e+00   5.4666667e-01
   1.1787500e+00   5.5000000e-01
   1.1823151e+00   5.5333333e-01
   1.1847419e+00   5.5666667e-01
   1.1869068e+00   5.6000000e-01
   1.1878337e+00   5.6333333e-01
   1.1889850e+00   5.6666667e-01
   1.1905721e+00   5.7000000e-01
   1.1909339e+00   5.7333333e-01
   1.1914544e+00   5.7666667e-01
   1.1919903e+00   5.8000000e-01
   1.1943427e+00   5.8333333e-01
   1.1945648e+00   5.8666667e-01
   1.1947591e+00   5.9000000e-01
   1.1952328e+00   5.9333333e-01
   1.1966288e+00   5.9666667e-01
   1.1977028e+00   6.0000000e-01
   1.2013797e+00   6.0333333e-01
   1.2024975e+00   6.0666667e-01
   1.2051182e+00   6.1000000e-01
   1.2078869e+00   6.1333333e-01
   1.2130306e+00   6.1666667e-01
   1.2131551e+00   6.2000000e-01
   1.2132200e+00   6.2333333e-01
   1.2136717e+00   6.2666667e-01
   1.2157806e+00   6.3000000e-01
   1.2165631e+00   6.3333333e-01
   1.2227441e+00   6.3666667e-01
   1.2239778e+00   6.4000000e-01
   1.2249157e+00   6.4333333e-01
   1.2251348e+00   6.4666667e-01
   1.2259522e+00   6.5000000e-01
   1.2282098e+00   6.5333333e-01
   1.2311862e+00   6.5666667e-01
   1.2321951e+00   6.6000000e-01
   1.2334409e+00   6.6333333e-01
   1.2423722e+00   6.6666667e-01
   1.2434781e+00   6.7000000e-01
   1.2441778e+00   6.7333333e-01
   1.2454237e+00   6.7666667e-01
   1.2460010e+00   6.8000000e-01
   1.2465979e+00   6.8333333e-01
   1.2493355e+00   6.8666667e-01
   1.2544625e+00   6.9000000e-01
   1.2562641e+00   6.9333333e-01
   1.2563309e+00   6.9666667e-01
   1.2608806e+00   7.0000000e-01
   1.2609168e+00   7.0333333e-01
   1.2618738e+00   7.0666667e-01
   1.2624361e+00   7.1000000e-01
   1.2676488e+00   7.1333333e-01
   1.2713938e+00   7.1666667e-01
   1.2766481e+00   7.2000000e-01
   1.2796847e+00   7.2333333e-01
   1.2810837e+00   7.2666667e-01
   1.2820198e+00   7.3000000e-01
   1.2838729e+00   7.3333333e-01
   1.2869184e+00   7.3666667e-01
   1.2924245e+00   7.4000000e-01
   1.2926603e+00   7.4333333e-01
   1.2959417e+00   7.4666667e-01
   1.3018442e+00   7.5000000e-01
   1.3032304e+00   7.5333333e-01
   1.3037831e+00   7.5666667e-01
   1.3056696e+00   7.6000000e-01
   1.3073116e+00   7.6333333e-01
   1.3090169e+00   7.6666667e-01
   1.3091525e+00   7.7000000e-01
   1.3111418e+00   7.7333333e-01
   1.3123524e+00   7.7666667e-01
   1.3144696e+00   7.8000000e-01
   1.3161899e+00   7.8333333e-01
   1.3179157e+00   7.8666667e-01
   1.3207251e+00   7.9000000e-01
   1.3261322e+00   7.9333333e-01
   1.3261826e+00   7.9666667e-01
   1.3323103e+00   8.0000000e-01
   1.3337061e+00   8.0333333e-01
   1.3348460e+00   8.0666667e-01
   1.3354242e+00   8.1000000e-01
   1.3374346e+00   8.1333333e-01
   1.3378134e+00   8.1666667e-01
   1.3447551e+00   8.2000000e-01
   1.3457335e+00   8.2333333e-01
   1.3568770e+00   8.2666667e-01
   1.3572688e+00   8.3000000e-01
   1.3596208e+00   8.3333333e-01
   1.3599506e+00   8.3666667e-01
   1.3649009e+00   8.4000000e-01
   1.3671608e+00   8.4333333e-01
   1.3690755e+00   8.4666667e-01
   1.3754459e+00   8.5000000e-01
   1.3793202e+00   8.5333333e-01
   1.3796718e+00   8.5666667e-01
   1.3806032e+00   8.6000000e-01
   1.3816983e+00   8.6333333e-01
   1.3864401e+00   8.6666667e-01
   1.3865780e+00   8.7000000e-01
   1.3893202e+00   8.7333333e-01
   1.3907193e+00   8.7666667e-01
   1.3991721e+00   8.8000000e-01
   1.4051358e+00   8.8333333e-01
   1.4116461e+00   8.8666667e-01
   1.4232322e+00   8.9000000e-01
   1.4361706e+00   8.9333333e-01
   1.4379175e+00   8.9666667e-01
   1.4395888e+00   9.0000000e-01
   1.4399388e+00   9.0333333e-01
   1.4457495e+00   9.0666667e-01
   1.4625646e+00   9.1000000e-01
   1.4756857e+00   9.1333333e-01
   1.4780130e+00   9.1666667e-01
   1.4807449e+00   9.2000000e-01
   1.4826583e+00   9.2333333e-01
   1.4918083e+00   9.2666667e-01
   1.4936984e+00   9.3000000e-01
   1.5008614e+00   9.3333333e-01
   1.5036671e+00   9.3666667e-01
   1.5083665e+00   9.4000000e-01
   1.5100063e+00   9.4333333e-01
   1.5101119e+00   9.4666667e-01
   1.5359681e+00   9.5000000e-01
   1.5408446e+00   9.5333333e-01
   1.5572376e+00   9.5666667e-01
   1.5824903e+00   9.6000000e-01
   1.5834027e+00   9.6333333e-01
   1.5919024e+00   9.6666667e-01
   1.6243038e+00   9.7000000e-01
   1.6785738e+00   9.7333333e-01
   1.6852401e+00   9.7666667e-01
   1.7225158e+00   9.8000000e-01
   1.7372404e+00   9.8333333e-01
   1.7649534e+00   9.8666667e-01
   1.8402663e+00   9.9000000e-01
   2.0245721e+00   9.9333333e-01
   2.0796164e+00   9.9666667e-01
   2.1322050e+00   1.0000000e+00


==> chapter_05/Figs/fig5_5a/p07/08_std10m2red5_rd.txt <==
	x		y
   6.7602499e-01   0.0000000e+00
   6.7602499e-01   3.3333333e-03
   7.4615178e-01   6.6666667e-03
   7.8371860e-01   1.0000000e-02
   7.9005142e-01   1.3333333e-02
   8.0192554e-01   1.6666667e-02
   8.0892159e-01   2.0000000e-02
   8.2293731e-01   2.3333333e-02
   8.2873252e-01   2.6666667e-02
   8.3158191e-01   3.0000000e-02
   8.5281044e-01   3.3333333e-02
   8.6839254e-01   3.6666667e-02
   8.7002220e-01   4.0000000e-02
   8.7027006e-01   4.3333333e-02
   8.7160566e-01   4.6666667e-02
   8.7839317e-01   5.0000000e-02
   8.8383724e-01   5.3333333e-02
   8.8510760e-01   5.6666667e-02
   8.8617951e-01   6.0000000e-02
   8.8792493e-01   6.3333333e-02
   8.8880051e-01   6.6666667e-02
   8.9032807e-01   7.0000000e-02
   8.9119486e-01   7.3333333e-02
   8.9172299e-01   7.6666667e-02
   8.9624475e-01   8.0000000e-02
   8.9639319e-01   8.3333333e-02
   8.9781025e-01   8.6666667e-02
   9.0110638e-01   9.0000000e-02
   9.0218282e-01   9.3333333e-02
   9.0493964e-01   9.6666667e-02
   9.0674200e-01   1.0000000e-01
   9.0716812e-01   1.0333333e-01
   9.0774542e-01   1.0666667e-01
   9.0835573e-01   1.1000000e-01
   9.0897588e-01   1.1333333e-01
   9.0939868e-01   1.1666667e-01
   9.1238199e-01   1.2000000e-01
   9.1246952e-01   1.2333333e-01
   9.1315549e-01   1.2666667e-01
   9.1677764e-01   1.3000000e-01
   9.1773157e-01   1.3333333e-01
   9.2026716e-01   1.3666667e-01
   9.2421510e-01   1.4000000e-01
   9.2603702e-01   1.4333333e-01
   9.2716768e-01   1.4666667e-01
   9.2783636e-01   1.5000000e-01
   9.2956562e-01   1.5333333e-01
   9.3003681e-01   1.5666667e-01
   9.3089233e-01   1.6000000e-01
   9.3192755e-01   1.6333333e-01
   9.3403596e-01   1.6666667e-01
   9.3421687e-01   1.7000000e-01
   9.3424763e-01   1.7333333e-01
   9.3636583e-01   1.7666667e-01
   9.3691943e-01   1.8000000e-01
   9.3773407e-01   1.8333333e-01
   9.3791600e-01   1.8666667e-01
   9.3793035e-01   1.9000000e-01
   9.3850728e-01   1.9333333e-01
   9.4239733e-01   1.9666667e-01
   9.4284790e-01   2.0000000e-01
   9.4375100e-01   2.0333333e-01
   9.4410639e-01   2.0666667e-01
   9.4471081e-01   2.1000000e-01
   9.4478928e-01   2.1333333e-01
   9.4656645e-01   2.1666667e-01
   9.4767370e-01   2.2000000e-01
   9.4768944e-01   2.2333333e-01
   9.4870721e-01   2.2666667e-01
   9.4902593e-01   2.3000000e-01
   9.4912376e-01   2.3333333e-01
   9.4924993e-01   2.3666667e-01
   9.4974566e-01   2.4000000e-01
   9.5037053e-01   2.4333333e-01
   9.5045074e-01   2.4666667e-01
   9.5047153e-01   2.5000000e-01
   9.5049648e-01   2.5333333e-01
   9.5112170e-01   2.5666667e-01
   9.5128335e-01   2.6000000e-01
   9.5155969e-01   2.6333333e-01
   9.5164432e-01   2.6666667e-01
   9.5185491e-01   2.7000000e-01
   9.5193181e-01   2.7333333e-01
   9.5265020e-01   2.7666667e-01
   9.5280120e-01   2.8000000e-01
   9.5316623e-01   2.8333333e-01
   9.5323060e-01   2.8666667e-01
   9.5328868e-01   2.9000000e-01
   9.5350892e-01   2.9333333e-01
   9.5354821e-01   2.9666667e-01
   9.5401761e-01   3.0000000e-01
   9.5449459e-01   3.0333333e-01
   9.5482930e-01   3.0666667e-01
   9.5484091e-01   3.1000000e-01
   9.5528132e-01   3.1333333e-01
   9.5540429e-01   3.1666667e-01
   9.5575139e-01   3.2000000e-01
   9.5608277e-01   3.2333333e-01
   9.5642526e-01   3.2666667e-01
   9.5663924e-01   3.3000000e-01
   9.5676287e-01   3.3333333e-01
   9.5681485e-01   3.3666667e-01
   9.5719295e-01   3.4000000e-01
   9.5737720e-01   3.4333333e-01
   9.5762814e-01   3.4666667e-01
   9.5845521e-01   3.5000000e-01
   9.5860810e-01   3.5333333e-01
   9.5885296e-01   3.5666667e-01
   9.5914796e-01   3.6000000e-01
   9.5917752e-01   3.6333333e-01
   9.5939785e-01   3.6666667e-01
   9.5965184e-01   3.7000000e-01
   9.5994272e-01   3.7333333e-01
   9.6033878e-01   3.7666667e-01
   9.6079845e-01   3.8000000e-01
   9.6092480e-01   3.8333333e-01
   9.6115607e-01   3.8666667e-01
   9.6126008e-01   3.9000000e-01
   9.6127141e-01   3.9333333e-01
   9.6171012e-01   3.9666667e-01
   9.6185495e-01   4.0000000e-01
   9.6227298e-01   4.0333333e-01
   9.6261653e-01   4.0666667e-01
   9.6273397e-01   4.1000000e-01
   9.6309764e-01   4.1333333e-01
   9.6340976e-01   4.1666667e-01
   9.6351441e-01   4.2000000e-01
   9.6354107e-01   4.2333333e-01
   9.6356587e-01   4.2666667e-01
   9.6428025e-01   4.3000000e-01
   9.6442022e-01   4.3333333e-01
   9.6454515e-01   4.3666667e-01
   9.6457023e-01   4.4000000e-01
   9.6468083e-01   4.4333333e-01
   9.6481591e-01   4.4666667e-01
   9.6544111e-01   4.5000000e-01
   9.6585083e-01   4.5333333e-01
   9.6608553e-01   4.5666667e-01
   9.6608677e-01   4.6000000e-01
   9.6615813e-01   4.6333333e-01
   9.6629612e-01   4.6666667e-01
   9.6675298e-01   4.7000000e-01
   9.6679012e-01   4.7333333e-01
   9.6715311e-01   4.7666667e-01
   9.6772633e-01   4.8000000e-01
   9.6785351e-01   4.8333333e-01
   9.6800407e-01   4.8666667e-01
   9.6837341e-01   4.9000000e-01
   9.6841935e-01   4.9333333e-01
   9.6864342e-01   4.9666667e-01
   9.6972257e-01   5.0000000e-01
   9.7006638e-01   5.0333333e-01
   9.7041786e-01   5.0666667e-01
   9.7046777e-01   5.1000000e-01
   9.7124099e-01   5.1333333e-01
   9.7195178e-01   5.1666667e-01
   9.7308221e-01   5.2000000e-01
   9.7316346e-01   5.2333333e-01
   9.7337532e-01   5.2666667e-01
   9.7349763e-01   5.3000000e-01
   9.7350825e-01   5.3333333e-01
   9.7406484e-01   5.3666667e-01
   9.7418038e-01   5.4000000e-01
   9.7577076e-01   5.4333333e-01
   9.7694450e-01   5.4666667e-01
   9.7701615e-01   5.5000000e-01
   9.7773977e-01   5.5333333e-01
   9.7837971e-01   5.5666667e-01
   9.7960133e-01   5.6000000e-01
   9.8018082e-01   5.6333333e-01
   9.8072002e-01   5.6666667e-01
   9.8074829e-01   5.7000000e-01
   9.8075636e-01   5.7333333e-01
   9.8154376e-01   5.7666667e-01
   9.8163501e-01   5.8000000e-01
   9.8168251e-01   5.8333333e-01
   9.8212011e-01   5.8666667e-01
   9.8230421e-01   5.9000000e-01
   9.8235574e-01   5.9333333e-01
   9.8284980e-01   5.9666667e-01
   9.8294756e-01   6.0000000e-01
   9.8327561e-01   6.0333333e-01
   9.8342375e-01   6.0666667e-01
   9.8348512e-01   6.1000000e-01
   9.8350744e-01   6.1333333e-01
   9.8360931e-01   6.1666667e-01
   9.8474301e-01   6.2000000e-01
   9.8484433e-01   6.2333333e-01
   9.8512374e-01   6.2666667e-01
   9.8526594e-01   6.3000000e-01
   9.8531956e-01   6.3333333e-01
   9.8541484e-01   6.3666667e-01
   9.8574335e-01   6.4000000e-01
   9.8582780e-01   6.4333333e-01
   9.8652928e-01   6.4666667e-01
   9.8683928e-01   6.5000000e-01
   9.8691960e-01   6.5333333e-01
   9.8717591e-01   6.5666667e-01
   9.8736379e-01   6.6000000e-01
   9.8749988e-01   6.6333333e-01
   9.8759323e-01   6.6666667e-01
   9.8767036e-01   6.7000000e-01
   9.8794649e-01   6.7333333e-01
   9.8797995e-01   6.7666667e-01
   9.8829791e-01   6.8000000e-01
   9.8875726e-01   6.8333333e-01
   9.8888052e-01   6.8666667e-01
   9.8891848e-01   6.9000000e-01
   9.8894823e-01   6.9333333e-01
   9.8908036e-01   6.9666667e-01
   9.8911235e-01   7.0000000e-01
   9.8921384e-01   7.0333333e-01
   9.8930284e-01   7.0666667e-01
   9.8942516e-01   7.1000000e-01
   9.8953301e-01   7.1333333e-01
   9.8979909e-01   7.1666667e-01
   9.8983986e-01   7.2000000e-01
   9.8986242e-01   7.2333333e-01
   9.9002546e-01   7.2666667e-01
   9.9009927e-01   7.3000000e-01
   9.9011359e-01   7.3333333e-01
   9.9012516e-01   7.3666667e-01
   9.9012714e-01   7.4000000e-01
   9.9027500e-01   7.4333333e-01
   9.9041146e-01   7.4666667e-01
   9.9042726e-01   7.5000000e-01
   9.9046761e-01   7.5333333e-01
   9.9055955e-01   7.5666667e-01
   9.9058619e-01   7.6000000e-01
   9.9069471e-01   7.6333333e-01
   9.9074140e-01   7.6666667e-01
   9.9079372e-01   7.7000000e-01
   9.9083647e-01   7.7333333e-01
   9.9095558e-01   7.7666667e-01
   9.9109790e-01   7.8000000e-01
   9.9112183e-01   7.8333333e-01
   9.9117868e-01   7.8666667e-01
   9.9150846e-01   7.9000000e-01
   9.9153084e-01   7.9333333e-01
   9.9155136e-01   7.9666667e-01
   9.9187988e-01   8.0000000e-01
   9.9192590e-01   8.0333333e-01
   9.9194256e-01   8.0666667e-01
   9.9195412e-01   8.1000000e-01
   9.9197479e-01   8.1333333e-01
   9.9204876e-01   8.1666667e-01
   9.9213465e-01   8.2000000e-01
   9.9220280e-01   8.2333333e-01
   9.9231546e-01   8.2666667e-01
   9.9234624e-01   8.3000000e-01
   9.9247877e-01   8.3333333e-01
   9.9249614e-01   8.3666667e-01
   9.9253692e-01   8.4000000e-01
   9.9259799e-01   8.4333333e-01
   9.9275177e-01   8.4666667e-01
   9.9276790e-01   8.5000000e-01
   9.9303005e-01   8.5333333e-01
   9.9309129e-01   8.5666667e-01
   9.9311621e-01   8.6000000e-01
   9.9318955e-01   8.6333333e-01
   9.9345972e-01   8.6666667e-01
   9.9346123e-01   8.7000000e-01
   9.9355932e-01   8.7333333e-01
   9.9356727e-01   8.7666667e-01
   9.9386436e-01   8.8000000e-01
   9.9401150e-01   8.8333333e-01
   9.9419645e-01   8.8666667e-01
   9.9425760e-01   8.9000000e-01
   9.9429424e-01   8.9333333e-01
   9.9435570e-01   8.9666667e-01
   9.9449645e-01   9.0000000e-01
   9.9473850e-01   9.0333333e-01
   9.9474099e-01   9.0666667e-01
   9.9482413e-01   9.1000000e-01
   9.9491037e-01   9.1333333e-01
   9.9501811e-01   9.1666667e-01
   9.9517328e-01   9.2000000e-01
   9.9542147e-01   9.2333333e-01
   9.9542720e-01   9.2666667e-01
   9.9659199e-01   9.3000000e-01
   9.9665766e-01   9.3333333e-01
   9.9670298e-01   9.3666667e-01
   9.9672360e-01   9.4000000e-01
   9.9730749e-01   9.4333333e-01
   9.9747619e-01   9.4666667e-01
   9.9756663e-01   9.5000000e-01
   9.9757078e-01   9.5333333e-01
   9.9761131e-01   9.5666667e-01
   9.9761199e-01   9.6000000e-01
   9.9763254e-01   9.6333333e-01
   9.9776270e-01   9.6666667e-01
   9.9777777e-01   9.7000000e-01
   9.9801085e-01   9.7333333e-01
   9.9850283e-01   9.7666667e-01
   1.0382951e+00   9.8000000e-01
   1.0448100e+00   9.8333333e-01
   1.0500475e+00   9.8666667e-01
   1.1226311e+00   9.9000000e-01
   1.1433313e+00   9.9333333e-01
   1.1912747e+00   9.9666667e-01
   1.4510632e+00   1.0000000e+00


==> chapter_05/Figs/fig5_5b/01_std10m2red2_sy.txt <==
	x		y
   6.2699004e-01   0.0000000e+00
   6.2699004e-01   3.3557047e-03
   6.7118216e-01   6.7114094e-03
   7.1509221e-01   1.0067114e-02
   7.3436187e-01   1.3422819e-02
   7.8535175e-01   1.6778523e-02
   7.8843107e-01   2.0134228e-02
   7.9423020e-01   2.3489933e-02
   8.0538233e-01   2.6845638e-02
   8.2456816e-01   3.0201342e-02
   8.3201953e-01   3.3557047e-02
   8.3892263e-01   3.6912752e-02
   8.3999841e-01   4.0268456e-02
   8.4214222e-01   4.3624161e-02
   8.6085186e-01   4.6979866e-02
   8.6826724e-01   5.0335570e-02
   8.7372090e-01   5.3691275e-02
   8.8323031e-01   5.7046980e-02
   8.8607241e-01   6.0402685e-02
   8.9672925e-01   6.3758389e-02
   9.0052131e-01   6.7114094e-02
   9.0604270e-01   7.0469799e-02
   9.0758099e-01   7.3825503e-02
   9.1125143e-01   7.7181208e-02
   9.2536912e-01   8.0536913e-02
   9.2999401e-01   8.3892617e-02
   9.3030959e-01   8.7248322e-02
   9.3067326e-01   9.0604027e-02
   9.4409538e-01   9.3959732e-02
   9.4547832e-01   9.7315436e-02
   9.4656796e-01   1.0067114e-01
   9.5108212e-01   1.0402685e-01
   9.5707834e-01   1.0738255e-01
   9.6020226e-01   1.1073826e-01
   9.6173761e-01   1.1409396e-01
   9.6407621e-01   1.1744966e-01
   9.6454939e-01   1.2080537e-01
   9.6614557e-01   1.2416107e-01
   9.6653001e-01   1.2751678e-01
   9.6828415e-01   1.3087248e-01
   9.6926861e-01   1.3422819e-01
   9.6986462e-01   1.3758389e-01
   9.7249900e-01   1.4093960e-01
   9.7340052e-01   1.4429530e-01
   9.7359046e-01   1.4765101e-01
   9.7372814e-01   1.5100671e-01
   9.7532922e-01   1.5436242e-01
   9.7837281e-01   1.5771812e-01
   9.8032833e-01   1.6107383e-01
   9.8060592e-01   1.6442953e-01
   9.8147511e-01   1.6778523e-01
   9.8265930e-01   1.7114094e-01
   9.8282932e-01   1.7449664e-01
   9.8403818e-01   1.7785235e-01
   9.8480587e-01   1.8120805e-01
   9.8512641e-01   1.8456376e-01
   9.8520051e-01   1.8791946e-01
   9.8555471e-01   1.9127517e-01
   9.8587743e-01   1.9463087e-01
   9.8676179e-01   1.9798658e-01
   9.8814659e-01   2.0134228e-01
   9.8825611e-01   2.0469799e-01
   9.8968246e-01   2.0805369e-01
   9.9039722e-01   2.1140940e-01
   9.9050435e-01   2.1476510e-01
   9.9080590e-01   2.1812081e-01
   9.9126746e-01   2.2147651e-01
   9.9328435e-01   2.2483221e-01
   9.9338857e-01   2.2818792e-01
   9.9360817e-01   2.3154362e-01
   9.9429586e-01   2.3489933e-01
   9.9525215e-01   2.3825503e-01
   9.9539875e-01   2.4161074e-01
   9.9565050e-01   2.4496644e-01
   9.9631485e-01   2.4832215e-01
   9.9979025e-01   2.5167785e-01
   9.9979990e-01   2.5503356e-01
   9.9979995e-01   2.5838926e-01
   9.9979997e-01   2.6174497e-01
   9.9979998e-01   2.6510067e-01
   9.9979998e-01   2.6845638e-01
   9.9980002e-01   2.7181208e-01
   9.9980002e-01   2.7516779e-01
   9.9980002e-01   2.7852349e-01
   1.0000008e+00   2.8187919e-01
   1.0000679e+00   2.8523490e-01
   1.0102773e+00   2.8859060e-01
   1.0106210e+00   2.9194631e-01
   1.0142749e+00   2.9530201e-01
   1.0147121e+00   2.9865772e-01
   1.0163886e+00   3.0201342e-01
   1.0181935e+00   3.0536913e-01
   1.0195391e+00   3.0872483e-01
   1.0242515e+00   3.1208054e-01
   1.0291817e+00   3.1543624e-01
   1.0294862e+00   3.1879195e-01
   1.0367388e+00   3.2214765e-01
   1.0402076e+00   3.2550336e-01
   1.0425732e+00   3.2885906e-01
   1.0430284e+00   3.3221477e-01
   1.0440207e+00   3.3557047e-01
   1.0450772e+00   3.3892617e-01
   1.0484794e+00   3.4228188e-01
   1.0485286e+00   3.4563758e-01
   1.0491191e+00   3.4899329e-01
   1.0532051e+00   3.5234899e-01
   1.0540631e+00   3.5570470e-01
   1.0557342e+00   3.5906040e-01
   1.0557845e+00   3.6241611e-01
   1.0567214e+00   3.6577181e-01
   1.0584377e+00   3.6912752e-01
   1.0634666e+00   3.7248322e-01
   1.0776842e+00   3.7583893e-01
   1.0820804e+00   3.7919463e-01
   1.0823167e+00   3.8255034e-01
   1.0854187e+00   3.8590604e-01
   1.0967177e+00   3.8926174e-01
   1.0971062e+00   3.9261745e-01
   1.0987361e+00   3.9597315e-01
   1.0992728e+00   3.9932886e-01
   1.1005769e+00   4.0268456e-01
   1.1081774e+00   4.0604027e-01
   1.1153898e+00   4.0939597e-01
   1.1160420e+00   4.1275168e-01
   1.1181220e+00   4.1610738e-01
   1.1233592e+00   4.1946309e-01
   1.1276749e+00   4.2281879e-01
   1.1279238e+00   4.2617450e-01
   1.1287034e+00   4.2953020e-01
   1.1315184e+00   4.3288591e-01
   1.1325272e+00   4.3624161e-01
   1.1341182e+00   4.3959732e-01
   1.1353137e+00   4.4295302e-01
   1.1414561e+00   4.4630872e-01
   1.1444481e+00   4.4966443e-01
   1.1493438e+00   4.5302013e-01
   1.1512273e+00   4.5637584e-01
   1.1516091e+00   4.5973154e-01
   1.1527517e+00   4.6308725e-01
   1.1588753e+00   4.6644295e-01
   1.1652063e+00   4.6979866e-01
   1.1687407e+00   4.7315436e-01
   1.1723755e+00   4.7651007e-01
   1.1745833e+00   4.7986577e-01
   1.1791122e+00   4.8322148e-01
   1.1894154e+00   4.8657718e-01
   1.1912343e+00   4.8993289e-01
   1.2024348e+00   4.9328859e-01
   1.2043910e+00   4.9664430e-01
   1.2047784e+00   5.0000000e-01
   1.2063854e+00   5.0335570e-01
   1.2269854e+00   5.0671141e-01
   1.2310341e+00   5.1006711e-01
   1.2316632e+00   5.1342282e-01
   1.2335190e+00   5.1677852e-01
   1.2359117e+00   5.2013423e-01
   1.2381242e+00   5.2348993e-01
   1.2405442e+00   5.2684564e-01
   1.2437245e+00   5.3020134e-01
   1.2506587e+00   5.3355705e-01
   1.2527566e+00   5.3691275e-01
   1.2556210e+00   5.4026846e-01
   1.2559862e+00   5.4362416e-01
   1.2567798e+00   5.4697987e-01
   1.2572719e+00   5.5033557e-01
   1.2621298e+00   5.5369128e-01
   1.2675123e+00   5.5704698e-01
   1.2730637e+00   5.6040268e-01
   1.2742579e+00   5.6375839e-01
   1.2832336e+00   5.6711409e-01
   1.2966040e+00   5.7046980e-01
   1.2982442e+00   5.7382550e-01
   1.2984670e+00   5.7718121e-01
   1.3047403e+00   5.8053691e-01
   1.3054900e+00   5.8389262e-01
   1.3119647e+00   5.8724832e-01
   1.3123206e+00   5.9060403e-01
   1.3160137e+00   5.9395973e-01
   1.3204085e+00   5.9731544e-01
   1.3224738e+00   6.0067114e-01
   1.3238686e+00   6.0402685e-01
   1.3324125e+00   6.0738255e-01
   1.3393097e+00   6.1073826e-01
   1.3410719e+00   6.1409396e-01
   1.3433570e+00   6.1744966e-01
   1.3566191e+00   6.2080537e-01
   1.3613424e+00   6.2416107e-01
   1.3631906e+00   6.2751678e-01
   1.3764144e+00   6.3087248e-01
   1.3804680e+00   6.3422819e-01
   1.3842486e+00   6.3758389e-01
   1.3912387e+00   6.4093960e-01
   1.3985119e+00   6.4429530e-01
   1.4021752e+00   6.4765101e-01
   1.4053996e+00   6.5100671e-01
   1.4116992e+00   6.5436242e-01
   1.4179678e+00   6.5771812e-01
   1.4243752e+00   6.6107383e-01
   1.4315321e+00   6.6442953e-01
   1.4338038e+00   6.6778523e-01
   1.4355625e+00   6.7114094e-01
   1.4430367e+00   6.7449664e-01
   1.4431104e+00   6.7785235e-01
   1.4431731e+00   6.8120805e-01
   1.4451551e+00   6.8456376e-01
   1.4512793e+00   6.8791946e-01
   1.4514525e+00   6.9127517e-01
   1.4650112e+00   6.9463087e-01
   1.4708587e+00   6.9798658e-01
   1.4711575e+00   7.0134228e-01
   1.4746675e+00   7.0469799e-01
   1.4773716e+00   7.0805369e-01
   1.4886047e+00   7.1140940e-01
   1.4889044e+00   7.1476510e-01
   1.4929226e+00   7.1812081e-01
   1.4951609e+00   7.2147651e-01
   1.5085862e+00   7.2483221e-01
   1.5171553e+00   7.2818792e-01
   1.5212999e+00   7.3154362e-01
   1.5295538e+00   7.3489933e-01
   1.5356579e+00   7.3825503e-01
   1.5391074e+00   7.4161074e-01
   1.5490378e+00   7.4496644e-01
   1.5602406e+00   7.4832215e-01
   1.5613457e+00   7.5167785e-01
   1.5622996e+00   7.5503356e-01
   1.5624627e+00   7.5838926e-01
   1.5662621e+00   7.6174497e-01
   1.5691793e+00   7.6510067e-01
   1.5747150e+00   7.6845638e-01
   1.5778531e+00   7.7181208e-01
   1.5803864e+00   7.7516779e-01
   1.5821750e+00   7.7852349e-01
   1.5852063e+00   7.8187919e-01
   1.5928664e+00   7.8523490e-01
   1.5983256e+00   7.8859060e-01
   1.6044965e+00   7.9194631e-01
   1.6045342e+00   7.9530201e-01
   1.6057020e+00   7.9865772e-01
   1.6069185e+00   8.0201342e-01
   1.6185972e+00   8.0536913e-01
   1.6333533e+00   8.0872483e-01
   1.6404375e+00   8.1208054e-01
   1.6453670e+00   8.1543624e-01
   1.6478665e+00   8.1879195e-01
   1.6493257e+00   8.2214765e-01
   1.6536362e+00   8.2550336e-01
   1.6542035e+00   8.2885906e-01
   1.6588288e+00   8.3221477e-01
   1.6594537e+00   8.3557047e-01
   1.6605512e+00   8.3892617e-01
   1.6860468e+00   8.4228188e-01
   1.6972350e+00   8.4563758e-01
   1.6976752e+00   8.4899329e-01
   1.7085412e+00   8.5234899e-01
   1.7180123e+00   8.5570470e-01
   1.7251213e+00   8.5906040e-01
   1.7261825e+00   8.6241611e-01
   1.7323969e+00   8.6577181e-01
   1.7350535e+00   8.6912752e-01
   1.7649086e+00   8.7248322e-01
   1.7669327e+00   8.7583893e-01
   1.7932077e+00   8.7919463e-01
   1.8047555e+00   8.8255034e-01
   1.8177572e+00   8.8590604e-01
   1.8248613e+00   8.8926174e-01
   1.8268154e+00   8.9261745e-01
   1.8269713e+00   8.9597315e-01
   1.8378266e+00   8.9932886e-01
   1.8387852e+00   9.0268456e-01
   1.8613143e+00   9.0604027e-01
   1.8809889e+00   9.0939597e-01
   1.8878352e+00   9.1275168e-01
   1.8936921e+00   9.1610738e-01
   1.9025038e+00   9.1946309e-01
   1.9230852e+00   9.2281879e-01
   1.9311787e+00   9.2617450e-01
   1.9519916e+00   9.2953020e-01
   1.9526407e+00   9.3288591e-01
   1.9536944e+00   9.3624161e-01
   1.9542789e+00   9.3959732e-01
   1.9625260e+00   9.4295302e-01
   1.9765265e+00   9.4630872e-01
   2.0260033e+00   9.4966443e-01
   2.0834069e+00   9.5302013e-01
   2.0863956e+00   9.5637584e-01
   2.1070388e+00   9.5973154e-01
   2.1338383e+00   9.6308725e-01
   2.1392834e+00   9.6644295e-01
   2.1429173e+00   9.6979866e-01
   2.1623589e+00   9.7315436e-01
   2.1813652e+00   9.7651007e-01
   2.2387956e+00   9.7986577e-01


==> chapter_05/Figs/fig5_5b/02_std10m2red2_rd.txt <==
	x		y
   7.2100403e-01   0.0000000e+00
   7.2100403e-01   3.3557047e-03
   7.2104757e-01   6.7114094e-03
   7.5603090e-01   1.0067114e-02
   7.6066215e-01   1.3422819e-02
   7.6367303e-01   1.6778523e-02
   7.6784980e-01   2.0134228e-02
   8.0734264e-01   2.3489933e-02
   8.1828721e-01   2.6845638e-02
   8.2472654e-01   3.0201342e-02
   8.3039010e-01   3.3557047e-02
   8.5856116e-01   3.6912752e-02
   8.6448548e-01   4.0268456e-02
   8.6506364e-01   4.3624161e-02
   8.6584614e-01   4.6979866e-02
   8.7428042e-01   5.0335570e-02
   8.8008131e-01   5.3691275e-02
   8.8231848e-01   5.7046980e-02
   8.8785949e-01   6.0402685e-02
   8.9356299e-01   6.3758389e-02
   8.9504027e-01   6.7114094e-02
   8.9517794e-01   7.0469799e-02
   8.9540240e-01   7.3825503e-02
   8.9722122e-01   7.7181208e-02
   8.9811795e-01   8.0536913e-02
   9.0086969e-01   8.3892617e-02
   9.0240862e-01   8.7248322e-02
   9.0635373e-01   9.0604027e-02
   9.0759861e-01   9.3959732e-02
   9.0773666e-01   9.7315436e-02
   9.0783475e-01   1.0067114e-01
   9.0949029e-01   1.0402685e-01
   9.0968222e-01   1.0738255e-01
   9.1016316e-01   1.1073826e-01
   9.1251726e-01   1.1409396e-01
   9.1719983e-01   1.1744966e-01
   9.2002057e-01   1.2080537e-01
   9.2136672e-01   1.2416107e-01
   9.2264442e-01   1.2751678e-01
   9.2721655e-01   1.3087248e-01
   9.2739949e-01   1.3422819e-01
   9.2913880e-01   1.3758389e-01
   9.2998799e-01   1.4093960e-01
   9.3012668e-01   1.4429530e-01
   9.3057419e-01   1.4765101e-01
   9.3106354e-01   1.5100671e-01
   9.3196654e-01   1.5436242e-01
   9.3200829e-01   1.5771812e-01
   9.3303232e-01   1.6107383e-01
   9.3355499e-01   1.6442953e-01
   9.3437669e-01   1.6778523e-01
   9.3508211e-01   1.7114094e-01
   9.3625632e-01   1.7449664e-01
   9.3732852e-01   1.7785235e-01
   9.3845025e-01   1.8120805e-01
   9.4246557e-01   1.8456376e-01
   9.4416222e-01   1.8791946e-01
   9.4496406e-01   1.9127517e-01
   9.4756632e-01   1.9463087e-01
   9.5025025e-01   1.9798658e-01
   9.5053664e-01   2.0134228e-01
   9.5169350e-01   2.0469799e-01
   9.5206904e-01   2.0805369e-01
   9.5243217e-01   2.1140940e-01
   9.5362494e-01   2.1476510e-01
   9.5368208e-01   2.1812081e-01
   9.5390837e-01   2.2147651e-01
   9.5406077e-01   2.2483221e-01
   9.5407369e-01   2.2818792e-01
   9.5442160e-01   2.3154362e-01
   9.5467756e-01   2.3489933e-01
   9.5607466e-01   2.3825503e-01
   9.5642644e-01   2.4161074e-01
   9.5672399e-01   2.4496644e-01
   9.5685200e-01   2.4832215e-01
   9.5721222e-01   2.5167785e-01
   9.5789913e-01   2.5503356e-01
   9.5792037e-01   2.5838926e-01
   9.5845038e-01   2.6174497e-01
   9.5885399e-01   2.6510067e-01
   9.5927688e-01   2.6845638e-01
   9.5932766e-01   2.7181208e-01
   9.5963591e-01   2.7516779e-01
   9.6173766e-01   2.7852349e-01
   9.6208126e-01   2.8187919e-01
   9.6238653e-01   2.8523490e-01
   9.6418639e-01   2.8859060e-01
   9.6474461e-01   2.9194631e-01
   9.6513052e-01   2.9530201e-01
   9.6530331e-01   2.9865772e-01
   9.6535378e-01   3.0201342e-01
   9.6536336e-01   3.0536913e-01
   9.6585615e-01   3.0872483e-01
   9.6585674e-01   3.1208054e-01
   9.6590324e-01   3.1543624e-01
   9.6604882e-01   3.1879195e-01
   9.6624983e-01   3.2214765e-01
   9.6774390e-01   3.2550336e-01
   9.6873335e-01   3.2885906e-01
   9.6881262e-01   3.3221477e-01
   9.6894900e-01   3.3557047e-01
   9.6944872e-01   3.3892617e-01
   9.7006815e-01   3.4228188e-01
   9.7017392e-01   3.4563758e-01
   9.7069159e-01   3.4899329e-01
   9.7115435e-01   3.5234899e-01
   9.7190815e-01   3.5570470e-01
   9.7191848e-01   3.5906040e-01
   9.7204657e-01   3.6241611e-01
   9.7259730e-01   3.6577181e-01
   9.7326602e-01   3.6912752e-01
   9.7370330e-01   3.7248322e-01
   9.7379328e-01   3.7583893e-01
   9.7551014e-01   3.7919463e-01
   9.7555343e-01   3.8255034e-01
   9.7566234e-01   3.8590604e-01
   9.7580310e-01   3.8926174e-01
   9.7590633e-01   3.9261745e-01
   9.7591213e-01   3.9597315e-01
   9.7593698e-01   3.9932886e-01
   9.7697108e-01   4.0268456e-01
   9.7726068e-01   4.0604027e-01
   9.7791980e-01   4.0939597e-01
   9.7821207e-01   4.1275168e-01
   9.7830685e-01   4.1610738e-01
   9.7872448e-01   4.1946309e-01
   9.7895410e-01   4.2281879e-01
   9.7918325e-01   4.2617450e-01
   9.7940122e-01   4.2953020e-01
   9.7976032e-01   4.3288591e-01
   9.8035370e-01   4.3624161e-01
   9.8064570e-01   4.3959732e-01
   9.8085125e-01   4.4295302e-01
   9.8089894e-01   4.4630872e-01
   9.8090562e-01   4.4966443e-01
   9.8131678e-01   4.5302013e-01
   9.8139951e-01   4.5637584e-01
   9.8161978e-01   4.5973154e-01
   9.8241481e-01   4.6308725e-01
   9.8246623e-01   4.6644295e-01
   9.8266155e-01   4.6979866e-01
   9.8276566e-01   4.7315436e-01
   9.8328279e-01   4.7651007e-01
   9.8346598e-01   4.7986577e-01
   9.8355326e-01   4.8322148e-01
   9.8363215e-01   4.8657718e-01
   9.8370046e-01   4.8993289e-01
   9.8397105e-01   4.9328859e-01
   9.8414958e-01   4.9664430e-01
   9.8453844e-01   5.0000000e-01
   9.8474188e-01   5.0335570e-01
   9.8495937e-01   5.0671141e-01
   9.8499294e-01   5.1006711e-01
   9.8511023e-01   5.1342282e-01
   9.8521626e-01   5.1677852e-01
   9.8532781e-01   5.2013423e-01
   9.8543852e-01   5.2348993e-01
   9.8603858e-01   5.2684564e-01
   9.8648522e-01   5.3020134e-01
   9.8648878e-01   5.3355705e-01
   9.8677532e-01   5.3691275e-01
   9.8682337e-01   5.4026846e-01
   9.8687326e-01   5.4362416e-01
   9.8723148e-01   5.4697987e-01
   9.8729937e-01   5.5033557e-01
   9.8767785e-01   5.5369128e-01
   9.8799585e-01   5.5704698e-01
   9.8799941e-01   5.6040268e-01
   9.8800263e-01   5.6375839e-01
   9.8807138e-01   5.6711409e-01
   9.8827264e-01   5.7046980e-01
   9.8863439e-01   5.7382550e-01
   9.8951133e-01   5.7718121e-01
   9.8984322e-01   5.8053691e-01
   9.8984666e-01   5.8389262e-01
   9.9001568e-01   5.8724832e-01
   9.9044132e-01   5.9060403e-01
   9.9062465e-01   5.9395973e-01
   9.9067999e-01   5.9731544e-01
   9.9089523e-01   6.0067114e-01
   9.9089831e-01   6.0402685e-01
   9.9113106e-01   6.0738255e-01
   9.9116602e-01   6.1073826e-01
   9.9118245e-01   6.1409396e-01
   9.9133084e-01   6.1744966e-01
   9.9139598e-01   6.2080537e-01
   9.9147132e-01   6.2416107e-01
   9.9172359e-01   6.2751678e-01
   9.9205768e-01   6.3087248e-01
   9.9221699e-01   6.3422819e-01
   9.9236211e-01   6.3758389e-01
   9.9237150e-01   6.4093960e-01
   9.9266912e-01   6.4429530e-01
   9.9267322e-01   6.4765101e-01
   9.9269017e-01   6.5100671e-01
   9.9271267e-01   6.5436242e-01
   9.9288795e-01   6.5771812e-01
   9.9341293e-01   6.6107383e-01
   9.9357017e-01   6.6442953e-01
   9.9362873e-01   6.6778523e-01
   9.9373976e-01   6.7114094e-01
   9.9378396e-01   6.7449664e-01
   9.9390547e-01   6.7785235e-01
   9.9394069e-01   6.8120805e-01
   9.9406596e-01   6.8456376e-01
   9.9423833e-01   6.8791946e-01
   9.9436069e-01   6.9127517e-01
   9.9440432e-01   6.9463087e-01
   9.9499546e-01   6.9798658e-01
   9.9506275e-01   7.0134228e-01
   9.9539377e-01   7.0469799e-01
   9.9557839e-01   7.0805369e-01
   9.9562814e-01   7.1140940e-01
   9.9581590e-01   7.1476510e-01
   9.9587158e-01   7.1812081e-01
   9.9605215e-01   7.2147651e-01
   9.9628403e-01   7.2483221e-01
   9.9639859e-01   7.2818792e-01
   9.9645111e-01   7.3154362e-01
   9.9650098e-01   7.3489933e-01
   9.9658489e-01   7.3825503e-01
   9.9687405e-01   7.4161074e-01
   9.9695046e-01   7.4496644e-01
   9.9696958e-01   7.4832215e-01
   9.9713470e-01   7.5167785e-01
   9.9738597e-01   7.5503356e-01
   9.9763716e-01   7.5838926e-01
   9.9773778e-01   7.6174497e-01
   9.9821786e-01   7.6510067e-01
   9.9839006e-01   7.6845638e-01
   9.9919068e-01   7.7181208e-01
   9.9928498e-01   7.7516779e-01
   9.9929366e-01   7.7852349e-01
   9.9933714e-01   7.8187919e-01
   9.9959844e-01   7.8523490e-01
   9.9963628e-01   7.8859060e-01
   9.9968511e-01   7.9194631e-01
   9.9969029e-01   7.9530201e-01
   9.9969166e-01   7.9865772e-01
   9.9974057e-01   8.0201342e-01
   9.9980393e-01   8.0536913e-01
   9.9984993e-01   8.0872483e-01
   9.9985990e-01   8.1208054e-01
   9.9987993e-01   8.1543624e-01
   9.9987993e-01   8.1879195e-01
   9.9987994e-01   8.2214765e-01
   9.9987995e-01   8.2550336e-01
   9.9987997e-01   8.2885906e-01
   9.9987997e-01   8.3221477e-01
   9.9987998e-01   8.3557047e-01
   9.9987998e-01   8.3892617e-01
   9.9987999e-01   8.4228188e-01
   9.9987999e-01   8.4563758e-01
   9.9987999e-01   8.4899329e-01
   9.9987999e-01   8.5234899e-01
   9.9988000e-01   8.5570470e-01
   9.9988000e-01   8.5906040e-01
   9.9988001e-01   8.6241611e-01
   9.9988001e-01   8.6577181e-01
   9.9988001e-01   8.6912752e-01
   9.9988018e-01   8.7248322e-01
   9.9988091e-01   8.7583893e-01
   9.9998572e-01   8.7919463e-01
   9.9999962e-01   8.8255034e-01
   9.9999988e-01   8.8590604e-01
   9.9999996e-01   8.8926174e-01
   1.0000000e+00   8.9261745e-01
   1.0000002e+00   8.9597315e-01
   1.0439908e+00   8.9932886e-01
   1.0527965e+00   9.0268456e-01
   1.0544438e+00   9.0604027e-01
   1.0555680e+00   9.0939597e-01
   1.0596173e+00   9.1275168e-01
   1.0612711e+00   9.1610738e-01
   1.0791674e+00   9.1946309e-01
   1.0831902e+00   9.2281879e-01
   1.0940696e+00   9.2617450e-01
   1.0994132e+00   9.2953020e-01
   1.1061836e+00   9.3288591e-01
   1.1066667e+00   9.3624161e-01
   1.1155564e+00   9.3959732e-01
   1.1274860e+00   9.4295302e-01
   1.1286021e+00   9.4630872e-01
   1.1589600e+00   9.4966443e-01
   1.1859802e+00   9.5302013e-01
   1.1889235e+00   9.5637584e-01
   1.2516966e+00   9.5973154e-01
   1.2569633e+00   9.6308725e-01
   1.2910440e+00   9.6644295e-01
   1.3120711e+00   9.6979866e-01
   1.4077010e+00   9.7315436e-01
   1.4523067e+00   9.7651007e-01
   1.5291387e+00   9.7986577e-01


==> chapter_05/Figs/fig5_5b/03_std10m2red3_sy.txt <==
	x		y
   5.0721230e-01   0.0000000e+00
   5.0721230e-01   3.3333333e-03
   6.0022712e-01   6.6666667e-03
   7.0638856e-01   1.0000000e-02
   7.0692112e-01   1.3333333e-02
   7.3454079e-01   1.6666667e-02
   7.3642486e-01   2.0000000e-02
   7.9375812e-01   2.3333333e-02
   7.9648032e-01   2.6666667e-02
   8.4590818e-01   3.0000000e-02
   8.4711245e-01   3.3333333e-02
   8.7018574e-01   3.6666667e-02
   8.7075587e-01   4.0000000e-02
   8.8168992e-01   4.3333333e-02
   8.8201120e-01   4.6666667e-02
   8.8493907e-01   5.0000000e-02
   8.9448119e-01   5.3333333e-02
   8.9732594e-01   5.6666667e-02
   9.0014148e-01   6.0000000e-02
   9.0396364e-01   6.3333333e-02
   9.0865752e-01   6.6666667e-02
   9.1155587e-01   7.0000000e-02
   9.1442372e-01   7.3333333e-02
   9.1472430e-01   7.6666667e-02
   9.1793787e-01   8.0000000e-02
   9.1832775e-01   8.3333333e-02
   9.2337761e-01   8.6666667e-02
   9.2630784e-01   9.0000000e-02
   9.3510759e-01   9.3333333e-02
   9.3614903e-01   9.6666667e-02
   9.3905445e-01   1.0000000e-01
   9.3957565e-01   1.0333333e-01
   9.4222169e-01   1.0666667e-01
   9.4532538e-01   1.1000000e-01
   9.5331647e-01   1.1333333e-01
   9.5488076e-01   1.1666667e-01
   9.5530939e-01   1.2000000e-01
   9.5735370e-01   1.2333333e-01
   9.5742862e-01   1.2666667e-01
   9.6081012e-01   1.3000000e-01
   9.6214289e-01   1.3333333e-01
   9.6274235e-01   1.3666667e-01
   9.6277030e-01   1.4000000e-01
   9.6280356e-01   1.4333333e-01
   9.6395916e-01   1.4666667e-01
   9.6462091e-01   1.5000000e-01
   9.6504308e-01   1.5333333e-01
   9.6615994e-01   1.5666667e-01
   9.6623446e-01   1.6000000e-01
   9.6986325e-01   1.6333333e-01
   9.7042839e-01   1.6666667e-01
   9.7232234e-01   1.7000000e-01
   9.7517181e-01   1.7333333e-01
   9.8072341e-01   1.7666667e-01
   9.8385270e-01   1.8000000e-01
   9.8433665e-01   1.8333333e-01
   9.8461268e-01   1.8666667e-01
   9.8496358e-01   1.9000000e-01
   9.8709366e-01   1.9333333e-01
   9.8725066e-01   1.9666667e-01
   9.8821460e-01   2.0000000e-01
   9.8823998e-01   2.0333333e-01
   9.9048440e-01   2.0666667e-01
   9.9057654e-01   2.1000000e-01
   9.9082307e-01   2.1333333e-01
   9.9339945e-01   2.1666667e-01
   9.9389329e-01   2.2000000e-01
   9.9438727e-01   2.2333333e-01
   9.9442089e-01   2.2666667e-01
   9.9552312e-01   2.3000000e-01
   9.9553822e-01   2.3333333e-01
   9.9579766e-01   2.3666667e-01
   9.9654223e-01   2.4000000e-01
   9.9980000e-01   2.4333333e-01
   1.0000036e+00   2.4666667e-01
   1.0021338e+00   2.5000000e-01
   1.0029568e+00   2.5333333e-01
   1.0056506e+00   2.5666667e-01
   1.0071671e+00   2.6000000e-01
   1.0119552e+00   2.6333333e-01
   1.0148081e+00   2.6666667e-01
   1.0162338e+00   2.7000000e-01
   1.0188723e+00   2.7333333e-01
   1.0203081e+00   2.7666667e-01
   1.0271008e+00   2.8000000e-01
   1.0298618e+00   2.8333333e-01
   1.0306012e+00   2.8666667e-01
   1.0306359e+00   2.9000000e-01
   1.0346882e+00   2.9333333e-01
   1.0371512e+00   2.9666667e-01
   1.0389733e+00   3.0000000e-01
   1.0448410e+00   3.0333333e-01
   1.0454495e+00   3.0666667e-01
   1.0467524e+00   3.1000000e-01
   1.0485264e+00   3.1333333e-01
   1.0502062e+00   3.1666667e-01
   1.0525003e+00   3.2000000e-01
   1.0533971e+00   3.2333333e-01
   1.0541759e+00   3.2666667e-01
   1.0563364e+00   3.3000000e-01
   1.0568210e+00   3.3333333e-01
   1.0571663e+00   3.3666667e-01
   1.0580804e+00   3.4000000e-01
   1.0676227e+00   3.4333333e-01
   1.0686596e+00   3.4666667e-01
   1.0706819e+00   3.5000000e-01
   1.0760482e+00   3.5333333e-01
   1.0807675e+00   3.5666667e-01
   1.0838759e+00   3.6000000e-01
   1.0862950e+00   3.6333333e-01
   1.0934676e+00   3.6666667e-01
   1.0954559e+00   3.7000000e-01
   1.1014534e+00   3.7333333e-01
   1.1111882e+00   3.7666667e-01
   1.1124112e+00   3.8000000e-01
   1.1135289e+00   3.8333333e-01
   1.1171571e+00   3.8666667e-01
   1.1260455e+00   3.9000000e-01
   1.1263779e+00   3.9333333e-01
   1.1367272e+00   3.9666667e-01
   1.1398814e+00   4.0000000e-01
   1.1424085e+00   4.0333333e-01
   1.1443851e+00   4.0666667e-01
   1.1527876e+00   4.1000000e-01
   1.1540743e+00   4.1333333e-01
   1.1560812e+00   4.1666667e-01
   1.1568303e+00   4.2000000e-01
   1.1577618e+00   4.2333333e-01
   1.1610731e+00   4.2666667e-01
   1.1647457e+00   4.3000000e-01
   1.1666724e+00   4.3333333e-01
   1.1702000e+00   4.3666667e-01
   1.1812872e+00   4.4000000e-01
   1.1823048e+00   4.4333333e-01
   1.1826229e+00   4.4666667e-01
   1.1826894e+00   4.5000000e-01
   1.1827407e+00   4.5333333e-01
   1.1841308e+00   4.5666667e-01
   1.1906749e+00   4.6000000e-01
   1.1928413e+00   4.6333333e-01
   1.1928714e+00   4.6666667e-01
   1.1939430e+00   4.7000000e-01
   1.1939492e+00   4.7333333e-01
   1.1945386e+00   4.7666667e-01
   1.1994432e+00   4.8000000e-01
   1.2020536e+00   4.8333333e-01
   1.2023209e+00   4.8666667e-01
   1.2045731e+00   4.9000000e-01
   1.2154543e+00   4.9333333e-01
   1.2159261e+00   4.9666667e-01
   1.2180093e+00   5.0000000e-01
   1.2197489e+00   5.0333333e-01
   1.2291211e+00   5.0666667e-01
   1.2303473e+00   5.1000000e-01
   1.2309797e+00   5.1333333e-01
   1.2313837e+00   5.1666667e-01
   1.2314330e+00   5.2000000e-01
   1.2317482e+00   5.2333333e-01
   1.2326795e+00   5.2666667e-01
   1.2425602e+00   5.3000000e-01
   1.2543087e+00   5.3333333e-01
   1.2550947e+00   5.3666667e-01
   1.2568090e+00   5.4000000e-01
   1.2576999e+00   5.4333333e-01
   1.2609597e+00   5.4666667e-01
   1.2610920e+00   5.5000000e-01
   1.2614124e+00   5.5333333e-01
   1.2679394e+00   5.5666667e-01
   1.2696371e+00   5.6000000e-01
   1.2718893e+00   5.6333333e-01
   1.2751902e+00   5.6666667e-01
   1.2758268e+00   5.7000000e-01
   1.2768060e+00   5.7333333e-01
   1.2806424e+00   5.7666667e-01
   1.2851711e+00   5.8000000e-01
   1.2876769e+00   5.8333333e-01
   1.2964707e+00   5.8666667e-01
   1.2970791e+00   5.9000000e-01
   1.2972860e+00   5.9333333e-01
   1.2988946e+00   5.9666667e-01
   1.2998205e+00   6.0000000e-01
   1.3006167e+00   6.0333333e-01
   1.3037510e+00   6.0666667e-01
   1.3128948e+00   6.1000000e-01
   1.3152584e+00   6.1333333e-01
   1.3205869e+00   6.1666667e-01
   1.3220100e+00   6.2000000e-01
   1.3265645e+00   6.2333333e-01
   1.3284846e+00   6.2666667e-01
   1.3336402e+00   6.3000000e-01
   1.3341493e+00   6.3333333e-01
   1.3357331e+00   6.3666667e-01
   1.3360315e+00   6.4000000e-01
   1.3410193e+00   6.4333333e-01
   1.3410648e+00   6.4666667e-01
   1.3487333e+00   6.5000000e-01
   1.3554821e+00   6.5333333e-01
   1.3563935e+00   6.5666667e-01
   1.3653736e+00   6.6000000e-01
   1.3659196e+00   6.6333333e-01
   1.3710203e+00   6.6666667e-01
   1.3727767e+00   6.7000000e-01
   1.3752191e+00   6.7333333e-01
   1.3772564e+00   6.7666667e-01
   1.3818626e+00   6.8000000e-01
   1.3830714e+00   6.8333333e-01
   1.3854955e+00   6.8666667e-01
   1.3881680e+00   6.9000000e-01
   1.3935469e+00   6.9333333e-01
   1.3956714e+00   6.9666667e-01
   1.3979948e+00   7.0000000e-01
   1.3991869e+00   7.0333333e-01
   1.4021252e+00   7.0666667e-01
   1.4105207e+00   7.1000000e-01
   1.4106999e+00   7.1333333e-01
   1.4144785e+00   7.1666667e-01
   1.4164107e+00   7.2000000e-01
   1.4190339e+00   7.2333333e-01
   1.4223497e+00   7.2666667e-01
   1.4285803e+00   7.3000000e-01
   1.4305035e+00   7.3333333e-01
   1.4327172e+00   7.3666667e-01
   1.4344977e+00   7.4000000e-01
   1.4411668e+00   7.4333333e-01
   1.4495874e+00   7.4666667e-01
   1.4542189e+00   7.5000000e-01
   1.4602521e+00   7.5333333e-01
   1.4607607e+00   7.5666667e-01
   1.4664611e+00   7.6000000e-01
   1.4667610e+00   7.6333333e-01
   1.4713033e+00   7.6666667e-01
   1.4785664e+00   7.7000000e-01
   1.4975305e+00   7.7333333e-01
   1.5093975e+00   7.7666667e-01
   1.5122189e+00   7.8000000e-01
   1.5130037e+00   7.8333333e-01
   1.5136442e+00   7.8666667e-01
   1.5151591e+00   7.9000000e-01
   1.5383870e+00   7.9333333e-01
   1.5387038e+00   7.9666667e-01
   1.5398573e+00   8.0000000e-01
   1.5400934e+00   8.0333333e-01
   1.5424540e+00   8.0666667e-01
   1.5444602e+00   8.1000000e-01
   1.5447596e+00   8.1333333e-01
   1.5498778e+00   8.1666667e-01
   1.5559739e+00   8.2000000e-01
   1.5583823e+00   8.2333333e-01
   1.5652993e+00   8.2666667e-01
   1.5685328e+00   8.3000000e-01
   1.5718646e+00   8.3333333e-01
   1.5847017e+00   8.3666667e-01
   1.5912406e+00   8.4000000e-01
   1.5917977e+00   8.4333333e-01
   1.6042339e+00   8.4666667e-01
   1.6056759e+00   8.5000000e-01
   1.6109846e+00   8.5333333e-01
   1.6110423e+00   8.5666667e-01
   1.6201684e+00   8.6000000e-01
   1.6208003e+00   8.6333333e-01
   1.6288768e+00   8.6666667e-01
   1.6304746e+00   8.7000000e-01
   1.6309660e+00   8.7333333e-01
   1.6417221e+00   8.7666667e-01
   1.6486848e+00   8.8000000e-01
   1.6679104e+00   8.8333333e-01
   1.6699834e+00   8.8666667e-01
   1.6864228e+00   8.9000000e-01
   1.6869964e+00   8.9333333e-01
   1.7406200e+00   8.9666667e-01
   1.7408958e+00   9.0000000e-01
   1.7481776e+00   9.0333333e-01
   1.7569264e+00   9.0666667e-01
   1.7770967e+00   9.1000000e-01
   1.7949991e+00   9.1333333e-01
   1.8108464e+00   9.1666667e-01
   1.8151515e+00   9.2000000e-01
   1.8328691e+00   9.2333333e-01
   1.8522525e+00   9.2666667e-01
   1.8748372e+00   9.3000000e-01
   1.8846568e+00   9.3333333e-01
   1.8952270e+00   9.3666667e-01
   1.9067583e+00   9.4000000e-01
   1.9099360e+00   9.4333333e-01
   1.9186179e+00   9.4666667e-01
   1.9247406e+00   9.5000000e-01
   1.9473534e+00   9.5333333e-01
   2.0030318e+00   9.5666667e-01
   2.0182218e+00   9.6000000e-01
   2.0219123e+00   9.6333333e-01
   2.0401446e+00   9.6666667e-01
   2.0683566e+00   9.7000000e-01
   2.1071647e+00   9.7333333e-01
   2.1696000e+00   9.7666667e-01
   2.1698152e+00   9.8000000e-01
   2.1789234e+00   9.8333333e-01
   2.2094917e+00   9.8666667e-01
   2.4021724e+00   9.9000000e-01

==> chapter_05/Figs/fig5_5b/04_std10m2red3_rd.txt <==
	x		y
   6.7992619e-01   0.0000000e+00
   6.7992619e-01   3.3333333e-03
   7.1565490e-01   6.6666667e-03
   7.5138937e-01   1.0000000e-02
   7.5364511e-01   1.3333333e-02
   7.7908088e-01   1.6666667e-02
   7.8614250e-01   2.0000000e-02
   8.0011166e-01   2.3333333e-02
   8.1620794e-01   2.6666667e-02
   8.1828232e-01   3.0000000e-02
   8.2208891e-01   3.3333333e-02
   8.3159591e-01   3.6666667e-02
   8.3472796e-01   4.0000000e-02
   8.3664260e-01   4.3333333e-02
   8.3892808e-01   4.6666667e-02
   8.4392252e-01   5.0000000e-02
   8.5668891e-01   5.3333333e-02
   8.5754735e-01   5.6666667e-02
   8.6181835e-01   6.0000000e-02
   8.7051593e-01   6.3333333e-02
   8.7142526e-01   6.6666667e-02
   8.7348115e-01   7.0000000e-02
   8.8240069e-01   7.3333333e-02
   8.8257483e-01   7.6666667e-02
   8.8416832e-01   8.0000000e-02
   8.9160705e-01   8.3333333e-02
   8.9335155e-01   8.6666667e-02
   8.9485917e-01   9.0000000e-02
   8.9967443e-01   9.3333333e-02
   9.0121234e-01   9.6666667e-02
   9.0193356e-01   1.0000000e-01
   9.0219574e-01   1.0333333e-01
   9.0342785e-01   1.0666667e-01
   9.0664429e-01   1.1000000e-01
   9.0716239e-01   1.1333333e-01
   9.0750909e-01   1.1666667e-01
   9.1342743e-01   1.2000000e-01
   9.1510573e-01   1.2333333e-01
   9.1592081e-01   1.2666667e-01
   9.1966422e-01   1.3000000e-01
   9.1978990e-01   1.3333333e-01
   9.1980166e-01   1.3666667e-01
   9.2052963e-01   1.4000000e-01
   9.2167722e-01   1.4333333e-01
   9.2175666e-01   1.4666667e-01
   9.2197807e-01   1.5000000e-01
   9.2209520e-01   1.5333333e-01
   9.2269694e-01   1.5666667e-01
   9.2362119e-01   1.6000000e-01
   9.2393233e-01   1.6333333e-01
   9.2429177e-01   1.6666667e-01
   9.2480118e-01   1.7000000e-01
   9.2519443e-01   1.7333333e-01
   9.2523528e-01   1.7666667e-01
   9.2826962e-01   1.8000000e-01
   9.2975398e-01   1.8333333e-01
   9.3048230e-01   1.8666667e-01
   9.3133778e-01   1.9000000e-01
   9.3321135e-01   1.9333333e-01
   9.3347460e-01   1.9666667e-01
   9.3391618e-01   2.0000000e-01
   9.3422282e-01   2.0333333e-01
   9.3551104e-01   2.0666667e-01
   9.3627826e-01   2.1000000e-01
   9.3899946e-01   2.1333333e-01
   9.3993333e-01   2.1666667e-01
   9.4141355e-01   2.2000000e-01
   9.4194519e-01   2.2333333e-01
   9.4228528e-01   2.2666667e-01
   9.4247776e-01   2.3000000e-01
   9.4370660e-01   2.3333333e-01
   9.4476028e-01   2.3666667e-01
   9.4571927e-01   2.4000000e-01
   9.4605976e-01   2.4333333e-01
   9.4622944e-01   2.4666667e-01
   9.4697051e-01   2.5000000e-01
   9.4703415e-01   2.5333333e-01
   9.4703443e-01   2.5666667e-01
   9.4821363e-01   2.6000000e-01
   9.4851969e-01   2.6333333e-01
   9.4883127e-01   2.6666667e-01
   9.4972307e-01   2.7000000e-01
   9.5003138e-01   2.7333333e-01
   9.5006163e-01   2.7666667e-01
   9.5033326e-01   2.8000000e-01
   9.5039794e-01   2.8333333e-01
   9.5079649e-01   2.8666667e-01
   9.5080282e-01   2.9000000e-01
   9.5225192e-01   2.9333333e-01
   9.5262599e-01   2.9666667e-01
   9.5268699e-01   3.0000000e-01
   9.5468679e-01   3.0333333e-01
   9.5529363e-01   3.0666667e-01
   9.5568917e-01   3.1000000e-01
   9.5682953e-01   3.1333333e-01
   9.5694137e-01   3.1666667e-01
   9.5703032e-01   3.2000000e-01
   9.5727615e-01   3.2333333e-01
   9.5728381e-01   3.2666667e-01
   9.5747846e-01   3.3000000e-01
   9.5769544e-01   3.3333333e-01
   9.5917479e-01   3.3666667e-01
   9.5935787e-01   3.4000000e-01
   9.6032297e-01   3.4333333e-01
   9.6042946e-01   3.4666667e-01
   9.6054606e-01   3.5000000e-01
   9.6079883e-01   3.5333333e-01
   9.6107069e-01   3.5666667e-01
   9.6186664e-01   3.6000000e-01
   9.6195660e-01   3.6333333e-01
   9.6204244e-01   3.6666667e-01
   9.6212286e-01   3.7000000e-01
   9.6242324e-01   3.7333333e-01
   9.6250340e-01   3.7666667e-01
   9.6254632e-01   3.8000000e-01
   9.6293709e-01   3.8333333e-01
   9.6314967e-01   3.8666667e-01
   9.6333814e-01   3.9000000e-01
   9.6390738e-01   3.9333333e-01
   9.6398246e-01   3.9666667e-01
   9.6407420e-01   4.0000000e-01
   9.6424012e-01   4.0333333e-01
   9.6432424e-01   4.0666667e-01
   9.6507136e-01   4.1000000e-01
   9.6611704e-01   4.1333333e-01
   9.6613877e-01   4.1666667e-01
   9.6620826e-01   4.2000000e-01
   9.6646950e-01   4.2333333e-01
   9.6823125e-01   4.2666667e-01
   9.6914716e-01   4.3000000e-01
   9.6941109e-01   4.3333333e-01
   9.6984648e-01   4.3666667e-01
   9.7020134e-01   4.4000000e-01
   9.7028164e-01   4.4333333e-01
   9.7029261e-01   4.4666667e-01
   9.7077733e-01   4.5000000e-01
   9.7168302e-01   4.5333333e-01
   9.7173896e-01   4.5666667e-01
   9.7179661e-01   4.6000000e-01
   9.7185372e-01   4.6333333e-01
   9.7282518e-01   4.6666667e-01
   9.7420016e-01   4.7000000e-01
   9.7428309e-01   4.7333333e-01
   9.7483460e-01   4.7666667e-01
   9.7526752e-01   4.8000000e-01
   9.7528455e-01   4.8333333e-01
   9.7559147e-01   4.8666667e-01
   9.7590536e-01   4.9000000e-01
   9.7603249e-01   4.9333333e-01
   9.7604366e-01   4.9666667e-01
   9.7635456e-01   5.0000000e-01
   9.7697693e-01   5.0333333e-01
   9.7742320e-01   5.0666667e-01
   9.7743421e-01   5.1000000e-01
   9.7773310e-01   5.1333333e-01
   9.7807468e-01   5.1666667e-01
   9.7925027e-01   5.2000000e-01
   9.7946017e-01   5.2333333e-01
   9.7980723e-01   5.2666667e-01
   9.8028531e-01   5.3000000e-01
   9.8062410e-01   5.3333333e-01
   9.8126384e-01   5.3666667e-01
   9.8143802e-01   5.4000000e-01
   9.8152283e-01   5.4333333e-01
   9.8206221e-01   5.4666667e-01
   9.8238561e-01   5.5000000e-01
   9.8263501e-01   5.5333333e-01
   9.8268562e-01   5.5666667e-01
   9.8274928e-01   5.6000000e-01
   9.8278723e-01   5.6333333e-01
   9.8315428e-01   5.6666667e-01
   9.8365107e-01   5.7000000e-01
   9.8369532e-01   5.7333333e-01
   9.8386873e-01   5.7666667e-01
   9.8450873e-01   5.8000000e-01
   9.8463542e-01   5.8333333e-01
   9.8494440e-01   5.8666667e-01
   9.8509790e-01   5.9000000e-01
   9.8548828e-01   5.9333333e-01
   9.8552006e-01   5.9666667e-01
   9.8595574e-01   6.0000000e-01
   9.8670651e-01   6.0333333e-01
   9.8683413e-01   6.0666667e-01
   9.8692355e-01   6.1000000e-01
   9.8697246e-01   6.1333333e-01
   9.8732384e-01   6.1666667e-01
   9.8740027e-01   6.2000000e-01
   9.8748971e-01   6.2333333e-01
   9.8765643e-01   6.2666667e-01
   9.8773907e-01   6.3000000e-01
   9.8774083e-01   6.3333333e-01
   9.8791165e-01   6.3666667e-01
   9.8797273e-01   6.4000000e-01
   9.8799418e-01   6.4333333e-01
   9.8806056e-01   6.4666667e-01
   9.8820231e-01   6.5000000e-01
   9.8826166e-01   6.5333333e-01
   9.8842704e-01   6.5666667e-01
   9.8851538e-01   6.6000000e-01
   9.8853247e-01   6.6333333e-01
   9.8854988e-01   6.6666667e-01
   9.8893887e-01   6.7000000e-01
   9.8906676e-01   6.7333333e-01
   9.8906928e-01   6.7666667e-01
   9.8912363e-01   6.8000000e-01
   9.8919302e-01   6.8333333e-01
   9.8921645e-01   6.8666667e-01
   9.8936227e-01   6.9000000e-01
   9.8936852e-01   6.9333333e-01
   9.8945424e-01   6.9666667e-01
   9.8947087e-01   7.0000000e-01
   9.8959764e-01   7.0333333e-01
   9.8966956e-01   7.0666667e-01
   9.8974960e-01   7.1000000e-01
   9.8978352e-01   7.1333333e-01
   9.8981901e-01   7.1666667e-01
   9.8988715e-01   7.2000000e-01
   9.8998905e-01   7.2333333e-01
   9.9009540e-01   7.2666667e-01
   9.9026569e-01   7.3000000e-01
   9.9026668e-01   7.3333333e-01
   9.9058796e-01   7.3666667e-01
   9.9097431e-01   7.4000000e-01
   9.9104306e-01   7.4333333e-01
   9.9114229e-01   7.4666667e-01
   9.9115075e-01   7.5000000e-01
   9.9124460e-01   7.5333333e-01
   9.9126058e-01   7.5666667e-01
   9.9134130e-01   7.6000000e-01
   9.9139991e-01   7.6333333e-01
   9.9142118e-01   7.6666667e-01
   9.9151582e-01   7.7000000e-01
   9.9169169e-01   7.7333333e-01
   9.9172867e-01   7.7666667e-01
   9.9213303e-01   7.8000000e-01
   9.9225484e-01   7.8333333e-01
   9.9232913e-01   7.8666667e-01
   9.9259678e-01   7.9000000e-01
   9.9269017e-01   7.9333333e-01
   9.9271416e-01   7.9666667e-01
   9.9281353e-01   8.0000000e-01
   9.9284540e-01   8.0333333e-01
   9.9309742e-01   8.0666667e-01
   9.9332438e-01   8.1000000e-01
   9.9333221e-01   8.1333333e-01
   9.9334296e-01   8.1666667e-01
   9.9339851e-01   8.2000000e-01
   9.9362419e-01   8.2333333e-01
   9.9368434e-01   8.2666667e-01
   9.9373282e-01   8.3000000e-01
   9.9373689e-01   8.3333333e-01
   9.9387173e-01   8.3666667e-01
   9.9387850e-01   8.4000000e-01
   9.9388156e-01   8.4333333e-01
   9.9394185e-01   8.4666667e-01
   9.9395624e-01   8.5000000e-01
   9.9401525e-01   8.5333333e-01
   9.9414525e-01   8.5666667e-01
   9.9435681e-01   8.6000000e-01
   9.9449630e-01   8.6333333e-01
   9.9458572e-01   8.6666667e-01
   9.9469231e-01   8.7000000e-01
   9.9527959e-01   8.7333333e-01
   9.9548027e-01   8.7666667e-01
   9.9591423e-01   8.8000000e-01
   9.9616269e-01   8.8333333e-01
   9.9708030e-01   8.8666667e-01
   9.9715283e-01   8.9000000e-01
   9.9732831e-01   8.9333333e-01
   9.9774496e-01   8.9666667e-01
   9.9789530e-01   9.0000000e-01
   9.9790182e-01   9.0333333e-01
   9.9840883e-01   9.0666667e-01
   9.9987232e-01   9.1000000e-01
   9.9987999e-01   9.1333333e-01
   9.9988000e-01   9.1666667e-01
   1.0000000e+00   9.2000000e-01
   1.0002972e+00   9.2333333e-01
   1.0014762e+00   9.2666667e-01
   1.0036686e+00   9.3000000e-01
   1.0370165e+00   9.3333333e-01
   1.0404589e+00   9.3666667e-01
   1.0570678e+00   9.4000000e-01
   1.0666818e+00   9.4333333e-01
   1.0682943e+00   9.4666667e-01
   1.0739011e+00   9.5000000e-01
   1.0912575e+00   9.5333333e-01
   1.0993752e+00   9.5666667e-01
   1.1465790e+00   9.6000000e-01
   1.1705514e+00   9.6333333e-01
   1.1833590e+00   9.6666667e-01
   1.1919145e+00   9.7000000e-01
   1.2066057e+00   9.7333333e-01
   1.2424839e+00   9.7666667e-01
   1.2510282e+00   9.8000000e-01
   1.2804041e+00   9.8333333e-01
   1.3641943e+00   9.8666667e-01
   1.5942502e+00   9.9000000e-01


==> chapter_05/Figs/fig5_5b/05_std10m2red4_sy.txt <==
	x		y
   6.0925191e-01   0.0000000e+00
   6.0925191e-01   3.3333333e-03
   6.3602214e-01   6.6666667e-03
   7.2227830e-01   1.0000000e-02
   7.3567504e-01   1.3333333e-02
   7.4390390e-01   1.6666667e-02
   7.5802722e-01   2.0000000e-02
   7.6162674e-01   2.3333333e-02
   7.6643271e-01   2.6666667e-02
   7.7120572e-01   3.0000000e-02
   8.1321585e-01   3.3333333e-02
   8.1589888e-01   3.6666667e-02
   8.7174882e-01   4.0000000e-02
   8.7267281e-01   4.3333333e-02
   8.8325983e-01   4.6666667e-02
   8.8630519e-01   5.0000000e-02
   8.8734449e-01   5.3333333e-02
   8.9396790e-01   5.6666667e-02
   9.0308022e-01   6.0000000e-02
   9.0317075e-01   6.3333333e-02
   9.0781201e-01   6.6666667e-02
   9.1497723e-01   7.0000000e-02
   9.1703120e-01   7.3333333e-02
   9.1976597e-01   7.6666667e-02
   9.1996197e-01   8.0000000e-02
   9.2470788e-01   8.3333333e-02
   9.2815142e-01   8.6666667e-02
   9.2874032e-01   9.0000000e-02
   9.2908751e-01   9.3333333e-02
   9.3162775e-01   9.6666667e-02
   9.3250579e-01   1.0000000e-01
   9.3391752e-01   1.0333333e-01
   9.4060036e-01   1.0666667e-01
   9.4169111e-01   1.1000000e-01
   9.4233632e-01   1.1333333e-01
   9.4565030e-01   1.1666667e-01
   9.4652805e-01   1.2000000e-01
   9.4834644e-01   1.2333333e-01
   9.5149832e-01   1.2666667e-01
   9.6308105e-01   1.3000000e-01
   9.6488242e-01   1.3333333e-01
   9.6611837e-01   1.3666667e-01
   9.6751436e-01   1.4000000e-01
   9.6878289e-01   1.4333333e-01
   9.7075042e-01   1.4666667e-01
   9.7199202e-01   1.5000000e-01
   9.7339876e-01   1.5333333e-01
   9.7386710e-01   1.5666667e-01
   9.7460823e-01   1.6000000e-01
   9.7551463e-01   1.6333333e-01
   9.7682624e-01   1.6666667e-01
   9.8316872e-01   1.7000000e-01
   9.8336349e-01   1.7333333e-01
   9.8350798e-01   1.7666667e-01
   9.8403521e-01   1.8000000e-01
   9.8477646e-01   1.8333333e-01
   9.8517250e-01   1.8666667e-01
   9.8571236e-01   1.9000000e-01
   9.8662480e-01   1.9333333e-01
   9.8791478e-01   1.9666667e-01
   9.8848755e-01   2.0000000e-01
   9.8863228e-01   2.0333333e-01
   9.8944608e-01   2.0666667e-01
   9.8967896e-01   2.1000000e-01
   9.9005246e-01   2.1333333e-01
   9.9005394e-01   2.1666667e-01
   9.9038924e-01   2.2000000e-01
   9.9241252e-01   2.2333333e-01
   9.9316034e-01   2.2666667e-01
   9.9624645e-01   2.3000000e-01
   9.9631514e-01   2.3333333e-01
   9.9715972e-01   2.3666667e-01
   1.0001053e+00   2.4000000e-01
   1.0010002e+00   2.4333333e-01
   1.0052771e+00   2.4666667e-01
   1.0130201e+00   2.5000000e-01
   1.0189555e+00   2.5333333e-01
   1.0225498e+00   2.5666667e-01
   1.0277562e+00   2.6000000e-01
   1.0306846e+00   2.6333333e-01
   1.0332350e+00   2.6666667e-01
   1.0377510e+00   2.7000000e-01
   1.0409392e+00   2.7333333e-01
   1.0412916e+00   2.7666667e-01
   1.0426436e+00   2.8000000e-01
   1.0452720e+00   2.8333333e-01
   1.0459792e+00   2.8666667e-01
   1.0517137e+00   2.9000000e-01
   1.0576880e+00   2.9333333e-01
   1.0591458e+00   2.9666667e-01
   1.0625988e+00   3.0000000e-01
   1.0647702e+00   3.0333333e-01
   1.0667279e+00   3.0666667e-01
   1.0672536e+00   3.1000000e-01
   1.0688523e+00   3.1333333e-01
   1.0721389e+00   3.1666667e-01
   1.0721748e+00   3.2000000e-01
   1.0729247e+00   3.2333333e-01
   1.0730203e+00   3.2666667e-01
   1.0764054e+00   3.3000000e-01
   1.0775513e+00   3.3333333e-01
   1.0781749e+00   3.3666667e-01
   1.0784471e+00   3.4000000e-01
   1.0807741e+00   3.4333333e-01
   1.0839826e+00   3.4666667e-01
   1.0852524e+00   3.5000000e-01
   1.0852628e+00   3.5333333e-01
   1.0901617e+00   3.5666667e-01
   1.0910175e+00   3.6000000e-01
   1.0932762e+00   3.6333333e-01
   1.0939884e+00   3.6666667e-01
   1.0983195e+00   3.7000000e-01
   1.0992129e+00   3.7333333e-01
   1.0996920e+00   3.7666667e-01
   1.1000104e+00   3.8000000e-01
   1.1015993e+00   3.8333333e-01
   1.1034599e+00   3.8666667e-01
   1.1042238e+00   3.9000000e-01
   1.1046541e+00   3.9333333e-01
   1.1048032e+00   3.9666667e-01
   1.1063199e+00   4.0000000e-01
   1.1071178e+00   4.0333333e-01
   1.1126977e+00   4.0666667e-01
   1.1175116e+00   4.1000000e-01
   1.1214160e+00   4.1333333e-01
   1.1277805e+00   4.1666667e-01
   1.1279793e+00   4.2000000e-01
   1.1294959e+00   4.2333333e-01
   1.1387594e+00   4.2666667e-01
   1.1426242e+00   4.3000000e-01
   1.1432622e+00   4.3333333e-01
   1.1469028e+00   4.3666667e-01
   1.1474027e+00   4.4000000e-01
   1.1541046e+00   4.4333333e-01
   1.1555858e+00   4.4666667e-01
   1.1581991e+00   4.5000000e-01
   1.1588238e+00   4.5333333e-01
   1.1633369e+00   4.5666667e-01
   1.1662045e+00   4.6000000e-01
   1.1674749e+00   4.6333333e-01
   1.1697926e+00   4.6666667e-01
   1.1708142e+00   4.7000000e-01
   1.1734178e+00   4.7333333e-01
   1.1738453e+00   4.7666667e-01
   1.1760205e+00   4.8000000e-01
   1.1813532e+00   4.8333333e-01
   1.1830160e+00   4.8666667e-01
   1.1842605e+00   4.9000000e-01
   1.1878633e+00   4.9333333e-01
   1.1903653e+00   4.9666667e-01
   1.1912065e+00   5.0000000e-01
   1.1916364e+00   5.0333333e-01
   1.1932155e+00   5.0666667e-01
   1.1944775e+00   5.1000000e-01
   1.2068305e+00   5.1333333e-01
   1.2079596e+00   5.1666667e-01
   1.2080255e+00   5.2000000e-01
   1.2080943e+00   5.2333333e-01
   1.2092744e+00   5.2666667e-01
   1.2095501e+00   5.3000000e-01
   1.2124561e+00   5.3333333e-01
   1.2127891e+00   5.3666667e-01
   1.2156138e+00   5.4000000e-01
   1.2167116e+00   5.4333333e-01
   1.2196271e+00   5.4666667e-01
   1.2202736e+00   5.5000000e-01
   1.2229253e+00   5.5333333e-01
   1.2237632e+00   5.5666667e-01
   1.2242889e+00   5.6000000e-01
   1.2268556e+00   5.6333333e-01
   1.2276750e+00   5.6666667e-01
   1.2327772e+00   5.7000000e-01
   1.2346452e+00   5.7333333e-01
   1.2392267e+00   5.7666667e-01
   1.2414981e+00   5.8000000e-01
   1.2463757e+00   5.8333333e-01
   1.2483939e+00   5.8666667e-01
   1.2533301e+00   5.9000000e-01
   1.2549515e+00   5.9333333e-01
   1.2555709e+00   5.9666667e-01
   1.2566298e+00   6.0000000e-01
   1.2577156e+00   6.0333333e-01
   1.2584889e+00   6.0666667e-01
   1.2614889e+00   6.1000000e-01
   1.2616308e+00   6.1333333e-01
   1.2638613e+00   6.1666667e-01
   1.2652348e+00   6.2000000e-01
   1.2683779e+00   6.2333333e-01
   1.2700389e+00   6.2666667e-01
   1.2720393e+00   6.3000000e-01
   1.2731772e+00   6.3333333e-01
   1.2756475e+00   6.3666667e-01
   1.2795368e+00   6.4000000e-01
   1.2884255e+00   6.4333333e-01
   1.2894557e+00   6.4666667e-01
   1.2898211e+00   6.5000000e-01
   1.2957636e+00   6.5333333e-01
   1.2969206e+00   6.5666667e-01
   1.3038759e+00   6.6000000e-01
   1.3053791e+00   6.6333333e-01
   1.3060646e+00   6.6666667e-01
   1.3071951e+00   6.7000000e-01
   1.3074719e+00   6.7333333e-01
   1.3076974e+00   6.7666667e-01
   1.3100238e+00   6.8000000e-01
   1.3107727e+00   6.8333333e-01
   1.3112965e+00   6.8666667e-01
   1.3112971e+00   6.9000000e-01
   1.3131007e+00   6.9333333e-01
   1.3134824e+00   6.9666667e-01
   1.3135277e+00   7.0000000e-01
   1.3148569e+00   7.0333333e-01
   1.3150334e+00   7.0666667e-01
   1.3230525e+00   7.1000000e-01
   1.3232080e+00   7.1333333e-01
   1.3287761e+00   7.1666667e-01
   1.3352978e+00   7.2000000e-01
   1.3353027e+00   7.2333333e-01
   1.3404845e+00   7.2666667e-01
   1.3498284e+00   7.3000000e-01
   1.3533733e+00   7.3333333e-01
   1.3562832e+00   7.3666667e-01
   1.3563981e+00   7.4000000e-01
   1.3586998e+00   7.4333333e-01
   1.3627237e+00   7.4666667e-01
   1.3722449e+00   7.5000000e-01
   1.3723033e+00   7.5333333e-01
   1.3753144e+00   7.5666667e-01
   1.3768500e+00   7.6000000e-01
   1.3824376e+00   7.6333333e-01
   1.3862229e+00   7.6666667e-01
   1.4019416e+00   7.7000000e-01
   1.4153476e+00   7.7333333e-01
   1.4230648e+00   7.7666667e-01
   1.4247341e+00   7.8000000e-01
   1.4253274e+00   7.8333333e-01
   1.4254514e+00   7.8666667e-01
   1.4263811e+00   7.9000000e-01
   1.4328775e+00   7.9333333e-01
   1.4379256e+00   7.9666667e-01
   1.4392491e+00   8.0000000e-01
   1.4398997e+00   8.0333333e-01
   1.4473867e+00   8.0666667e-01
   1.4527122e+00   8.1000000e-01
   1.4593819e+00   8.1333333e-01
   1.4692050e+00   8.1666667e-01
   1.4740551e+00   8.2000000e-01
   1.5011789e+00   8.2333333e-01
   1.5018218e+00   8.2666667e-01
   1.5072747e+00   8.3000000e-01
   1.5104572e+00   8.3333333e-01
   1.5160387e+00   8.3666667e-01
   1.5175196e+00   8.4000000e-01
   1.5190793e+00   8.4333333e-01
   1.5193791e+00   8.4666667e-01
   1.5246571e+00   8.5000000e-01
   1.5247423e+00   8.5333333e-01
   1.5283641e+00   8.5666667e-01
   1.5370906e+00   8.6000000e-01
   1.5384825e+00   8.6333333e-01
   1.5490079e+00   8.6666667e-01
   1.5490603e+00   8.7000000e-01
   1.5501755e+00   8.7333333e-01
   1.5509125e+00   8.7666667e-01
   1.5545387e+00   8.8000000e-01
   1.5558553e+00   8.8333333e-01
   1.5728234e+00   8.8666667e-01
   1.5871804e+00   8.9000000e-01
   1.5884619e+00   8.9333333e-01
   1.6012865e+00   8.9666667e-01
   1.6125985e+00   9.0000000e-01
   1.6149759e+00   9.0333333e-01
   1.6162395e+00   9.0666667e-01
   1.6206583e+00   9.1000000e-01
   1.6372567e+00   9.1333333e-01
   1.6589934e+00   9.1666667e-01
   1.6639693e+00   9.2000000e-01
   1.6682608e+00   9.2333333e-01
   1.6716284e+00   9.2666667e-01
   1.6795949e+00   9.3000000e-01
   1.6832004e+00   9.3333333e-01
   1.6832742e+00   9.3666667e-01
   1.6942262e+00   9.4000000e-01
   1.7148421e+00   9.4333333e-01
   1.7149174e+00   9.4666667e-01
   1.7341264e+00   9.5000000e-01
   1.7369469e+00   9.5333333e-01
   1.7388495e+00   9.5666667e-01
   1.7464831e+00   9.6000000e-01
   1.7519599e+00   9.6333333e-01
   1.7830985e+00   9.6666667e-01
   1.8313011e+00   9.7000000e-01
   1.8545592e+00   9.7333333e-01
   1.8663623e+00   9.7666667e-01
   1.8882129e+00   9.8000000e-01
   1.9041572e+00   9.8333333e-01


==> chapter_05/Figs/fig5_5b/06_std10m2red4_rd.txt <==
	x		y
   7.0473890e-01   0.0000000e+00
   7.0473890e-01   3.3333333e-03
   7.5552942e-01   6.6666667e-03
   7.5683592e-01   1.0000000e-02
   7.6873021e-01   1.3333333e-02
   7.8929167e-01   1.6666667e-02
   8.0875962e-01   2.0000000e-02
   8.1571292e-01   2.3333333e-02
   8.3296173e-01   2.6666667e-02
   8.3499850e-01   3.0000000e-02
   8.3753047e-01   3.3333333e-02
   8.3990957e-01   3.6666667e-02
   8.4362936e-01   4.0000000e-02
   8.4795887e-01   4.3333333e-02
   8.5426563e-01   4.6666667e-02
   8.6675923e-01   5.0000000e-02
   8.6797885e-01   5.3333333e-02
   8.7052862e-01   5.6666667e-02
   8.7128515e-01   6.0000000e-02
   8.7350852e-01   6.3333333e-02
   8.7917455e-01   6.6666667e-02
   8.8011474e-01   7.0000000e-02
   8.8536548e-01   7.3333333e-02
   8.8932436e-01   7.6666667e-02
   8.9197966e-01   8.0000000e-02
   8.9347569e-01   8.3333333e-02
   9.0278168e-01   8.6666667e-02
   9.0651107e-01   9.0000000e-02
   9.0850457e-01   9.3333333e-02
   9.0955657e-01   9.6666667e-02
   9.1002052e-01   1.0000000e-01
   9.1019242e-01   1.0333333e-01
   9.1320590e-01   1.0666667e-01
   9.1764677e-01   1.1000000e-01
   9.1832107e-01   1.1333333e-01
   9.1911593e-01   1.1666667e-01
   9.2039359e-01   1.2000000e-01
   9.2270814e-01   1.2333333e-01
   9.2283282e-01   1.2666667e-01
   9.2306482e-01   1.3000000e-01
   9.2326539e-01   1.3333333e-01
   9.2416044e-01   1.3666667e-01
   9.2474235e-01   1.4000000e-01
   9.2556078e-01   1.4333333e-01
   9.2603052e-01   1.4666667e-01
   9.2675443e-01   1.5000000e-01
   9.2787915e-01   1.5333333e-01
   9.2931859e-01   1.5666667e-01
   9.2943973e-01   1.6000000e-01
   9.2967444e-01   1.6333333e-01
   9.3020563e-01   1.6666667e-01
   9.3069807e-01   1.7000000e-01
   9.3151214e-01   1.7333333e-01
   9.3244574e-01   1.7666667e-01
   9.3291584e-01   1.8000000e-01
   9.3301633e-01   1.8333333e-01
   9.3402701e-01   1.8666667e-01
   9.3470838e-01   1.9000000e-01
   9.3662491e-01   1.9333333e-01
   9.3693807e-01   1.9666667e-01
   9.3767413e-01   2.0000000e-01
   9.3771634e-01   2.0333333e-01
   9.3801501e-01   2.0666667e-01
   9.3908790e-01   2.1000000e-01
   9.3964488e-01   2.1333333e-01
   9.3967813e-01   2.1666667e-01
   9.4056979e-01   2.2000000e-01
   9.4177440e-01   2.2333333e-01
   9.4204806e-01   2.2666667e-01
   9.4228609e-01   2.3000000e-01
   9.4243164e-01   2.3333333e-01
   9.4265121e-01   2.3666667e-01
   9.4282858e-01   2.4000000e-01
   9.4375710e-01   2.4333333e-01
   9.4419523e-01   2.4666667e-01
   9.4513653e-01   2.5000000e-01
   9.4551848e-01   2.5333333e-01
   9.4596303e-01   2.5666667e-01
   9.4651091e-01   2.6000000e-01
   9.4756371e-01   2.6333333e-01
   9.4817336e-01   2.6666667e-01
   9.4835927e-01   2.7000000e-01
   9.4866170e-01   2.7333333e-01
   9.4912594e-01   2.7666667e-01
   9.4930665e-01   2.8000000e-01
   9.4935470e-01   2.8333333e-01
   9.5097186e-01   2.8666667e-01
   9.5281578e-01   2.9000000e-01
   9.5308231e-01   2.9333333e-01
   9.5341143e-01   2.9666667e-01
   9.5450216e-01   3.0000000e-01
   9.5472855e-01   3.0333333e-01
   9.5513999e-01   3.0666667e-01
   9.5560491e-01   3.1000000e-01
   9.5642730e-01   3.1333333e-01
   9.5646506e-01   3.1666667e-01
   9.5648213e-01   3.2000000e-01
   9.5703145e-01   3.2333333e-01
   9.5715611e-01   3.2666667e-01
   9.5726924e-01   3.3000000e-01
   9.5776796e-01   3.3333333e-01
   9.5788966e-01   3.3666667e-01
   9.5817281e-01   3.4000000e-01
   9.5829163e-01   3.4333333e-01
   9.5847147e-01   3.4666667e-01
   9.5912342e-01   3.5000000e-01
   9.5997059e-01   3.5333333e-01
   9.6006045e-01   3.5666667e-01
   9.6038910e-01   3.6000000e-01
   9.6045002e-01   3.6333333e-01
   9.6076611e-01   3.6666667e-01
   9.6094636e-01   3.7000000e-01
   9.6105319e-01   3.7333333e-01
   9.6129702e-01   3.7666667e-01
   9.6175096e-01   3.8000000e-01
   9.6175967e-01   3.8333333e-01
   9.6327516e-01   3.8666667e-01
   9.6327855e-01   3.9000000e-01
   9.6347475e-01   3.9333333e-01
   9.6359083e-01   3.9666667e-01
   9.6404733e-01   4.0000000e-01
   9.6410294e-01   4.0333333e-01
   9.6536970e-01   4.0666667e-01
   9.6570421e-01   4.1000000e-01
   9.6575220e-01   4.1333333e-01
   9.6642785e-01   4.1666667e-01
   9.6648779e-01   4.2000000e-01
   9.6672912e-01   4.2333333e-01
   9.6704890e-01   4.2666667e-01
   9.6740686e-01   4.3000000e-01
   9.6751909e-01   4.3333333e-01
   9.6753194e-01   4.3666667e-01
   9.6755196e-01   4.4000000e-01
   9.6814925e-01   4.4333333e-01
   9.6818549e-01   4.4666667e-01
   9.6825613e-01   4.5000000e-01
   9.6849002e-01   4.5333333e-01
   9.6869078e-01   4.5666667e-01
   9.6886179e-01   4.6000000e-01
   9.6886744e-01   4.6333333e-01
   9.6892209e-01   4.6666667e-01
   9.6896819e-01   4.7000000e-01
   9.6961117e-01   4.7333333e-01
   9.6977154e-01   4.7666667e-01
   9.6990074e-01   4.8000000e-01
   9.7011550e-01   4.8333333e-01
   9.7013116e-01   4.8666667e-01
   9.7020902e-01   4.9000000e-01
   9.7037495e-01   4.9333333e-01
   9.7046371e-01   4.9666667e-01
   9.7052260e-01   5.0000000e-01
   9.7116271e-01   5.0333333e-01
   9.7130957e-01   5.0666667e-01
   9.7160942e-01   5.1000000e-01
   9.7230815e-01   5.1333333e-01
   9.7247472e-01   5.1666667e-01
   9.7261795e-01   5.2000000e-01
   9.7292202e-01   5.2333333e-01
   9.7333293e-01   5.2666667e-01
   9.7366930e-01   5.3000000e-01
   9.7370904e-01   5.3333333e-01
   9.7529565e-01   5.3666667e-01
   9.7625893e-01   5.4000000e-01
   9.7661920e-01   5.4333333e-01
   9.7718197e-01   5.4666667e-01
   9.7754523e-01   5.5000000e-01
   9.7787993e-01   5.5333333e-01
   9.7845139e-01   5.5666667e-01
   9.7873278e-01   5.6000000e-01
   9.7875561e-01   5.6333333e-01
   9.7882629e-01   5.6666667e-01
   9.7919825e-01   5.7000000e-01
   9.7972977e-01   5.7333333e-01
   9.7994266e-01   5.7666667e-01
   9.8014752e-01   5.8000000e-01
   9.8067624e-01   5.8333333e-01
   9.8112911e-01   5.8666667e-01
   9.8136984e-01   5.9000000e-01
   9.8139010e-01   5.9333333e-01
   9.8147486e-01   5.9666667e-01
   9.8156316e-01   6.0000000e-01
   9.8178112e-01   6.0333333e-01
   9.8232228e-01   6.0666667e-01
   9.8250918e-01   6.1000000e-01
   9.8254440e-01   6.1333333e-01
   9.8258152e-01   6.1666667e-01
   9.8258476e-01   6.2000000e-01
   9.8269532e-01   6.2333333e-01
   9.8292531e-01   6.2666667e-01
   9.8311134e-01   6.3000000e-01
   9.8313854e-01   6.3333333e-01
   9.8315901e-01   6.3666667e-01
   9.8402680e-01   6.4000000e-01
   9.8411707e-01   6.4333333e-01
   9.8441334e-01   6.4666667e-01
   9.8441416e-01   6.5000000e-01
   9.8468425e-01   6.5333333e-01
   9.8487667e-01   6.5666667e-01
   9.8488425e-01   6.6000000e-01
   9.8538353e-01   6.6333333e-01
   9.8568539e-01   6.6666667e-01
   9.8578196e-01   6.7000000e-01
   9.8587850e-01   6.7333333e-01
   9.8633560e-01   6.7666667e-01
   9.8681622e-01   6.8000000e-01
   9.8683726e-01   6.8333333e-01
   9.8745140e-01   6.8666667e-01
   9.8761386e-01   6.9000000e-01
   9.8782346e-01   6.9333333e-01
   9.8799888e-01   6.9666667e-01
   9.8803528e-01   7.0000000e-01
   9.8820751e-01   7.0333333e-01
   9.8848111e-01   7.0666667e-01
   9.8849936e-01   7.1000000e-01
   9.8856107e-01   7.1333333e-01
   9.8867374e-01   7.1666667e-01
   9.8878509e-01   7.2000000e-01
   9.8883477e-01   7.2333333e-01
   9.8914731e-01   7.2666667e-01
   9.8915416e-01   7.3000000e-01
   9.8929308e-01   7.3333333e-01
   9.8947124e-01   7.3666667e-01
   9.8963414e-01   7.4000000e-01
   9.8967980e-01   7.4333333e-01
   9.8991086e-01   7.4666667e-01
   9.9000851e-01   7.5000000e-01
   9.9012422e-01   7.5333333e-01
   9.9023454e-01   7.5666667e-01
   9.9030660e-01   7.6000000e-01
   9.9041850e-01   7.6333333e-01
   9.9047337e-01   7.6666667e-01
   9.9049158e-01   7.7000000e-01
   9.9049939e-01   7.7333333e-01
   9.9064577e-01   7.7666667e-01
   9.9064585e-01   7.8000000e-01
   9.9073755e-01   7.8333333e-01
   9.9083877e-01   7.8666667e-01
   9.9095097e-01   7.9000000e-01
   9.9099226e-01   7.9333333e-01
   9.9101800e-01   7.9666667e-01
   9.9120504e-01   8.0000000e-01
   9.9133872e-01   8.0333333e-01
   9.9136248e-01   8.0666667e-01
   9.9139448e-01   8.1000000e-01
   9.9140754e-01   8.1333333e-01
   9.9143552e-01   8.1666667e-01
   9.9156269e-01   8.2000000e-01
   9.9168390e-01   8.2333333e-01
   9.9183291e-01   8.2666667e-01
   9.9183329e-01   8.3000000e-01
   9.9207796e-01   8.3333333e-01
   9.9208491e-01   8.3666667e-01
   9.9209433e-01   8.4000000e-01
   9.9229579e-01   8.4333333e-01
   9.9239478e-01   8.4666667e-01
   9.9241679e-01   8.5000000e-01
   9.9257322e-01   8.5333333e-01
   9.9268737e-01   8.5666667e-01
   9.9316788e-01   8.6000000e-01
   9.9327667e-01   8.6333333e-01
   9.9337551e-01   8.6666667e-01
   9.9352673e-01   8.7000000e-01
   9.9362814e-01   8.7333333e-01
   9.9363944e-01   8.7666667e-01
   9.9369989e-01   8.8000000e-01
   9.9387639e-01   8.8333333e-01
   9.9404303e-01   8.8666667e-01
   9.9447409e-01   8.9000000e-01
   9.9450682e-01   8.9333333e-01
   9.9461403e-01   8.9666667e-01
   9.9509134e-01   9.0000000e-01
   9.9509702e-01   9.0333333e-01
   9.9536326e-01   9.0666667e-01
   9.9539029e-01   9.1000000e-01
   9.9560797e-01   9.1333333e-01
   9.9562462e-01   9.1666667e-01
   9.9606297e-01   9.2000000e-01
   9.9633630e-01   9.2333333e-01
   9.9635461e-01   9.2666667e-01
   9.9714500e-01   9.3000000e-01
   9.9749014e-01   9.3333333e-01
   9.9759316e-01   9.3666667e-01
   9.9760260e-01   9.4000000e-01
   9.9764142e-01   9.4333333e-01
   9.9773750e-01   9.4666667e-01
   9.9773879e-01   9.5000000e-01
   9.9778919e-01   9.5333333e-01
   9.9801797e-01   9.5666667e-01
   9.9820628e-01   9.6000000e-01
   9.9851626e-01   9.6333333e-01
   9.9856723e-01   9.6666667e-01
   9.9959353e-01   9.7000000e-01
   1.0559213e+00   9.7333333e-01
   1.1129458e+00   9.7666667e-01
   1.1423585e+00   9.8000000e-01
   1.3355657e+00   9.8333333e-01



==> chapter_05/Figs/fig5_5b/07_std10m2red5_sy.txt <==
	x		y
   6.0661702e-01   0.0000000e+00
   6.0661702e-01   3.3333333e-03
   6.2217778e-01   6.6666667e-03
   6.9319174e-01   1.0000000e-02
   7.5751982e-01   1.3333333e-02
   7.8234828e-01   1.6666667e-02
   7.8350540e-01   2.0000000e-02
   8.0777812e-01   2.3333333e-02
   8.2647771e-01   2.6666667e-02
   8.3911382e-01   3.0000000e-02
   8.4019359e-01   3.3333333e-02
   8.4153258e-01   3.6666667e-02
   8.4278172e-01   4.0000000e-02
   8.4689983e-01   4.3333333e-02
   8.7725552e-01   4.6666667e-02
   8.8046281e-01   5.0000000e-02
   8.8405847e-01   5.3333333e-02
   8.9319129e-01   5.6666667e-02
   8.9375668e-01   6.0000000e-02
   8.9561946e-01   6.3333333e-02
   9.0100744e-01   6.6666667e-02
   9.0295055e-01   7.0000000e-02
   9.0587397e-01   7.3333333e-02
   9.0663837e-01   7.6666667e-02
   9.0763447e-01   8.0000000e-02
   9.1271395e-01   8.3333333e-02
   9.1282352e-01   8.6666667e-02
   9.2343827e-01   9.0000000e-02
   9.2527863e-01   9.3333333e-02
   9.3096304e-01   9.6666667e-02
   9.3423975e-01   1.0000000e-01
   9.3438383e-01   1.0333333e-01
   9.3790452e-01   1.0666667e-01
   9.4027734e-01   1.1000000e-01
   9.4228803e-01   1.1333333e-01
   9.4513291e-01   1.1666667e-01
   9.4565110e-01   1.2000000e-01
   9.4565288e-01   1.2333333e-01
   9.4912811e-01   1.2666667e-01
   9.5003806e-01   1.3000000e-01
   9.5121028e-01   1.3333333e-01
   9.5742379e-01   1.3666667e-01
   9.6453307e-01   1.4000000e-01
   9.6487325e-01   1.4333333e-01
   9.6611009e-01   1.4666667e-01
   9.6614012e-01   1.5000000e-01
   9.6759402e-01   1.5333333e-01
   9.6861993e-01   1.5666667e-01
   9.7155560e-01   1.6000000e-01
   9.7305226e-01   1.6333333e-01
   9.7417315e-01   1.6666667e-01
   9.7549540e-01   1.7000000e-01
   9.7602318e-01   1.7333333e-01
   9.7696300e-01   1.7666667e-01
   9.7712460e-01   1.8000000e-01
   9.7812914e-01   1.8333333e-01
   9.7826706e-01   1.8666667e-01
   9.8102974e-01   1.9000000e-01
   9.8222130e-01   1.9333333e-01
   9.8322482e-01   1.9666667e-01
   9.8339191e-01   2.0000000e-01
   9.8429529e-01   2.0333333e-01
   9.8443309e-01   2.0666667e-01
   9.8464660e-01   2.1000000e-01
   9.8476495e-01   2.1333333e-01
   9.8592538e-01   2.1666667e-01
   9.8646233e-01   2.2000000e-01
   9.8717794e-01   2.2333333e-01
   9.8749663e-01   2.2666667e-01
   9.8829941e-01   2.3000000e-01
   9.8898605e-01   2.3333333e-01
   9.8983315e-01   2.3666667e-01
   9.9268644e-01   2.4000000e-01
   9.9649397e-01   2.4333333e-01
   9.9650612e-01   2.4666667e-01
   9.9716158e-01   2.5000000e-01
   1.0010240e+00   2.5333333e-01
   1.0091336e+00   2.5666667e-01
   1.0099902e+00   2.6000000e-01
   1.0103513e+00   2.6333333e-01
   1.0130556e+00   2.6666667e-01
   1.0158467e+00   2.7000000e-01
   1.0173028e+00   2.7333333e-01
   1.0181828e+00   2.7666667e-01
   1.0241645e+00   2.8000000e-01
   1.0273176e+00   2.8333333e-01
   1.0307926e+00   2.8666667e-01
   1.0395308e+00   2.9000000e-01
   1.0451232e+00   2.9333333e-01
   1.0518514e+00   2.9666667e-01
   1.0525183e+00   3.0000000e-01
   1.0538084e+00   3.0333333e-01
   1.0564629e+00   3.0666667e-01
   1.0573670e+00   3.1000000e-01
   1.0576478e+00   3.1333333e-01
   1.0600079e+00   3.1666667e-01
   1.0614194e+00   3.2000000e-01
   1.0674389e+00   3.2333333e-01
   1.0677619e+00   3.2666667e-01
   1.0703075e+00   3.3000000e-01
   1.0711667e+00   3.3333333e-01
   1.0724889e+00   3.3666667e-01
   1.0735500e+00   3.4000000e-01
   1.0736562e+00   3.4333333e-01
   1.0738403e+00   3.4666667e-01
   1.0744323e+00   3.5000000e-01
   1.0756177e+00   3.5333333e-01
   1.0760202e+00   3.5666667e-01
   1.0770776e+00   3.6000000e-01
   1.0774556e+00   3.6333333e-01
   1.0791138e+00   3.6666667e-01
   1.0796788e+00   3.7000000e-01
   1.0830581e+00   3.7333333e-01
   1.0831280e+00   3.7666667e-01
   1.0841263e+00   3.8000000e-01
   1.0849341e+00   3.8333333e-01
   1.0849799e+00   3.8666667e-01
   1.0901504e+00   3.9000000e-01
   1.0913117e+00   3.9333333e-01
   1.0915063e+00   3.9666667e-01
   1.0946243e+00   4.0000000e-01
   1.0969700e+00   4.0333333e-01
   1.0991487e+00   4.0666667e-01
   1.0992018e+00   4.1000000e-01
   1.1014496e+00   4.1333333e-01
   1.1031480e+00   4.1666667e-01
   1.1064214e+00   4.2000000e-01
   1.1068266e+00   4.2333333e-01
   1.1072920e+00   4.2666667e-01
   1.1081633e+00   4.3000000e-01
   1.1095724e+00   4.3333333e-01
   1.1112347e+00   4.3666667e-01
   1.1140672e+00   4.4000000e-01
   1.1150638e+00   4.4333333e-01
   1.1160765e+00   4.4666667e-01
   1.1173210e+00   4.5000000e-01
   1.1176709e+00   4.5333333e-01
   1.1190195e+00   4.5666667e-01
   1.1198204e+00   4.6000000e-01
   1.1199671e+00   4.6333333e-01
   1.1204100e+00   4.6666667e-01
   1.1231944e+00   4.7000000e-01
   1.1255647e+00   4.7333333e-01
   1.1274296e+00   4.7666667e-01
   1.1316660e+00   4.8000000e-01
   1.1323050e+00   4.8333333e-01
   1.1337362e+00   4.8666667e-01
   1.1337979e+00   4.9000000e-01
   1.1343225e+00   4.9333333e-01
   1.1364593e+00   4.9666667e-01
   1.1381919e+00   5.0000000e-01
   1.1393640e+00   5.0333333e-01
   1.1405390e+00   5.0666667e-01
   1.1429479e+00   5.1000000e-01
   1.1547630e+00   5.1333333e-01
   1.1576358e+00   5.1666667e-01
   1.1591167e+00   5.2000000e-01
   1.1598994e+00   5.2333333e-01
   1.1623304e+00   5.2666667e-01
   1.1628810e+00   5.3000000e-01
   1.1722159e+00   5.3333333e-01
   1.1726447e+00   5.3666667e-01
   1.1736401e+00   5.4000000e-01
   1.1760905e+00   5.4333333e-01
   1.1769417e+00   5.4666667e-01
   1.1787500e+00   5.5000000e-01
   1.1823151e+00   5.5333333e-01
   1.1847419e+00   5.5666667e-01
   1.1869068e+00   5.6000000e-01
   1.1878337e+00   5.6333333e-01
   1.1889850e+00   5.6666667e-01
   1.1905721e+00   5.7000000e-01
   1.1909339e+00   5.7333333e-01
   1.1914544e+00   5.7666667e-01
   1.1919903e+00   5.8000000e-01
   1.1943427e+00   5.8333333e-01
   1.1945648e+00   5.8666667e-01
   1.1947591e+00   5.9000000e-01
   1.1952328e+00   5.9333333e-01
   1.1966288e+00   5.9666667e-01
   1.1977028e+00   6.0000000e-01
   1.2013797e+00   6.0333333e-01
   1.2024975e+00   6.0666667e-01
   1.2051182e+00   6.1000000e-01
   1.2078869e+00   6.1333333e-01
   1.2130306e+00   6.1666667e-01
   1.2131551e+00   6.2000000e-01
   1.2132200e+00   6.2333333e-01
   1.2136717e+00   6.2666667e-01
   1.2157806e+00   6.3000000e-01
   1.2165631e+00   6.3333333e-01
   1.2227441e+00   6.3666667e-01
   1.2239832e+00   6.4000000e-01
   1.2249157e+00   6.4333333e-01
   1.2251348e+00   6.4666667e-01
   1.2259522e+00   6.5000000e-01
   1.2282098e+00   6.5333333e-01
   1.2311862e+00   6.5666667e-01
   1.2321951e+00   6.6000000e-01
   1.2334409e+00   6.6333333e-01
   1.2423722e+00   6.6666667e-01
   1.2434781e+00   6.7000000e-01
   1.2441778e+00   6.7333333e-01
   1.2454237e+00   6.7666667e-01
   1.2460010e+00   6.8000000e-01
   1.2465979e+00   6.8333333e-01
   1.2493355e+00   6.8666667e-01
   1.2544625e+00   6.9000000e-01
   1.2562641e+00   6.9333333e-01
   1.2563309e+00   6.9666667e-01
   1.2608806e+00   7.0000000e-01
   1.2609168e+00   7.0333333e-01
   1.2618738e+00   7.0666667e-01
   1.2624361e+00   7.1000000e-01
   1.2676488e+00   7.1333333e-01
   1.2713938e+00   7.1666667e-01
   1.2766481e+00   7.2000000e-01
   1.2796847e+00   7.2333333e-01
   1.2810837e+00   7.2666667e-01
   1.2820198e+00   7.3000000e-01
   1.2838729e+00   7.3333333e-01
   1.2869184e+00   7.3666667e-01
   1.2924245e+00   7.4000000e-01
   1.2926603e+00   7.4333333e-01
   1.2959417e+00   7.4666667e-01
   1.3018442e+00   7.5000000e-01
   1.3032304e+00   7.5333333e-01
   1.3037831e+00   7.5666667e-01
   1.3056696e+00   7.6000000e-01
   1.3073116e+00   7.6333333e-01
   1.3090169e+00   7.6666667e-01
   1.3091525e+00   7.7000000e-01
   1.3111418e+00   7.7333333e-01
   1.3123524e+00   7.7666667e-01
   1.3144696e+00   7.8000000e-01
   1.3161898e+00   7.8333333e-01
   1.3179157e+00   7.8666667e-01
   1.3207251e+00   7.9000000e-01
   1.3261322e+00   7.9333333e-01
   1.3261826e+00   7.9666667e-01
   1.3323103e+00   8.0000000e-01
   1.3337061e+00   8.0333333e-01
   1.3348460e+00   8.0666667e-01
   1.3354242e+00   8.1000000e-01
   1.3374346e+00   8.1333333e-01
   1.3378134e+00   8.1666667e-01
   1.3447558e+00   8.2000000e-01
   1.3457335e+00   8.2333333e-01
   1.3568770e+00   8.2666667e-01
   1.3572688e+00   8.3000000e-01
   1.3596208e+00   8.3333333e-01
   1.3599506e+00   8.3666667e-01
   1.3649009e+00   8.4000000e-01
   1.3671607e+00   8.4333333e-01
   1.3690755e+00   8.4666667e-01
   1.3754459e+00   8.5000000e-01
   1.3793202e+00   8.5333333e-01
   1.3796718e+00   8.5666667e-01
   1.3806032e+00   8.6000000e-01
   1.3816983e+00   8.6333333e-01
   1.3864401e+00   8.6666667e-01
   1.3865780e+00   8.7000000e-01
   1.3893202e+00   8.7333333e-01
   1.3907193e+00   8.7666667e-01
   1.3991721e+00   8.8000000e-01
   1.4051358e+00   8.8333333e-01
   1.4116461e+00   8.8666667e-01
   1.4232322e+00   8.9000000e-01
   1.4361706e+00   8.9333333e-01
   1.4379175e+00   8.9666667e-01
   1.4395888e+00   9.0000000e-01
   1.4399388e+00   9.0333333e-01
   1.4457495e+00   9.0666667e-01
   1.4625646e+00   9.1000000e-01
   1.4756857e+00   9.1333333e-01
   1.4780130e+00   9.1666667e-01
   1.4807449e+00   9.2000000e-01
   1.4826583e+00   9.2333333e-01
   1.4918083e+00   9.2666667e-01
   1.4936984e+00   9.3000000e-01
   1.5008614e+00   9.3333333e-01
   1.5036671e+00   9.3666667e-01
   1.5083665e+00   9.4000000e-01
   1.5100063e+00   9.4333333e-01
   1.5101119e+00   9.4666667e-01
   1.5359681e+00   9.5000000e-01
   1.5408446e+00   9.5333333e-01
   1.5572376e+00   9.5666667e-01
   1.5824903e+00   9.6000000e-01
   1.5834027e+00   9.6333333e-01
   1.5919024e+00   9.6666667e-01
   1.6243038e+00   9.7000000e-01
   1.6785738e+00   9.7333333e-01
   1.6852401e+00   9.7666667e-01
   1.7225158e+00   9.8000000e-01
   1.7372404e+00   9.8333333e-01
   1.7649534e+00   9.8666667e-01
   1.8402663e+00   9.9000000e-01
   2.0796164e+00   9.9333333e-01
   2.1322050e+00   9.9666667e-01
 


==> chapter_05/Figs/fig5_5b/08_std10m2red5_rd.txt <==
	x		y
   6.5232775e-01   0.0000000e+00
   6.5232775e-01   3.3333333e-03
   7.5420443e-01   6.6666667e-03
   7.8101802e-01   1.0000000e-02
   7.9318082e-01   1.3333333e-02
   8.0345360e-01   1.6666667e-02
   8.0555311e-01   2.0000000e-02
   8.0928220e-01   2.3333333e-02
   8.1947037e-01   2.6666667e-02
   8.2601774e-01   3.0000000e-02
   8.2944665e-01   3.3333333e-02
   8.5725510e-01   3.6666667e-02
   8.7081463e-01   4.0000000e-02
   8.7429942e-01   4.3333333e-02
   8.7706697e-01   4.6666667e-02
   8.8099853e-01   5.0000000e-02
   8.8124154e-01   5.3333333e-02
   8.8774549e-01   5.6666667e-02
   8.9173321e-01   6.0000000e-02
   8.9224798e-01   6.3333333e-02
   8.9266863e-01   6.6666667e-02
   8.9342464e-01   7.0000000e-02
   8.9732011e-01   7.3333333e-02
   8.9783962e-01   7.6666667e-02
   8.9974173e-01   8.0000000e-02
   9.0102508e-01   8.3333333e-02
   9.0104703e-01   8.6666667e-02
   9.0158631e-01   9.0000000e-02
   9.0203315e-01   9.3333333e-02
   9.0604119e-01   9.6666667e-02
   9.0779350e-01   1.0000000e-01
   9.0879499e-01   1.0333333e-01
   9.0927368e-01   1.0666667e-01
   9.0962505e-01   1.1000000e-01
   9.1266720e-01   1.1333333e-01
   9.1352718e-01   1.1666667e-01
   9.1393058e-01   1.2000000e-01
   9.1415845e-01   1.2333333e-01
   9.1486075e-01   1.2666667e-01
   9.1886722e-01   1.3000000e-01
   9.1977002e-01   1.3333333e-01
   9.2031944e-01   1.3666667e-01
   9.2853980e-01   1.4000000e-01
   9.3016362e-01   1.4333333e-01
   9.3255975e-01   1.4666667e-01
   9.3302557e-01   1.5000000e-01
   9.3368163e-01   1.5333333e-01
   9.3413790e-01   1.5666667e-01
   9.3414901e-01   1.6000000e-01
   9.3616354e-01   1.6333333e-01
   9.3651162e-01   1.6666667e-01
   9.3711580e-01   1.7000000e-01
   9.3835496e-01   1.7333333e-01
   9.3851559e-01   1.7666667e-01
   9.3857432e-01   1.8000000e-01
   9.3996231e-01   1.8333333e-01
   9.4048723e-01   1.8666667e-01
   9.4247702e-01   1.9000000e-01
   9.4351379e-01   1.9333333e-01
   9.4413854e-01   1.9666667e-01
   9.4841694e-01   2.0000000e-01
   9.4887262e-01   2.0333333e-01
   9.4908041e-01   2.0666667e-01
   9.4982603e-01   2.1000000e-01
   9.4989912e-01   2.1333333e-01
   9.4998998e-01   2.1666667e-01
   9.5018302e-01   2.2000000e-01
   9.5031297e-01   2.2333333e-01
   9.5060023e-01   2.2666667e-01
   9.5073539e-01   2.3000000e-01
   9.5111028e-01   2.3333333e-01
   9.5127587e-01   2.3666667e-01
   9.5133137e-01   2.4000000e-01
   9.5150271e-01   2.4333333e-01
   9.5153594e-01   2.4666667e-01
   9.5176040e-01   2.5000000e-01
   9.5185844e-01   2.5333333e-01
   9.5187188e-01   2.5666667e-01
   9.5202915e-01   2.6000000e-01
   9.5254066e-01   2.6333333e-01
   9.5289924e-01   2.6666667e-01
   9.5333138e-01   2.7000000e-01
   9.5364522e-01   2.7333333e-01
   9.5368865e-01   2.7666667e-01
   9.5406762e-01   2.8000000e-01
   9.5423109e-01   2.8333333e-01
   9.5428814e-01   2.8666667e-01
   9.5438836e-01   2.9000000e-01
   9.5596659e-01   2.9333333e-01
   9.5611563e-01   2.9666667e-01
   9.5644616e-01   3.0000000e-01
   9.5687462e-01   3.0333333e-01
   9.5690774e-01   3.0666667e-01
   9.5711569e-01   3.1000000e-01
   9.5733280e-01   3.1333333e-01
   9.5769696e-01   3.1666667e-01
   9.5846050e-01   3.2000000e-01
   9.5920013e-01   3.2333333e-01
   9.5972118e-01   3.2666667e-01
   9.5987794e-01   3.3000000e-01
   9.6004038e-01   3.3333333e-01
   9.6036005e-01   3.3666667e-01
   9.6037900e-01   3.4000000e-01
   9.6038856e-01   3.4333333e-01
   9.6043223e-01   3.4666667e-01
   9.6056897e-01   3.5000000e-01
   9.6073887e-01   3.5333333e-01
   9.6080471e-01   3.5666667e-01
   9.6092360e-01   3.6000000e-01
   9.6110414e-01   3.6333333e-01
   9.6112342e-01   3.6666667e-01
   9.6147753e-01   3.7000000e-01
   9.6153717e-01   3.7333333e-01
   9.6177900e-01   3.7666667e-01
   9.6212454e-01   3.8000000e-01
   9.6283419e-01   3.8333333e-01
   9.6292760e-01   3.8666667e-01
   9.6310140e-01   3.9000000e-01
   9.6314743e-01   3.9333333e-01
   9.6325748e-01   3.9666667e-01
   9.6330577e-01   4.0000000e-01
   9.6357133e-01   4.0333333e-01
   9.6373663e-01   4.0666667e-01
   9.6383818e-01   4.1000000e-01
   9.6385940e-01   4.1333333e-01
   9.6386291e-01   4.1666667e-01
   9.6391442e-01   4.2000000e-01
   9.6437598e-01   4.2333333e-01
   9.6455230e-01   4.2666667e-01
   9.6464167e-01   4.3000000e-01
   9.6510410e-01   4.3333333e-01
   9.6557498e-01   4.3666667e-01
   9.6586551e-01   4.4000000e-01
   9.6640454e-01   4.4333333e-01
   9.6701394e-01   4.4666667e-01
   9.6719196e-01   4.5000000e-01
   9.6719488e-01   4.5333333e-01
   9.6831518e-01   4.5666667e-01
   9.6837609e-01   4.6000000e-01
   9.6842247e-01   4.6333333e-01
   9.6889419e-01   4.6666667e-01
   9.6895255e-01   4.7000000e-01
   9.6900081e-01   4.7333333e-01
   9.6908866e-01   4.7666667e-01
   9.6932653e-01   4.8000000e-01
   9.6943338e-01   4.8333333e-01
   9.6949930e-01   4.8666667e-01
   9.6952731e-01   4.9000000e-01
   9.7015557e-01   4.9333333e-01
   9.7033657e-01   4.9666667e-01
   9.7088978e-01   5.0000000e-01
   9.7113716e-01   5.0333333e-01
   9.7134083e-01   5.0666667e-01
   9.7152155e-01   5.1000000e-01
   9.7175275e-01   5.1333333e-01
   9.7177975e-01   5.1666667e-01
   9.7222971e-01   5.2000000e-01
   9.7246978e-01   5.2333333e-01
   9.7261908e-01   5.2666667e-01
   9.7406794e-01   5.3000000e-01
   9.7414627e-01   5.3333333e-01
   9.7419322e-01   5.3666667e-01
   9.7436626e-01   5.4000000e-01
   9.7452135e-01   5.4333333e-01
   9.7668524e-01   5.4666667e-01
   9.7710599e-01   5.5000000e-01
   9.7738909e-01   5.5333333e-01
   9.7864984e-01   5.5666667e-01
   9.8006958e-01   5.6000000e-01
   9.8017490e-01   5.6333333e-01
   9.8033497e-01   5.6666667e-01
   9.8042214e-01   5.7000000e-01
   9.8045111e-01   5.7333333e-01
   9.8090044e-01   5.7666667e-01
   9.8144737e-01   5.8000000e-01
   9.8160752e-01   5.8333333e-01
   9.8184386e-01   5.8666667e-01
   9.8234767e-01   5.9000000e-01
   9.8247141e-01   5.9333333e-01
   9.8290316e-01   5.9666667e-01
   9.8301580e-01   6.0000000e-01
   9.8363327e-01   6.0333333e-01
   9.8373182e-01   6.0666667e-01
   9.8403104e-01   6.1000000e-01
   9.8454422e-01   6.1333333e-01
   9.8478721e-01   6.1666667e-01
   9.8480257e-01   6.2000000e-01
   9.8496927e-01   6.2333333e-01
   9.8527191e-01   6.2666667e-01
   9.8546199e-01   6.3000000e-01
   9.8550249e-01   6.3333333e-01
   9.8587564e-01   6.3666667e-01
   9.8605923e-01   6.4000000e-01
   9.8621672e-01   6.4333333e-01
   9.8637525e-01   6.4666667e-01
   9.8706543e-01   6.5000000e-01
   9.8717141e-01   6.5333333e-01
   9.8764230e-01   6.5666667e-01
   9.8764528e-01   6.6000000e-01
   9.8778365e-01   6.6333333e-01
   9.8795404e-01   6.6666667e-01
   9.8798565e-01   6.7000000e-01
   9.8802063e-01   6.7333333e-01
   9.8802439e-01   6.7666667e-01
   9.8805193e-01   6.8000000e-01
   9.8812884e-01   6.8333333e-01
   9.8837813e-01   6.8666667e-01
   9.8845933e-01   6.9000000e-01
   9.8907661e-01   6.9333333e-01
   9.8918390e-01   6.9666667e-01
   9.8930823e-01   7.0000000e-01
   9.8936594e-01   7.0333333e-01
   9.8944192e-01   7.0666667e-01
   9.8966391e-01   7.1000000e-01
   9.8968280e-01   7.1333333e-01
   9.8992538e-01   7.1666667e-01
   9.9045386e-01   7.2000000e-01
   9.9049011e-01   7.2333333e-01
   9.9057374e-01   7.2666667e-01
   9.9057764e-01   7.3000000e-01
   9.9062362e-01   7.3333333e-01
   9.9064047e-01   7.3666667e-01
   9.9067988e-01   7.4000000e-01
   9.9072030e-01   7.4333333e-01
   9.9080698e-01   7.4666667e-01
   9.9082015e-01   7.5000000e-01
   9.9101051e-01   7.5333333e-01
   9.9101797e-01   7.5666667e-01
   9.9103212e-01   7.6000000e-01
   9.9106513e-01   7.6333333e-01
   9.9109218e-01   7.6666667e-01
   9.9120064e-01   7.7000000e-01
   9.9139759e-01   7.7333333e-01
   9.9140205e-01   7.7666667e-01
   9.9143617e-01   7.8000000e-01
   9.9149801e-01   7.8333333e-01
   9.9161166e-01   7.8666667e-01
   9.9168522e-01   7.9000000e-01
   9.9171539e-01   7.9333333e-01
   9.9191320e-01   7.9666667e-01
   9.9205241e-01   8.0000000e-01
   9.9214771e-01   8.0333333e-01
   9.9218731e-01   8.0666667e-01
   9.9218755e-01   8.1000000e-01
   9.9219632e-01   8.1333333e-01
   9.9228057e-01   8.1666667e-01
   9.9229839e-01   8.2000000e-01
   9.9236254e-01   8.2333333e-01
   9.9248132e-01   8.2666667e-01
   9.9254491e-01   8.3000000e-01
   9.9255057e-01   8.3333333e-01
   9.9263455e-01   8.3666667e-01
   9.9280134e-01   8.4000000e-01
   9.9293722e-01   8.4333333e-01
   9.9299206e-01   8.4666667e-01
   9.9300560e-01   8.5000000e-01
   9.9309355e-01   8.5333333e-01
   9.9314778e-01   8.5666667e-01
   9.9317957e-01   8.6000000e-01
   9.9341567e-01   8.6333333e-01
   9.9342548e-01   8.6666667e-01
   9.9364337e-01   8.7000000e-01
   9.9365796e-01   8.7333333e-01
   9.9368736e-01   8.7666667e-01
   9.9385489e-01   8.8000000e-01
   9.9387430e-01   8.8333333e-01
   9.9411113e-01   8.8666667e-01
   9.9422581e-01   8.9000000e-01
   9.9428309e-01   8.9333333e-01
   9.9432861e-01   8.9666667e-01
   9.9435208e-01   9.0000000e-01
   9.9461963e-01   9.0333333e-01
   9.9479291e-01   9.0666667e-01
   9.9482061e-01   9.1000000e-01
   9.9485602e-01   9.1333333e-01
   9.9487739e-01   9.1666667e-01
   9.9522695e-01   9.2000000e-01
   9.9530980e-01   9.2333333e-01
   9.9549165e-01   9.2666667e-01
   9.9567002e-01   9.3000000e-01
   9.9645611e-01   9.3333333e-01
   9.9650810e-01   9.3666667e-01
   9.9665681e-01   9.4000000e-01
   9.9677429e-01   9.4333333e-01
   9.9750924e-01   9.4666667e-01
   9.9770918e-01   9.5000000e-01
   9.9771074e-01   9.5333333e-01
   9.9771713e-01   9.5666667e-01
   9.9772281e-01   9.6000000e-01
   9.9775719e-01   9.6333333e-01
   9.9777928e-01   9.6666667e-01
   9.9783156e-01   9.7000000e-01
   9.9785101e-01   9.7333333e-01
   9.9814932e-01   9.7666667e-01
   9.9859931e-01   9.8000000e-01
   1.0017624e+00   9.8333333e-01
   1.0477658e+00   9.8666667e-01
   1.0646807e+00   9.9000000e-01
   1.0895808e+00   9.9333333e-01
   1.3775886e+00   9.9666667e-01


==> chapter_05/Figs/fig5_5b/p07/01_std10m2red2_sy.txt <==
	x		y
   6.2699004e-01   0.0000000e+00
   6.2699004e-01   3.3333333e-03
   6.7118216e-01   6.6666667e-03
   7.1509221e-01   1.0000000e-02
   7.3436187e-01   1.3333333e-02
   7.8535175e-01   1.6666667e-02
   7.8843107e-01   2.0000000e-02
   7.9423020e-01   2.3333333e-02
   8.0538233e-01   2.6666667e-02
   8.2456816e-01   3.0000000e-02
   8.3201953e-01   3.3333333e-02
   8.3892265e-01   3.6666667e-02
   8.3999841e-01   4.0000000e-02
   8.4214222e-01   4.3333333e-02
   8.6084672e-01   4.6666667e-02
   8.6826724e-01   5.0000000e-02
   8.7372090e-01   5.3333333e-02
   8.8323025e-01   5.6666667e-02
   8.8607241e-01   6.0000000e-02
   8.9672925e-01   6.3333333e-02
   9.0052213e-01   6.6666667e-02
   9.0604270e-01   7.0000000e-02
   9.0758099e-01   7.3333333e-02
   9.1125150e-01   7.6666667e-02
   9.2389561e-01   8.0000000e-02
   9.2536912e-01   8.3333333e-02
   9.2999401e-01   8.6666667e-02
   9.3030959e-01   9.0000000e-02
   9.3067326e-01   9.3333333e-02
   9.4409542e-01   9.6666667e-02
   9.4547832e-01   1.0000000e-01
   9.4656796e-01   1.0333333e-01
   9.5108212e-01   1.0666667e-01
   9.5707700e-01   1.1000000e-01
   9.6020226e-01   1.1333333e-01
   9.6173761e-01   1.1666667e-01
   9.6407621e-01   1.2000000e-01
   9.6454939e-01   1.2333333e-01
   9.6614557e-01   1.2666667e-01
   9.6653001e-01   1.3000000e-01
   9.6828415e-01   1.3333333e-01
   9.6926870e-01   1.3666667e-01
   9.6986462e-01   1.4000000e-01
   9.7249900e-01   1.4333333e-01
   9.7339957e-01   1.4666667e-01
   9.7359046e-01   1.5000000e-01
   9.7372814e-01   1.5333333e-01
   9.7532922e-01   1.5666667e-01
   9.7837281e-01   1.6000000e-01
   9.8032833e-01   1.6333333e-01
   9.8060592e-01   1.6666667e-01
   9.8147511e-01   1.7000000e-01
   9.8265930e-01   1.7333333e-01
   9.8282932e-01   1.7666667e-01
   9.8403818e-01   1.8000000e-01
   9.8480587e-01   1.8333333e-01
   9.8512639e-01   1.8666667e-01
   9.8520051e-01   1.9000000e-01
   9.8555437e-01   1.9333333e-01
   9.8587743e-01   1.9666667e-01
   9.8676179e-01   2.0000000e-01
   9.8814659e-01   2.0333333e-01
   9.8825611e-01   2.0666667e-01
   9.8968246e-01   2.1000000e-01
   9.9039722e-01   2.1333333e-01
   9.9050435e-01   2.1666667e-01
   9.9080590e-01   2.2000000e-01
   9.9126746e-01   2.2333333e-01
   9.9328432e-01   2.2666667e-01
   9.9338856e-01   2.3000000e-01
   9.9360817e-01   2.3333333e-01
   9.9429586e-01   2.3666667e-01
   9.9525215e-01   2.4000000e-01
   9.9539875e-01   2.4333333e-01
   9.9565050e-01   2.4666667e-01
   9.9631485e-01   2.5000000e-01
   9.9979025e-01   2.5333333e-01
   9.9979990e-01   2.5666667e-01
   9.9979997e-01   2.6000000e-01
   9.9979998e-01   2.6333333e-01
   9.9980002e-01   2.6666667e-01
   9.9980002e-01   2.7000000e-01
   9.9980002e-01   2.7333333e-01
   9.9980144e-01   2.7666667e-01
   9.9981411e-01   2.8000000e-01
   1.0000002e+00   2.8333333e-01
   1.0000619e+00   2.8666667e-01
   1.0102773e+00   2.9000000e-01
   1.0106210e+00   2.9333333e-01
   1.0142749e+00   2.9666667e-01
   1.0147121e+00   3.0000000e-01
   1.0163886e+00   3.0333333e-01
   1.0181935e+00   3.0666667e-01
   1.0195391e+00   3.1000000e-01
   1.0242515e+00   3.1333333e-01
   1.0293095e+00   3.1666667e-01
   1.0294862e+00   3.2000000e-01
   1.0367282e+00   3.2333333e-01
   1.0402076e+00   3.2666667e-01
   1.0425732e+00   3.3000000e-01
   1.0430284e+00   3.3333333e-01
   1.0440207e+00   3.3666667e-01
   1.0450772e+00   3.4000000e-01
   1.0484794e+00   3.4333333e-01
   1.0485286e+00   3.4666667e-01
   1.0491191e+00   3.5000000e-01
   1.0532051e+00   3.5333333e-01
   1.0540616e+00   3.5666667e-01
   1.0557342e+00   3.6000000e-01
   1.0557845e+00   3.6333333e-01
   1.0567214e+00   3.6666667e-01
   1.0584377e+00   3.7000000e-01
   1.0634666e+00   3.7333333e-01
   1.0776842e+00   3.7666667e-01
   1.0820804e+00   3.8000000e-01
   1.0823167e+00   3.8333333e-01
   1.0854187e+00   3.8666667e-01
   1.0967177e+00   3.9000000e-01
   1.0971062e+00   3.9333333e-01
   1.0987361e+00   3.9666667e-01
   1.0992728e+00   4.0000000e-01
   1.1005769e+00   4.0333333e-01
   1.1081774e+00   4.0666667e-01
   1.1153898e+00   4.1000000e-01
   1.1160420e+00   4.1333333e-01
   1.1181220e+00   4.1666667e-01
   1.1233592e+00   4.2000000e-01
   1.1276749e+00   4.2333333e-01
   1.1279238e+00   4.2666667e-01
   1.1287034e+00   4.3000000e-01
   1.1315155e+00   4.3333333e-01
   1.1325272e+00   4.3666667e-01
   1.1341182e+00   4.4000000e-01
   1.1353137e+00   4.4333333e-01
   1.1414561e+00   4.4666667e-01
   1.1444479e+00   4.5000000e-01
   1.1493438e+00   4.5333333e-01
   1.1512273e+00   4.5666667e-01
   1.1516091e+00   4.6000000e-01
   1.1527517e+00   4.6333333e-01
   1.1588753e+00   4.6666667e-01
   1.1640724e+00   4.7000000e-01
   1.1652063e+00   4.7333333e-01
   1.1687407e+00   4.7666667e-01
   1.1723755e+00   4.8000000e-01
   1.1745833e+00   4.8333333e-01
   1.1791099e+00   4.8666667e-01
   1.1894154e+00   4.9000000e-01
   1.1912343e+00   4.9333333e-01
   1.2024348e+00   4.9666667e-01
   1.2043910e+00   5.0000000e-01
   1.2047784e+00   5.0333333e-01
   1.2063854e+00   5.0666667e-01
   1.2269854e+00   5.1000000e-01
   1.2310341e+00   5.1333333e-01
   1.2316632e+00   5.1666667e-01
   1.2335190e+00   5.2000000e-01
   1.2357036e+00   5.2333333e-01
   1.2359117e+00   5.2666667e-01
   1.2405442e+00   5.3000000e-01
   1.2437245e+00   5.3333333e-01
   1.2506587e+00   5.3666667e-01
   1.2527566e+00   5.4000000e-01
   1.2558157e+00   5.4333333e-01
   1.2559862e+00   5.4666667e-01
   1.2567798e+00   5.5000000e-01
   1.2572720e+00   5.5333333e-01
   1.2621298e+00   5.5666667e-01
   1.2675123e+00   5.6000000e-01
   1.2730637e+00   5.6333333e-01
   1.2742579e+00   5.6666667e-01
   1.2832336e+00   5.7000000e-01
   1.2966040e+00   5.7333333e-01
   1.2982442e+00   5.7666667e-01
   1.2984670e+00   5.8000000e-01
   1.3047403e+00   5.8333333e-01
   1.3054900e+00   5.8666667e-01
   1.3119646e+00   5.9000000e-01
   1.3123206e+00   5.9333333e-01
   1.3160137e+00   5.9666667e-01
   1.3204085e+00   6.0000000e-01
   1.3224738e+00   6.0333333e-01
   1.3238686e+00   6.0666667e-01
   1.3324125e+00   6.1000000e-01
   1.3393097e+00   6.1333333e-01
   1.3410719e+00   6.1666667e-01
   1.3433570e+00   6.2000000e-01
   1.3566188e+00   6.2333333e-01
   1.3613424e+00   6.2666667e-01
   1.3631906e+00   6.3000000e-01
   1.3764144e+00   6.3333333e-01
   1.3804680e+00   6.3666667e-01
   1.3842486e+00   6.4000000e-01
   1.3912387e+00   6.4333333e-01
   1.3959873e+00   6.4666667e-01
   1.4021752e+00   6.5000000e-01
   1.4025983e+00   6.5333333e-01
   1.4053996e+00   6.5666667e-01
   1.4116992e+00   6.6000000e-01
   1.4179678e+00   6.6333333e-01
   1.4243752e+00   6.6666667e-01
   1.4315321e+00   6.7000000e-01
   1.4338038e+00   6.7333333e-01
   1.4355625e+00   6.7666667e-01
   1.4430368e+00   6.8000000e-01
   1.4431104e+00   6.8333333e-01
   1.4431731e+00   6.8666667e-01
   1.4451551e+00   6.9000000e-01
   1.4512793e+00   6.9333333e-01
   1.4514525e+00   6.9666667e-01
   1.4708587e+00   7.0000000e-01
   1.4711575e+00   7.0333333e-01
   1.4746675e+00   7.0666667e-01
   1.4773716e+00   7.1000000e-01
   1.4886047e+00   7.1333333e-01
   1.4889044e+00   7.1666667e-01
   1.4951609e+00   7.2000000e-01
   1.5085862e+00   7.2333333e-01
   1.5171553e+00   7.2666667e-01
   1.5212999e+00   7.3000000e-01
   1.5295538e+00   7.3333333e-01
   1.5391074e+00   7.3666667e-01
   1.5442558e+00   7.4000000e-01
   1.5471361e+00   7.4333333e-01
   1.5477361e+00   7.4666667e-01
   1.5490378e+00   7.5000000e-01
   1.5602406e+00   7.5333333e-01
   1.5613457e+00   7.5666667e-01
   1.5622996e+00   7.6000000e-01
   1.5624627e+00   7.6333333e-01
   1.5662621e+00   7.6666667e-01
   1.5747150e+00   7.7000000e-01
   1.5778531e+00   7.7333333e-01
   1.5803864e+00   7.7666667e-01
   1.5821750e+00   7.8000000e-01
   1.5852063e+00   7.8333333e-01
   1.5928664e+00   7.8666667e-01
   1.6044965e+00   7.9000000e-01
   1.6045342e+00   7.9333333e-01
   1.6057020e+00   7.9666667e-01
   1.6185972e+00   8.0000000e-01
   1.6333533e+00   8.0333333e-01
   1.6404375e+00   8.0666667e-01
   1.6453670e+00   8.1000000e-01
   1.6493257e+00   8.1333333e-01
   1.6542035e+00   8.1666667e-01
   1.6588288e+00   8.2000000e-01
   1.6718954e+00   8.2333333e-01
   1.6865796e+00   8.2666667e-01
   1.6972350e+00   8.3000000e-01
   1.6976752e+00   8.3333333e-01
   1.7021857e+00   8.3666667e-01
   1.7038168e+00   8.4000000e-01
   1.7085412e+00   8.4333333e-01
   1.7180123e+00   8.4666667e-01
   1.7251213e+00   8.5000000e-01
   1.7261825e+00   8.5333333e-01
   1.7485230e+00   8.5666667e-01
   1.7669327e+00   8.6000000e-01
   1.7784790e+00   8.6333333e-01
   1.7872435e+00   8.6666667e-01
   1.8047555e+00   8.7000000e-01
   1.8177572e+00   8.7333333e-01
   1.8248613e+00   8.7666667e-01
   1.8269713e+00   8.8000000e-01
   1.8378266e+00   8.8333333e-01
   1.8387852e+00   8.8666667e-01
   1.8572624e+00   8.9000000e-01
   1.8613143e+00   8.9333333e-01
   1.8764534e+00   8.9666667e-01
   1.8878352e+00   9.0000000e-01
   1.8883525e+00   9.0333333e-01
   1.9025038e+00   9.0666667e-01
   1.9138808e+00   9.1000000e-01
   1.9230852e+00   9.1333333e-01
   1.9288185e+00   9.1666667e-01
   1.9311787e+00   9.2000000e-01
   1.9348448e+00   9.2333333e-01
   1.9482610e+00   9.2666667e-01
   1.9519916e+00   9.3000000e-01
   1.9536944e+00   9.3333333e-01
   1.9542789e+00   9.3666667e-01
   1.9625260e+00   9.4000000e-01
   2.0260033e+00   9.4333333e-01
   2.0834069e+00   9.4666667e-01
   2.0863956e+00   9.5000000e-01
   2.1070388e+00   9.5333333e-01
   2.1258717e+00   9.5666667e-01
   2.1338383e+00   9.6000000e-01
   2.1392834e+00   9.6333333e-01
   2.1429173e+00   9.6666667e-01
   2.1623589e+00   9.7000000e-01
   2.1813652e+00   9.7333333e-01
   2.2387956e+00   9.7666667e-01
   2.4512618e+00   9.8000000e-01


==> chapter_05/Figs/fig5_5b/p07/02_std10m2red2_rd.txt <==
	x		y
   6.8839074e-01   0.0000000e+00
   6.8839074e-01   3.3333333e-03
   6.9419730e-01   6.6666667e-03
   7.3760285e-01   1.0000000e-02
   7.4344770e-01   1.3333333e-02
   7.5227382e-01   1.6666667e-02
   7.5324172e-01   2.0000000e-02
   8.0118848e-01   2.3333333e-02
   8.1794904e-01   2.6666667e-02
   8.3967669e-01   3.0000000e-02
   8.5232967e-01   3.3333333e-02
   8.5317697e-01   3.6666667e-02
   8.6421393e-01   4.0000000e-02
   8.6512564e-01   4.3333333e-02
   8.7073040e-01   4.6666667e-02
   8.7270836e-01   5.0000000e-02
   8.7288529e-01   5.3333333e-02
   8.7801029e-01   5.6666667e-02
   8.7900179e-01   6.0000000e-02
   8.8221076e-01   6.3333333e-02
   8.8261352e-01   6.6666667e-02
   8.8328991e-01   7.0000000e-02
   8.8473679e-01   7.3333333e-02
   8.8984029e-01   7.6666667e-02
   8.9981422e-01   8.0000000e-02
   9.0037056e-01   8.3333333e-02
   9.0142052e-01   8.6666667e-02
   9.0273945e-01   9.0000000e-02
   9.0303467e-01   9.3333333e-02
   9.0320278e-01   9.6666667e-02
   9.0643130e-01   1.0000000e-01
   9.0664085e-01   1.0333333e-01
   9.0679682e-01   1.0666667e-01
   9.0682594e-01   1.1000000e-01
   9.1030445e-01   1.1333333e-01
   9.1771284e-01   1.1666667e-01
   9.1833182e-01   1.2000000e-01
   9.1883918e-01   1.2333333e-01
   9.1938004e-01   1.2666667e-01
   9.2243339e-01   1.3000000e-01
   9.2356194e-01   1.3333333e-01
   9.2592026e-01   1.3666667e-01
   9.2632569e-01   1.4000000e-01
   9.2693581e-01   1.4333333e-01
   9.2795352e-01   1.4666667e-01
   9.2999279e-01   1.5000000e-01
   9.3091746e-01   1.5333333e-01
   9.3198010e-01   1.5666667e-01
   9.3280381e-01   1.6000000e-01
   9.3379240e-01   1.6333333e-01
   9.3607285e-01   1.6666667e-01
   9.3631843e-01   1.7000000e-01
   9.3937831e-01   1.7333333e-01
   9.3963969e-01   1.7666667e-01
   9.4156428e-01   1.8000000e-01
   9.4224779e-01   1.8333333e-01
   9.4241715e-01   1.8666667e-01
   9.4302779e-01   1.9000000e-01
   9.4398924e-01   1.9333333e-01
   9.4622369e-01   1.9666667e-01
   9.4689170e-01   2.0000000e-01
   9.4689407e-01   2.0333333e-01
   9.4836812e-01   2.0666667e-01
   9.4915488e-01   2.1000000e-01
   9.5011397e-01   2.1333333e-01
   9.5045930e-01   2.1666667e-01
   9.5133243e-01   2.2000000e-01
   9.5177392e-01   2.2333333e-01
   9.5237309e-01   2.2666667e-01
   9.5364310e-01   2.3000000e-01
   9.5445414e-01   2.3333333e-01
   9.5454065e-01   2.3666667e-01
   9.5477056e-01   2.4000000e-01
   9.5612447e-01   2.4333333e-01
   9.5648720e-01   2.4666667e-01
   9.5664056e-01   2.5000000e-01
   9.5765721e-01   2.5333333e-01
   9.5839989e-01   2.5666667e-01
   9.5900457e-01   2.6000000e-01
   9.6005339e-01   2.6333333e-01
   9.6144051e-01   2.6666667e-01
   9.6196818e-01   2.7000000e-01
   9.6328076e-01   2.7333333e-01
   9.6413142e-01   2.7666667e-01
   9.6445432e-01   2.8000000e-01
   9.6544931e-01   2.8333333e-01
   9.6560113e-01   2.8666667e-01
   9.6585615e-01   2.9000000e-01
   9.6597420e-01   2.9333333e-01
   9.6632444e-01   2.9666667e-01
   9.6651600e-01   3.0000000e-01
   9.6709158e-01   3.0333333e-01
   9.6727291e-01   3.0666667e-01
   9.6793942e-01   3.1000000e-01
   9.6798269e-01   3.1333333e-01
   9.6839182e-01   3.1666667e-01
   9.6902259e-01   3.2000000e-01
   9.6902641e-01   3.2333333e-01
   9.6963941e-01   3.2666667e-01
   9.6990142e-01   3.3000000e-01
   9.7033611e-01   3.3333333e-01
   9.7093402e-01   3.3666667e-01
   9.7163855e-01   3.4000000e-01
   9.7254804e-01   3.4333333e-01
   9.7345048e-01   3.4666667e-01
   9.7414408e-01   3.5000000e-01
   9.7428549e-01   3.5333333e-01
   9.7448976e-01   3.5666667e-01
   9.7451883e-01   3.6000000e-01
   9.7457374e-01   3.6333333e-01
   9.7510469e-01   3.6666667e-01
   9.7563594e-01   3.7000000e-01
   9.7566614e-01   3.7333333e-01
   9.7588688e-01   3.7666667e-01
   9.7707397e-01   3.8000000e-01
   9.7714028e-01   3.8333333e-01
   9.7728261e-01   3.8666667e-01
   9.7766093e-01   3.9000000e-01
   9.7795845e-01   3.9333333e-01
   9.7799270e-01   3.9666667e-01
   9.7843549e-01   4.0000000e-01
   9.7869975e-01   4.0333333e-01
   9.7872233e-01   4.0666667e-01
   9.7886755e-01   4.1000000e-01
   9.7921048e-01   4.1333333e-01
   9.7972813e-01   4.1666667e-01
   9.7975880e-01   4.2000000e-01
   9.8005577e-01   4.2333333e-01
   9.8057176e-01   4.2666667e-01
   9.8062173e-01   4.3000000e-01
   9.8090562e-01   4.3333333e-01
   9.8112285e-01   4.3666667e-01
   9.8127968e-01   4.4000000e-01
   9.8150604e-01   4.4333333e-01
   9.8150928e-01   4.4666667e-01
   9.8169745e-01   4.5000000e-01
   9.8173319e-01   4.5333333e-01
   9.8173979e-01   4.5666667e-01
   9.8189523e-01   4.6000000e-01
   9.8216413e-01   4.6333333e-01
   9.8245892e-01   4.6666667e-01
   9.8248855e-01   4.7000000e-01
   9.8279304e-01   4.7333333e-01
   9.8306987e-01   4.7666667e-01
   9.8363332e-01   4.8000000e-01
   9.8396492e-01   4.8333333e-01
   9.8461332e-01   4.8666667e-01
   9.8475917e-01   4.9000000e-01
   9.8492044e-01   4.9333333e-01
   9.8513990e-01   4.9666667e-01
   9.8537017e-01   5.0000000e-01
   9.8539584e-01   5.0333333e-01
   9.8554807e-01   5.0666667e-01
   9.8604456e-01   5.1000000e-01
   9.8678316e-01   5.1333333e-01
   9.8683911e-01   5.1666667e-01
   9.8695795e-01   5.2000000e-01
   9.8701930e-01   5.2333333e-01
   9.8728947e-01   5.2666667e-01
   9.8730056e-01   5.3000000e-01
   9.8783922e-01   5.3333333e-01
   9.8802135e-01   5.3666667e-01
   9.8807623e-01   5.4000000e-01
   9.8861371e-01   5.4333333e-01
   9.8951235e-01   5.4666667e-01
   9.8962231e-01   5.5000000e-01
   9.9019286e-01   5.5333333e-01
   9.9032905e-01   5.5666667e-01
   9.9037796e-01   5.6000000e-01
   9.9044821e-01   5.6333333e-01
   9.9067659e-01   5.6666667e-01
   9.9079585e-01   5.7000000e-01
   9.9109981e-01   5.7333333e-01
   9.9114712e-01   5.7666667e-01
   9.9120884e-01   5.8000000e-01
   9.9122766e-01   5.8333333e-01
   9.9168396e-01   5.8666667e-01
   9.9173260e-01   5.9000000e-01
   9.9181380e-01   5.9333333e-01
   9.9191266e-01   5.9666667e-01
   9.9191619e-01   6.0000000e-01
   9.9229717e-01   6.0333333e-01
   9.9256618e-01   6.0666667e-01
   9.9262826e-01   6.1000000e-01
   9.9269017e-01   6.1333333e-01
   9.9274398e-01   6.1666667e-01
   9.9288795e-01   6.2000000e-01
   9.9302277e-01   6.2333333e-01
   9.9333129e-01   6.2666667e-01
   9.9344666e-01   6.3000000e-01
   9.9359890e-01   6.3333333e-01
   9.9364725e-01   6.3666667e-01
   9.9386529e-01   6.4000000e-01
   9.9414854e-01   6.4333333e-01
   9.9416123e-01   6.4666667e-01
   9.9423833e-01   6.5000000e-01
   9.9442854e-01   6.5333333e-01
   9.9448916e-01   6.5666667e-01
   9.9454612e-01   6.6000000e-01
   9.9525580e-01   6.6333333e-01
   9.9566011e-01   6.6666667e-01
   9.9567089e-01   6.7000000e-01
   9.9571712e-01   6.7333333e-01
   9.9604460e-01   6.7666667e-01
   9.9606073e-01   6.8000000e-01
   9.9621087e-01   6.8333333e-01
   9.9631666e-01   6.8666667e-01
   9.9639380e-01   6.9000000e-01
   9.9666634e-01   6.9333333e-01
   9.9677177e-01   6.9666667e-01
   9.9681816e-01   7.0000000e-01
   9.9712578e-01   7.0333333e-01
   9.9731092e-01   7.0666667e-01
   9.9748505e-01   7.1000000e-01
   9.9825958e-01   7.1333333e-01
   9.9839215e-01   7.1666667e-01
   9.9908677e-01   7.2000000e-01
   9.9915611e-01   7.2333333e-01
   9.9925204e-01   7.2666667e-01
   9.9939309e-01   7.3000000e-01
   9.9943491e-01   7.3333333e-01
   9.9953161e-01   7.3666667e-01
   9.9963186e-01   7.4000000e-01
   9.9969872e-01   7.4333333e-01
   9.9972910e-01   7.4666667e-01
   9.9981886e-01   7.5000000e-01
   9.9984998e-01   7.5333333e-01
   9.9984999e-01   7.5666667e-01
   9.9984999e-01   7.6000000e-01
   9.9985002e-01   7.6333333e-01
   9.9985226e-01   7.6666667e-01
   9.9985692e-01   7.7000000e-01
   9.9987992e-01   7.7333333e-01
   9.9987993e-01   7.7666667e-01
   9.9987993e-01   7.8000000e-01
   9.9987994e-01   7.8333333e-01
   9.9987994e-01   7.8666667e-01
   9.9987997e-01   7.9000000e-01
   9.9987998e-01   7.9333333e-01
   9.9987999e-01   7.9666667e-01
   9.9987999e-01   8.0000000e-01
   9.9988001e-01   8.0333333e-01
   9.9988001e-01   8.0666667e-01
   9.9988016e-01   8.1000000e-01
   9.9988152e-01   8.1333333e-01
   9.9998431e-01   8.1666667e-01
   9.9999953e-01   8.2000000e-01
   9.9999978e-01   8.2333333e-01
   1.0000000e+00   8.2666667e-01
   1.0000000e+00   8.3000000e-01
   1.0000000e+00   8.3333333e-01
   1.0352618e+00   8.3666667e-01
   1.0374043e+00   8.4000000e-01
   1.0419945e+00   8.4333333e-01
   1.0441165e+00   8.4666667e-01
   1.0525536e+00   8.5000000e-01
   1.0528873e+00   8.5333333e-01
   1.0565936e+00   8.5666667e-01
   1.0617633e+00   8.6000000e-01
   1.0733079e+00   8.6333333e-01
   1.0740366e+00   8.6666667e-01
   1.0808381e+00   8.7000000e-01
   1.0836189e+00   8.7333333e-01
   1.0934512e+00   8.7666667e-01
   1.1040366e+00   8.8000000e-01
   1.1129785e+00   8.8333333e-01
   1.1247601e+00   8.8666667e-01
   1.1273555e+00   8.9000000e-01
   1.1392955e+00   8.9333333e-01
   1.1439734e+00   8.9666667e-01
   1.1475084e+00   9.0000000e-01
   1.1534295e+00   9.0333333e-01
   1.1563356e+00   9.0666667e-01
   1.1570762e+00   9.1000000e-01
   1.1571782e+00   9.1333333e-01
   1.1885949e+00   9.1666667e-01
   1.2208784e+00   9.2000000e-01
   1.2269699e+00   9.2333333e-01
   1.2269769e+00   9.2666667e-01
   1.2441118e+00   9.3000000e-01
   1.2442880e+00   9.3333333e-01
   1.2516504e+00   9.3666667e-01
   1.2520243e+00   9.4000000e-01
   1.2892421e+00   9.4333333e-01
   1.2933497e+00   9.4666667e-01
   1.3057622e+00   9.5000000e-01
   1.3171144e+00   9.5333333e-01
   1.3307101e+00   9.5666667e-01
   1.3377296e+00   9.6000000e-01
   1.3466544e+00   9.6333333e-01
   1.3567089e+00   9.6666667e-01
   1.3719676e+00   9.7000000e-01
   1.5070066e+00   9.7333333e-01
   1.5755971e+00   9.7666667e-01
   1.6331247e+00   9.8000000e-01


==> chapter_05/Figs/fig5_5b/p07/03_std10m2red3_sy.txt <==
	x		y
   5.0721230e-01   0.0000000e+00
   5.0721230e-01   3.3333333e-03
   6.0022712e-01   6.6666667e-03
   7.0638856e-01   1.0000000e-02
   7.0692112e-01   1.3333333e-02
   7.3454079e-01   1.6666667e-02
   7.3642486e-01   2.0000000e-02
   7.9375812e-01   2.3333333e-02
   7.9648034e-01   2.6666667e-02
   8.4590818e-01   3.0000000e-02
   8.4711245e-01   3.3333333e-02
   8.7018574e-01   3.6666667e-02
   8.7075587e-01   4.0000000e-02
   8.8168992e-01   4.3333333e-02
   8.8201120e-01   4.6666667e-02
   8.8493907e-01   5.0000000e-02
   8.9448119e-01   5.3333333e-02
   8.9732594e-01   5.6666667e-02
   9.0001217e-01   6.0000000e-02
   9.0396363e-01   6.3333333e-02
   9.0865752e-01   6.6666667e-02
   9.1155587e-01   7.0000000e-02
   9.1442372e-01   7.3333333e-02
   9.1472430e-01   7.6666667e-02
   9.1793787e-01   8.0000000e-02
   9.1832775e-01   8.3333333e-02
   9.2337761e-01   8.6666667e-02
   9.2630784e-01   9.0000000e-02
   9.3510757e-01   9.3333333e-02
   9.3614903e-01   9.6666667e-02
   9.3904581e-01   1.0000000e-01
   9.3957565e-01   1.0333333e-01
   9.4222169e-01   1.0666667e-01
   9.4532538e-01   1.1000000e-01
   9.5331647e-01   1.1333333e-01
   9.5488076e-01   1.1666667e-01
   9.5530939e-01   1.2000000e-01
   9.5735018e-01   1.2333333e-01
   9.5742862e-01   1.2666667e-01
   9.6081012e-01   1.3000000e-01
   9.6214289e-01   1.3333333e-01
   9.6274235e-01   1.3666667e-01
   9.6277030e-01   1.4000000e-01
   9.6280356e-01   1.4333333e-01
   9.6395915e-01   1.4666667e-01
   9.6462091e-01   1.5000000e-01
   9.6504312e-01   1.5333333e-01
   9.6615994e-01   1.5666667e-01
   9.6623446e-01   1.6000000e-01
   9.6986325e-01   1.6333333e-01
   9.7037596e-01   1.6666667e-01
   9.7232234e-01   1.7000000e-01
   9.7517181e-01   1.7333333e-01
   9.8072344e-01   1.7666667e-01
   9.8385270e-01   1.8000000e-01
   9.8433649e-01   1.8333333e-01
   9.8461268e-01   1.8666667e-01
   9.8496349e-01   1.9000000e-01
   9.8709366e-01   1.9333333e-01
   9.8725066e-01   1.9666667e-01
   9.8821460e-01   2.0000000e-01
   9.8823998e-01   2.0333333e-01
   9.9048440e-01   2.0666667e-01
   9.9057654e-01   2.1000000e-01
   9.9082307e-01   2.1333333e-01
   9.9339509e-01   2.1666667e-01
   9.9389329e-01   2.2000000e-01
   9.9438747e-01   2.2333333e-01
   9.9442089e-01   2.2666667e-01
   9.9552312e-01   2.3000000e-01
   9.9553822e-01   2.3333333e-01
   9.9579766e-01   2.3666667e-01
   9.9654223e-01   2.4000000e-01
   9.9979998e-01   2.4333333e-01
   1.0006055e+00   2.4666667e-01
   1.0021338e+00   2.5000000e-01
   1.0029568e+00   2.5333333e-01
   1.0056506e+00   2.5666667e-01
   1.0071671e+00   2.6000000e-01
   1.0119552e+00   2.6333333e-01
   1.0148081e+00   2.6666667e-01
   1.0162341e+00   2.7000000e-01
   1.0188723e+00   2.7333333e-01
   1.0203081e+00   2.7666667e-01
   1.0271008e+00   2.8000000e-01
   1.0298618e+00   2.8333333e-01
   1.0306012e+00   2.8666667e-01
   1.0306359e+00   2.9000000e-01
   1.0346882e+00   2.9333333e-01
   1.0371512e+00   2.9666667e-01
   1.0389733e+00   3.0000000e-01
   1.0448410e+00   3.0333333e-01
   1.0454495e+00   3.0666667e-01
   1.0467843e+00   3.1000000e-01
   1.0485264e+00   3.1333333e-01
   1.0502062e+00   3.1666667e-01
   1.0525003e+00   3.2000000e-01
   1.0533971e+00   3.2333333e-01
   1.0541759e+00   3.2666667e-01
   1.0563364e+00   3.3000000e-01
   1.0568210e+00   3.3333333e-01
   1.0571663e+00   3.3666667e-01
   1.0580804e+00   3.4000000e-01
   1.0676273e+00   3.4333333e-01
   1.0686596e+00   3.4666667e-01
   1.0706905e+00   3.5000000e-01
   1.0760482e+00   3.5333333e-01
   1.0807675e+00   3.5666667e-01
   1.0838759e+00   3.6000000e-01
   1.0862950e+00   3.6333333e-01
   1.0934676e+00   3.6666667e-01
   1.0954559e+00   3.7000000e-01
   1.1014534e+00   3.7333333e-01
   1.1111882e+00   3.7666667e-01
   1.1124112e+00   3.8000000e-01
   1.1135289e+00   3.8333333e-01
   1.1171571e+00   3.8666667e-01
   1.1260455e+00   3.9000000e-01
   1.1263779e+00   3.9333333e-01
   1.1367272e+00   3.9666667e-01
   1.1398814e+00   4.0000000e-01
   1.1424085e+00   4.0333333e-01
   1.1443851e+00   4.0666667e-01
   1.1527876e+00   4.1000000e-01
   1.1540743e+00   4.1333333e-01
   1.1560812e+00   4.1666667e-01
   1.1568303e+00   4.2000000e-01
   1.1577618e+00   4.2333333e-01
   1.1610731e+00   4.2666667e-01
   1.1647457e+00   4.3000000e-01
   1.1666724e+00   4.3333333e-01
   1.1702000e+00   4.3666667e-01
   1.1812872e+00   4.4000000e-01
   1.1823048e+00   4.4333333e-01
   1.1826229e+00   4.4666667e-01
   1.1826894e+00   4.5000000e-01
   1.1827407e+00   4.5333333e-01
   1.1841308e+00   4.5666667e-01
   1.1906749e+00   4.6000000e-01
   1.1928413e+00   4.6333333e-01
   1.1928714e+00   4.6666667e-01
   1.1939430e+00   4.7000000e-01
   1.1939492e+00   4.7333333e-01
   1.1945386e+00   4.7666667e-01
   1.1994432e+00   4.8000000e-01
   1.2020536e+00   4.8333333e-01
   1.2023209e+00   4.8666667e-01
   1.2045731e+00   4.9000000e-01
   1.2154543e+00   4.9333333e-01
   1.2159261e+00   4.9666667e-01
   1.2180093e+00   5.0000000e-01
   1.2197489e+00   5.0333333e-01
   1.2291211e+00   5.0666667e-01
   1.2303473e+00   5.1000000e-01
   1.2309797e+00   5.1333333e-01
   1.2313837e+00   5.1666667e-01
   1.2314330e+00   5.2000000e-01
   1.2317482e+00   5.2333333e-01
   1.2326795e+00   5.2666667e-01
   1.2425602e+00   5.3000000e-01
   1.2543087e+00   5.3333333e-01
   1.2550947e+00   5.3666667e-01
   1.2568090e+00   5.4000000e-01
   1.2576999e+00   5.4333333e-01
   1.2609597e+00   5.4666667e-01
   1.2610920e+00   5.5000000e-01
   1.2614124e+00   5.5333333e-01
   1.2679394e+00   5.5666667e-01
   1.2696371e+00   5.6000000e-01
   1.2718893e+00   5.6333333e-01
   1.2751902e+00   5.6666667e-01
   1.2758268e+00   5.7000000e-01
   1.2768060e+00   5.7333333e-01
   1.2806424e+00   5.7666667e-01
   1.2851711e+00   5.8000000e-01
   1.2876769e+00   5.8333333e-01
   1.2964707e+00   5.8666667e-01
   1.2970791e+00   5.9000000e-01
   1.2972860e+00   5.9333333e-01
   1.2988946e+00   5.9666667e-01
   1.2998205e+00   6.0000000e-01
   1.3006167e+00   6.0333333e-01
   1.3128948e+00   6.0666667e-01
   1.3152584e+00   6.1000000e-01
   1.3205869e+00   6.1333333e-01
   1.3220100e+00   6.1666667e-01
   1.3284846e+00   6.2000000e-01
   1.3336402e+00   6.2333333e-01
   1.3341493e+00   6.2666667e-01
   1.3357331e+00   6.3000000e-01
   1.3360315e+00   6.3333333e-01
   1.3410193e+00   6.3666667e-01
   1.3413562e+00   6.4000000e-01
   1.3487333e+00   6.4333333e-01
   1.3554821e+00   6.4666667e-01
   1.3563935e+00   6.5000000e-01
   1.3653736e+00   6.5333333e-01
   1.3659196e+00   6.5666667e-01
   1.3710203e+00   6.6000000e-01
   1.3727767e+00   6.6333333e-01
   1.3752191e+00   6.6666667e-01
   1.3772564e+00   6.7000000e-01
   1.3818626e+00   6.7333333e-01
   1.3830714e+00   6.7666667e-01
   1.3854955e+00   6.8000000e-01
   1.3881680e+00   6.8333333e-01
   1.3935469e+00   6.8666667e-01
   1.3956714e+00   6.9000000e-01
   1.3979948e+00   6.9333333e-01
   1.3991869e+00   6.9666667e-01
   1.4021252e+00   7.0000000e-01
   1.4105207e+00   7.0333333e-01
   1.4106999e+00   7.0666667e-01
   1.4144785e+00   7.1000000e-01
   1.4164107e+00   7.1333333e-01
   1.4190339e+00   7.1666667e-01
   1.4223497e+00   7.2000000e-01
   1.4285803e+00   7.2333333e-01
   1.4305035e+00   7.2666667e-01
   1.4327172e+00   7.3000000e-01
   1.4344977e+00   7.3333333e-01
   1.4411668e+00   7.3666667e-01
   1.4495874e+00   7.4000000e-01
   1.4542189e+00   7.4333333e-01
   1.4602512e+00   7.4666667e-01
   1.4607607e+00   7.5000000e-01
   1.4664611e+00   7.5333333e-01
   1.4667610e+00   7.5666667e-01
   1.4713033e+00   7.6000000e-01
   1.4785664e+00   7.6333333e-01
   1.5093975e+00   7.6666667e-01
   1.5122189e+00   7.7000000e-01
   1.5133010e+00   7.7333333e-01
   1.5136442e+00   7.7666667e-01
   1.5151591e+00   7.8000000e-01
   1.5383870e+00   7.8333333e-01
   1.5398573e+00   7.8666667e-01
   1.5424540e+00   7.9000000e-01
   1.5444602e+00   7.9333333e-01
   1.5447596e+00   7.9666667e-01
   1.5498778e+00   8.0000000e-01
   1.5559739e+00   8.0333333e-01
   1.5583823e+00   8.0666667e-01
   1.5652993e+00   8.1000000e-01
   1.5685328e+00   8.1333333e-01
   1.5718646e+00   8.1666667e-01
   1.5847017e+00   8.2000000e-01
   1.5912406e+00   8.2333333e-01
   1.5917977e+00   8.2666667e-01
   1.6056759e+00   8.3000000e-01
   1.6109846e+00   8.3333333e-01
   1.6110423e+00   8.3666667e-01
   1.6208003e+00   8.4000000e-01
   1.6288768e+00   8.4333333e-01
   1.6304746e+00   8.4666667e-01
   1.6309660e+00   8.5000000e-01
   1.6417221e+00   8.5333333e-01
   1.6473060e+00   8.5666667e-01
   1.6486848e+00   8.6000000e-01
   1.6679105e+00   8.6333333e-01
   1.6719580e+00   8.6666667e-01
   1.6798754e+00   8.7000000e-01
   1.6864228e+00   8.7333333e-01
   1.7406200e+00   8.7666667e-01
   1.7408958e+00   8.8000000e-01
   1.7481776e+00   8.8333333e-01
   1.7494186e+00   8.8666667e-01
   1.7502357e+00   8.9000000e-01
   1.7545432e+00   8.9333333e-01
   1.7569264e+00   8.9666667e-01
   1.7770967e+00   9.0000000e-01
   1.8073578e+00   9.0333333e-01
   1.8108464e+00   9.0666667e-01
   1.8151515e+00   9.1000000e-01
   1.8252899e+00   9.1333333e-01
   1.8328691e+00   9.1666667e-01
   1.8522525e+00   9.2000000e-01
   1.8952270e+00   9.2333333e-01
   1.9067583e+00   9.2666667e-01
   1.9099360e+00   9.3000000e-01
   1.9247406e+00   9.3333333e-01
   1.9638473e+00   9.3666667e-01
   1.9716267e+00   9.4000000e-01
   2.0182218e+00   9.4333333e-01
   2.0219123e+00   9.4666667e-01
   2.0401446e+00   9.5000000e-01
   2.0683566e+00   9.5333333e-01
   2.1696000e+00   9.5666667e-01
   2.1789234e+00   9.6000000e-01
   2.2094917e+00   9.6333333e-01
   2.4021724e+00   9.6666667e-01


==> chapter_05/Figs/fig5_5b/p07/04_std10m2red3_rd.txt <==
	x		y
   6.9315307e-01   0.0000000e+00
   6.9315307e-01   3.3333333e-03
   7.1554422e-01   6.6666667e-03
   7.3875816e-01   1.0000000e-02
   7.6171468e-01   1.3333333e-02
   7.8196950e-01   1.6666667e-02
   7.8637850e-01   2.0000000e-02
   7.9030476e-01   2.3333333e-02
   8.1146041e-01   2.6666667e-02
   8.1587032e-01   3.0000000e-02
   8.2049430e-01   3.3333333e-02
   8.2299732e-01   3.6666667e-02
   8.2333415e-01   4.0000000e-02
   8.2391049e-01   4.3333333e-02
   8.2970073e-01   4.6666667e-02
   8.3291970e-01   5.0000000e-02
   8.3830718e-01   5.3333333e-02
   8.4687593e-01   5.6666667e-02
   8.5741535e-01   6.0000000e-02
   8.5953600e-01   6.3333333e-02
   8.6288596e-01   6.6666667e-02
   8.6717583e-01   7.0000000e-02
   8.7380655e-01   7.3333333e-02
   8.7872561e-01   7.6666667e-02
   8.8176252e-01   8.0000000e-02
   8.8193750e-01   8.3333333e-02
   8.9234502e-01   8.6666667e-02
   8.9519310e-01   9.0000000e-02
   8.9568808e-01   9.3333333e-02
   8.9633015e-01   9.6666667e-02
   8.9673054e-01   1.0000000e-01
   8.9874854e-01   1.0333333e-01
   8.9951910e-01   1.0666667e-01
   9.0036730e-01   1.1000000e-01
   9.0141727e-01   1.1333333e-01
   9.0746304e-01   1.1666667e-01
   9.0942185e-01   1.2000000e-01
   9.1023004e-01   1.2333333e-01
   9.1201586e-01   1.2666667e-01
   9.1460288e-01   1.3000000e-01
   9.1510751e-01   1.3333333e-01
   9.1753945e-01   1.3666667e-01
   9.1974793e-01   1.4000000e-01
   9.2086533e-01   1.4333333e-01
   9.2118694e-01   1.4666667e-01
   9.2160845e-01   1.5000000e-01
   9.2162732e-01   1.5333333e-01
   9.2249730e-01   1.5666667e-01
   9.2268868e-01   1.6000000e-01
   9.2280534e-01   1.6333333e-01
   9.2387677e-01   1.6666667e-01
   9.2704841e-01   1.7000000e-01
   9.2729794e-01   1.7333333e-01
   9.2744786e-01   1.7666667e-01
   9.2753166e-01   1.8000000e-01
   9.2876649e-01   1.8333333e-01
   9.2897446e-01   1.8666667e-01
   9.2921349e-01   1.9000000e-01
   9.3254087e-01   1.9333333e-01
   9.3425971e-01   1.9666667e-01
   9.3459139e-01   2.0000000e-01
   9.3526333e-01   2.0333333e-01
   9.3532366e-01   2.0666667e-01
   9.3698078e-01   2.1000000e-01
   9.3742507e-01   2.1333333e-01
   9.3893314e-01   2.1666667e-01
   9.3911411e-01   2.2000000e-01
   9.3935060e-01   2.2333333e-01
   9.3980310e-01   2.2666667e-01
   9.4057181e-01   2.3000000e-01
   9.4201998e-01   2.3333333e-01
   9.4209378e-01   2.3666667e-01
   9.4215557e-01   2.4000000e-01
   9.4320254e-01   2.4333333e-01
   9.4485712e-01   2.4666667e-01
   9.4679183e-01   2.5000000e-01
   9.4703855e-01   2.5333333e-01
   9.4757725e-01   2.5666667e-01
   9.4759137e-01   2.6000000e-01
   9.4831648e-01   2.6333333e-01
   9.4932638e-01   2.6666667e-01
   9.4953565e-01   2.7000000e-01
   9.5033409e-01   2.7333333e-01
   9.5058376e-01   2.7666667e-01
   9.5072250e-01   2.8000000e-01
   9.5078981e-01   2.8333333e-01
   9.5087447e-01   2.8666667e-01
   9.5119707e-01   2.9000000e-01
   9.5130311e-01   2.9333333e-01
   9.5178784e-01   2.9666667e-01
   9.5284426e-01   3.0000000e-01
   9.5416343e-01   3.0333333e-01
   9.5453524e-01   3.0666667e-01
   9.5591358e-01   3.1000000e-01
   9.5613432e-01   3.1333333e-01
   9.5630747e-01   3.1666667e-01
   9.5659535e-01   3.2000000e-01
   9.5678716e-01   3.2333333e-01
   9.5711267e-01   3.2666667e-01
   9.5744804e-01   3.3000000e-01
   9.5763615e-01   3.3333333e-01
   9.5807114e-01   3.3666667e-01
   9.5829776e-01   3.4000000e-01
   9.5857477e-01   3.4333333e-01
   9.5909948e-01   3.4666667e-01
   9.5918322e-01   3.5000000e-01
   9.5946510e-01   3.5333333e-01
   9.6022562e-01   3.5666667e-01
   9.6077016e-01   3.6000000e-01
   9.6095574e-01   3.6333333e-01
   9.6106895e-01   3.6666667e-01
   9.6115194e-01   3.7000000e-01
   9.6146477e-01   3.7333333e-01
   9.6190028e-01   3.7666667e-01
   9.6261397e-01   3.8000000e-01
   9.6370525e-01   3.8333333e-01
   9.6396538e-01   3.8666667e-01
   9.6444364e-01   3.9000000e-01
   9.6496203e-01   3.9333333e-01
   9.6531499e-01   3.9666667e-01
   9.6545006e-01   4.0000000e-01
   9.6632750e-01   4.0333333e-01
   9.6637540e-01   4.0666667e-01
   9.6645618e-01   4.1000000e-01
   9.6659947e-01   4.1333333e-01
   9.6719533e-01   4.1666667e-01
   9.6993957e-01   4.2000000e-01
   9.7026191e-01   4.2333333e-01
   9.7026955e-01   4.2666667e-01
   9.7029709e-01   4.3000000e-01
   9.7065722e-01   4.3333333e-01
   9.7101363e-01   4.3666667e-01
   9.7138120e-01   4.4000000e-01
   9.7149683e-01   4.4333333e-01
   9.7222550e-01   4.4666667e-01
   9.7229827e-01   4.5000000e-01
   9.7284909e-01   4.5333333e-01
   9.7381453e-01   4.5666667e-01
   9.7395034e-01   4.6000000e-01
   9.7437924e-01   4.6333333e-01
   9.7438715e-01   4.6666667e-01
   9.7454665e-01   4.7000000e-01
   9.7512181e-01   4.7333333e-01
   9.7573502e-01   4.7666667e-01
   9.7585302e-01   4.8000000e-01
   9.7585637e-01   4.8333333e-01
   9.7591007e-01   4.8666667e-01
   9.7624898e-01   4.9000000e-01
   9.7650150e-01   4.9333333e-01
   9.7662510e-01   4.9666667e-01
   9.7713619e-01   5.0000000e-01
   9.7792096e-01   5.0333333e-01
   9.7794385e-01   5.0666667e-01
   9.7799445e-01   5.1000000e-01
   9.7843515e-01   5.1333333e-01
   9.7849024e-01   5.1666667e-01
   9.7892713e-01   5.2000000e-01
   9.7895333e-01   5.2333333e-01
   9.7924078e-01   5.2666667e-01
   9.8059443e-01   5.3000000e-01
   9.8145310e-01   5.3333333e-01
   9.8183774e-01   5.3666667e-01
   9.8186612e-01   5.4000000e-01
   9.8211573e-01   5.4333333e-01
   9.8232112e-01   5.4666667e-01
   9.8257789e-01   5.5000000e-01
   9.8311720e-01   5.5333333e-01
   9.8336389e-01   5.5666667e-01
   9.8355328e-01   5.6000000e-01
   9.8462846e-01   5.6333333e-01
   9.8477879e-01   5.6666667e-01
   9.8500157e-01   5.7000000e-01
   9.8503550e-01   5.7333333e-01
   9.8591832e-01   5.7666667e-01
   9.8606488e-01   5.8000000e-01
   9.8648304e-01   5.8333333e-01
   9.8655274e-01   5.8666667e-01
   9.8671106e-01   5.9000000e-01
   9.8687437e-01   5.9333333e-01
   9.8687735e-01   5.9666667e-01
   9.8688645e-01   6.0000000e-01
   9.8693065e-01   6.0333333e-01
   9.8708050e-01   6.0666667e-01
   9.8722003e-01   6.1000000e-01
   9.8746709e-01   6.1333333e-01
   9.8747973e-01   6.1666667e-01
   9.8765141e-01   6.2000000e-01
   9.8782570e-01   6.2333333e-01
   9.8797775e-01   6.2666667e-01
   9.8802175e-01   6.3000000e-01
   9.8833190e-01   6.3333333e-01
   9.8843189e-01   6.3666667e-01
   9.8847552e-01   6.4000000e-01
   9.8852234e-01   6.4333333e-01
   9.8879190e-01   6.4666667e-01
   9.8893437e-01   6.5000000e-01
   9.8897257e-01   6.5333333e-01
   9.8906568e-01   6.5666667e-01
   9.8910371e-01   6.6000000e-01
   9.8932859e-01   6.6333333e-01
   9.8935241e-01   6.6666667e-01
   9.8948230e-01   6.7000000e-01
   9.8950336e-01   6.7333333e-01
   9.8952156e-01   6.7666667e-01
   9.8954611e-01   6.8000000e-01
   9.8975670e-01   6.8333333e-01
   9.8992338e-01   6.8666667e-01
   9.9011521e-01   6.9000000e-01
   9.9018868e-01   6.9333333e-01
   9.9026008e-01   6.9666667e-01
   9.9043778e-01   7.0000000e-01
   9.9048603e-01   7.0333333e-01
   9.9054461e-01   7.0666667e-01
   9.9060634e-01   7.1000000e-01
   9.9062681e-01   7.1333333e-01
   9.9065853e-01   7.1666667e-01
   9.9077173e-01   7.2000000e-01
   9.9086624e-01   7.2333333e-01
   9.9097431e-01   7.2666667e-01
   9.9105121e-01   7.3000000e-01
   9.9119960e-01   7.3333333e-01
   9.9131386e-01   7.3666667e-01
   9.9147056e-01   7.4000000e-01
   9.9150875e-01   7.4333333e-01
   9.9151029e-01   7.4666667e-01
   9.9159373e-01   7.5000000e-01
   9.9165874e-01   7.5333333e-01
   9.9187205e-01   7.5666667e-01
   9.9194989e-01   7.6000000e-01
   9.9204958e-01   7.6333333e-01
   9.9218218e-01   7.6666667e-01
   9.9232706e-01   7.7000000e-01
   9.9244251e-01   7.7333333e-01
   9.9265932e-01   7.7666667e-01
   9.9279743e-01   7.8000000e-01
   9.9284985e-01   7.8333333e-01
   9.9297021e-01   7.8666667e-01
   9.9313338e-01   7.9000000e-01
   9.9336526e-01   7.9333333e-01
   9.9338664e-01   7.9666667e-01
   9.9343323e-01   8.0000000e-01
   9.9368500e-01   8.0333333e-01
   9.9380461e-01   8.0666667e-01
   9.9384114e-01   8.1000000e-01
   9.9384537e-01   8.1333333e-01
   9.9386762e-01   8.1666667e-01
   9.9388967e-01   8.2000000e-01
   9.9409252e-01   8.2333333e-01
   9.9515216e-01   8.2666667e-01
   9.9530652e-01   8.3000000e-01
   9.9542517e-01   8.3333333e-01
   9.9581391e-01   8.3666667e-01
   9.9615551e-01   8.4000000e-01
   9.9702534e-01   8.4333333e-01
   9.9706774e-01   8.4666667e-01
   9.9712871e-01   8.5000000e-01
   9.9747376e-01   8.5333333e-01
   9.9781654e-01   8.5666667e-01
   9.9850117e-01   8.6000000e-01
   9.9929812e-01   8.6333333e-01
   9.9986243e-01   8.6666667e-01
   9.9987999e-01   8.7000000e-01
   9.9988043e-01   8.7333333e-01
   1.0000001e+00   8.7666667e-01
   1.0455321e+00   8.8000000e-01
   1.0582316e+00   8.8333333e-01
   1.0686194e+00   8.8666667e-01
   1.0719853e+00   8.9000000e-01
   1.0735351e+00   8.9333333e-01
   1.0973544e+00   8.9666667e-01
   1.1045170e+00   9.0000000e-01
   1.1049008e+00   9.0333333e-01
   1.1054841e+00   9.0666667e-01
   1.1065735e+00   9.1000000e-01
   1.1073960e+00   9.1333333e-01
   1.1138838e+00   9.1666667e-01
   1.1180581e+00   9.2000000e-01
   1.1250322e+00   9.2333333e-01
   1.1501118e+00   9.2666667e-01
   1.1648347e+00   9.3000000e-01
   1.1667973e+00   9.3333333e-01
   1.1894219e+00   9.3666667e-01
   1.1920346e+00   9.4000000e-01
   1.1966353e+00   9.4333333e-01
   1.2024316e+00   9.4666667e-01
   1.2364023e+00   9.5000000e-01
   1.3628014e+00   9.5333333e-01
   1.3823858e+00   9.5666667e-01
   1.4591511e+00   9.6000000e-01
   1.4611849e+00   9.6333333e-01
   1.6346762e+00   9.6666667e-01


==> chapter_05/Figs/fig5_5b/p07/05_std10m2red4_sy.txt <==
	x		y
   6.0925191e-01   0.0000000e+00
   6.0925191e-01   3.3333333e-03
   6.3602214e-01   6.6666667e-03
   7.2227830e-01   1.0000000e-02
   7.3567504e-01   1.3333333e-02
   7.4390390e-01   1.6666667e-02
   7.5802722e-01   2.0000000e-02
   7.6162674e-01   2.3333333e-02
   7.6643271e-01   2.6666667e-02
   7.7120572e-01   3.0000000e-02
   8.1321585e-01   3.3333333e-02
   8.1589888e-01   3.6666667e-02
   8.7174733e-01   4.0000000e-02
   8.7267281e-01   4.3333333e-02
   8.8325991e-01   4.6666667e-02
   8.8630519e-01   5.0000000e-02
   8.8734449e-01   5.3333333e-02
   8.9396790e-01   5.6666667e-02
   9.0308022e-01   6.0000000e-02
   9.0317075e-01   6.3333333e-02
   9.0781201e-01   6.6666667e-02
   9.1497723e-01   7.0000000e-02
   9.1703120e-01   7.3333333e-02
   9.1976597e-01   7.6666667e-02
   9.1996197e-01   8.0000000e-02
   9.2470788e-01   8.3333333e-02
   9.2815142e-01   8.6666667e-02
   9.2874032e-01   9.0000000e-02
   9.2908751e-01   9.3333333e-02
   9.3162775e-01   9.6666667e-02
   9.3250579e-01   1.0000000e-01
   9.3391752e-01   1.0333333e-01
   9.4060036e-01   1.0666667e-01
   9.4169111e-01   1.1000000e-01
   9.4233632e-01   1.1333333e-01
   9.4565700e-01   1.1666667e-01
   9.4652805e-01   1.2000000e-01
   9.4834644e-01   1.2333333e-01
   9.5149832e-01   1.2666667e-01
   9.6308105e-01   1.3000000e-01
   9.6488242e-01   1.3333333e-01
   9.6611775e-01   1.3666667e-01
   9.6751436e-01   1.4000000e-01
   9.6878289e-01   1.4333333e-01
   9.7075042e-01   1.4666667e-01
   9.7199294e-01   1.5000000e-01
   9.7339876e-01   1.5333333e-01
   9.7386710e-01   1.5666667e-01
   9.7460823e-01   1.6000000e-01
   9.7551463e-01   1.6333333e-01
   9.7682624e-01   1.6666667e-01
   9.8316872e-01   1.7000000e-01
   9.8336349e-01   1.7333333e-01
   9.8351000e-01   1.7666667e-01
   9.8403521e-01   1.8000000e-01
   9.8477646e-01   1.8333333e-01
   9.8517250e-01   1.8666667e-01
   9.8571236e-01   1.9000000e-01
   9.8662480e-01   1.9333333e-01
   9.8791478e-01   1.9666667e-01
   9.8848755e-01   2.0000000e-01
   9.8863228e-01   2.0333333e-01
   9.8944608e-01   2.0666667e-01
   9.8967896e-01   2.1000000e-01
   9.9005246e-01   2.1333333e-01
   9.9005394e-01   2.1666667e-01
   9.9038924e-01   2.2000000e-01
   9.9241252e-01   2.2333333e-01
   9.9316034e-01   2.2666667e-01
   9.9624645e-01   2.3000000e-01
   9.9631515e-01   2.3333333e-01
   9.9715972e-01   2.3666667e-01
   1.0001053e+00   2.4000000e-01
   1.0009997e+00   2.4333333e-01
   1.0052771e+00   2.4666667e-01
   1.0130201e+00   2.5000000e-01
   1.0189555e+00   2.5333333e-01
   1.0225498e+00   2.5666667e-01
   1.0277562e+00   2.6000000e-01
   1.0306846e+00   2.6333333e-01
   1.0332350e+00   2.6666667e-01
   1.0377510e+00   2.7000000e-01
   1.0409392e+00   2.7333333e-01
   1.0412916e+00   2.7666667e-01
   1.0426436e+00   2.8000000e-01
   1.0452720e+00   2.8333333e-01
   1.0459792e+00   2.8666667e-01
   1.0517137e+00   2.9000000e-01
   1.0576880e+00   2.9333333e-01
   1.0591458e+00   2.9666667e-01
   1.0625988e+00   3.0000000e-01
   1.0647702e+00   3.0333333e-01
   1.0667279e+00   3.0666667e-01
   1.0672536e+00   3.1000000e-01
   1.0688523e+00   3.1333333e-01
   1.0721389e+00   3.1666667e-01
   1.0721748e+00   3.2000000e-01
   1.0729247e+00   3.2333333e-01
   1.0730203e+00   3.2666667e-01
   1.0764054e+00   3.3000000e-01
   1.0775513e+00   3.3333333e-01
   1.0781749e+00   3.3666667e-01
   1.0784471e+00   3.4000000e-01
   1.0807741e+00   3.4333333e-01
   1.0839826e+00   3.4666667e-01
   1.0852524e+00   3.5000000e-01
   1.0852628e+00   3.5333333e-01
   1.0901617e+00   3.5666667e-01
   1.0910175e+00   3.6000000e-01
   1.0932762e+00   3.6333333e-01
   1.0939884e+00   3.6666667e-01
   1.0983195e+00   3.7000000e-01
   1.0992129e+00   3.7333333e-01
   1.0996920e+00   3.7666667e-01
   1.1000104e+00   3.8000000e-01
   1.1015993e+00   3.8333333e-01
   1.1034599e+00   3.8666667e-01
   1.1042238e+00   3.9000000e-01
   1.1046541e+00   3.9333333e-01
   1.1048032e+00   3.9666667e-01
   1.1063199e+00   4.0000000e-01
   1.1071178e+00   4.0333333e-01
   1.1126977e+00   4.0666667e-01
   1.1175116e+00   4.1000000e-01
   1.1214160e+00   4.1333333e-01
   1.1277805e+00   4.1666667e-01
   1.1279793e+00   4.2000000e-01
   1.1294959e+00   4.2333333e-01
   1.1387594e+00   4.2666667e-01
   1.1426242e+00   4.3000000e-01
   1.1432622e+00   4.3333333e-01
   1.1469028e+00   4.3666667e-01
   1.1474027e+00   4.4000000e-01
   1.1541046e+00   4.4333333e-01
   1.1555858e+00   4.4666667e-01
   1.1581991e+00   4.5000000e-01
   1.1588238e+00   4.5333333e-01
   1.1633369e+00   4.5666667e-01
   1.1662045e+00   4.6000000e-01
   1.1674749e+00   4.6333333e-01
   1.1697926e+00   4.6666667e-01
   1.1708142e+00   4.7000000e-01
   1.1734178e+00   4.7333333e-01
   1.1738453e+00   4.7666667e-01
   1.1760205e+00   4.8000000e-01
   1.1813532e+00   4.8333333e-01
   1.1830160e+00   4.8666667e-01
   1.1842605e+00   4.9000000e-01
   1.1878633e+00   4.9333333e-01
   1.1903653e+00   4.9666667e-01
   1.1912065e+00   5.0000000e-01
   1.1916364e+00   5.0333333e-01
   1.1932155e+00   5.0666667e-01
   1.1944775e+00   5.1000000e-01
   1.2068305e+00   5.1333333e-01
   1.2079596e+00   5.1666667e-01
   1.2080255e+00   5.2000000e-01
   1.2080943e+00   5.2333333e-01
   1.2092744e+00   5.2666667e-01
   1.2095501e+00   5.3000000e-01
   1.2124561e+00   5.3333333e-01
   1.2127891e+00   5.3666667e-01
   1.2156138e+00   5.4000000e-01
   1.2167116e+00   5.4333333e-01
   1.2196271e+00   5.4666667e-01
   1.2202736e+00   5.5000000e-01
   1.2229253e+00   5.5333333e-01
   1.2237632e+00   5.5666667e-01
   1.2242889e+00   5.6000000e-01
   1.2268556e+00   5.6333333e-01
   1.2276750e+00   5.6666667e-01
   1.2327772e+00   5.7000000e-01
   1.2346452e+00   5.7333333e-01
   1.2392267e+00   5.7666667e-01
   1.2414981e+00   5.8000000e-01
   1.2463757e+00   5.8333333e-01
   1.2483939e+00   5.8666667e-01
   1.2533301e+00   5.9000000e-01
   1.2549515e+00   5.9333333e-01
   1.2555709e+00   5.9666667e-01
   1.2566298e+00   6.0000000e-01
   1.2584889e+00   6.0333333e-01
   1.2614889e+00   6.0666667e-01
   1.2616308e+00   6.1000000e-01
   1.2638613e+00   6.1333333e-01
   1.2652348e+00   6.1666667e-01
   1.2683779e+00   6.2000000e-01
   1.2700389e+00   6.2333333e-01
   1.2720393e+00   6.2666667e-01
   1.2731772e+00   6.3000000e-01
   1.2756475e+00   6.3333333e-01
   1.2795368e+00   6.3666667e-01
   1.2884255e+00   6.4000000e-01
   1.2894557e+00   6.4333333e-01
   1.2898211e+00   6.4666667e-01
   1.2957636e+00   6.5000000e-01
   1.2969206e+00   6.5333333e-01
   1.3038759e+00   6.5666667e-01
   1.3053791e+00   6.6000000e-01
   1.3060646e+00   6.6333333e-01
   1.3071951e+00   6.6666667e-01
   1.3074719e+00   6.7000000e-01
   1.3076974e+00   6.7333333e-01
   1.3100238e+00   6.7666667e-01
   1.3107727e+00   6.8000000e-01
   1.3112966e+00   6.8333333e-01
   1.3112971e+00   6.8666667e-01
   1.3131007e+00   6.9000000e-01
   1.3134824e+00   6.9333333e-01
   1.3135277e+00   6.9666667e-01
   1.3148569e+00   7.0000000e-01
   1.3150334e+00   7.0333333e-01
   1.3230525e+00   7.0666667e-01
   1.3232080e+00   7.1000000e-01
   1.3287761e+00   7.1333333e-01
   1.3352978e+00   7.1666667e-01
   1.3353027e+00   7.2000000e-01
   1.3404845e+00   7.2333333e-01
   1.3498284e+00   7.2666667e-01
   1.3533733e+00   7.3000000e-01
   1.3562832e+00   7.3333333e-01
   1.3563981e+00   7.3666667e-01
   1.3586998e+00   7.4000000e-01
   1.3627236e+00   7.4333333e-01
   1.3722449e+00   7.4666667e-01
   1.3723033e+00   7.5000000e-01
   1.3753144e+00   7.5333333e-01
   1.3768500e+00   7.5666667e-01
   1.3824376e+00   7.6000000e-01
   1.3862229e+00   7.6333333e-01
   1.4019416e+00   7.6666667e-01
   1.4153476e+00   7.7000000e-01
   1.4230646e+00   7.7333333e-01
   1.4247341e+00   7.7666667e-01
   1.4253274e+00   7.8000000e-01
   1.4254514e+00   7.8333333e-01
   1.4263811e+00   7.8666667e-01
   1.4328775e+00   7.9000000e-01
   1.4379256e+00   7.9333333e-01
   1.4392491e+00   7.9666667e-01
   1.4398997e+00   8.0000000e-01
   1.4473867e+00   8.0333333e-01
   1.4527122e+00   8.0666667e-01
   1.4593819e+00   8.1000000e-01
   1.4692050e+00   8.1333333e-01
   1.4740551e+00   8.1666667e-01
   1.5011789e+00   8.2000000e-01
   1.5018218e+00   8.2333333e-01
   1.5072746e+00   8.2666667e-01
   1.5175196e+00   8.3000000e-01
   1.5190793e+00   8.3333333e-01
   1.5193791e+00   8.3666667e-01
   1.5246571e+00   8.4000000e-01
   1.5247423e+00   8.4333333e-01
   1.5283641e+00   8.4666667e-01
   1.5339670e+00   8.5000000e-01
   1.5370906e+00   8.5333333e-01
   1.5384825e+00   8.5666667e-01
   1.5480371e+00   8.6000000e-01
   1.5490603e+00   8.6333333e-01
   1.5501755e+00   8.6666667e-01
   1.5509125e+00   8.7000000e-01
   1.5545387e+00   8.7333333e-01
   1.5558553e+00   8.7666667e-01
   1.5728234e+00   8.8000000e-01
   1.5871804e+00   8.8333333e-01
   1.5884619e+00   8.8666667e-01
   1.6012865e+00   8.9000000e-01
   1.6125985e+00   8.9333333e-01
   1.6162395e+00   8.9666667e-01
   1.6206583e+00   9.0000000e-01
   1.6372567e+00   9.0333333e-01
   1.6589934e+00   9.0666667e-01
   1.6639693e+00   9.1000000e-01
   1.6710415e+00   9.1333333e-01
   1.6716284e+00   9.1666667e-01
   1.6795949e+00   9.2000000e-01
   1.6832004e+00   9.2333333e-01
   1.6832742e+00   9.2666667e-01
   1.7148421e+00   9.3000000e-01
   1.7149174e+00   9.3333333e-01
   1.7341264e+00   9.3666667e-01
   1.7369469e+00   9.4000000e-01
   1.7464831e+00   9.4333333e-01
   1.7522266e+00   9.4666667e-01
   1.7641833e+00   9.5000000e-01
   1.8545592e+00   9.5333333e-01
   1.8663623e+00   9.5666667e-01
   1.8827492e+00   9.6000000e-01
   1.9041572e+00   9.6333333e-01
   2.0144712e+00   9.6666667e-01
   2.0329061e+00   9.7000000e-01


==> chapter_05/Figs/fig5_5b/p07/06_std10m2red4_rd.txt <==
	x		y
   6.9111439e-01   0.0000000e+00
   6.9111439e-01   3.3333333e-03
   7.4290593e-01   6.6666667e-03
   7.5114197e-01   1.0000000e-02
   7.6183207e-01   1.3333333e-02
   7.7935416e-01   1.6666667e-02
   7.8699045e-01   2.0000000e-02
   8.1742652e-01   2.3333333e-02
   8.1866301e-01   2.6666667e-02
   8.2098165e-01   3.0000000e-02
   8.3246427e-01   3.3333333e-02
   8.3666811e-01   3.6666667e-02
   8.4457839e-01   4.0000000e-02
   8.4868842e-01   4.3333333e-02
   8.5339207e-01   4.6666667e-02
   8.6029993e-01   5.0000000e-02
   8.6059845e-01   5.3333333e-02
   8.6187268e-01   5.6666667e-02
   8.6843865e-01   6.0000000e-02
   8.6882747e-01   6.3333333e-02
   8.7213238e-01   6.6666667e-02
   8.7518603e-01   7.0000000e-02
   8.8184156e-01   7.3333333e-02
   8.8193574e-01   7.6666667e-02
   8.8601870e-01   8.0000000e-02
   8.9478040e-01   8.3333333e-02
   8.9793440e-01   8.6666667e-02
   9.0327879e-01   9.0000000e-02
   9.0404943e-01   9.3333333e-02
   9.0835204e-01   9.6666667e-02
   9.0900764e-01   1.0000000e-01
   9.1001687e-01   1.0333333e-01
   9.1243274e-01   1.0666667e-01
   9.1260139e-01   1.1000000e-01
   9.1294988e-01   1.1333333e-01
   9.1622061e-01   1.1666667e-01
   9.1707996e-01   1.2000000e-01
   9.2041203e-01   1.2333333e-01
   9.2274763e-01   1.2666667e-01
   9.2300800e-01   1.3000000e-01
   9.2301905e-01   1.3333333e-01
   9.2304376e-01   1.3666667e-01
   9.2383002e-01   1.4000000e-01
   9.2416095e-01   1.4333333e-01
   9.2607245e-01   1.4666667e-01
   9.2707574e-01   1.5000000e-01
   9.2788461e-01   1.5333333e-01
   9.2789968e-01   1.5666667e-01
   9.2830505e-01   1.6000000e-01
   9.2856268e-01   1.6333333e-01
   9.2867510e-01   1.6666667e-01
   9.2872264e-01   1.7000000e-01
   9.2974449e-01   1.7333333e-01
   9.3027004e-01   1.7666667e-01
   9.3152871e-01   1.8000000e-01
   9.3194876e-01   1.8333333e-01
   9.3209797e-01   1.8666667e-01
   9.3259289e-01   1.9000000e-01
   9.3318864e-01   1.9333333e-01
   9.3383522e-01   1.9666667e-01
   9.3464860e-01   2.0000000e-01
   9.3487743e-01   2.0333333e-01
   9.3493722e-01   2.0666667e-01
   9.3521541e-01   2.1000000e-01
   9.3564123e-01   2.1333333e-01
   9.3606688e-01   2.1666667e-01
   9.3646514e-01   2.2000000e-01
   9.3750340e-01   2.2333333e-01
   9.3775857e-01   2.2666667e-01
   9.3778791e-01   2.3000000e-01
   9.3914789e-01   2.3333333e-01
   9.3943455e-01   2.3666667e-01
   9.4024018e-01   2.4000000e-01
   9.4032734e-01   2.4333333e-01
   9.4051613e-01   2.4666667e-01
   9.4207500e-01   2.5000000e-01
   9.4241662e-01   2.5333333e-01
   9.4306505e-01   2.5666667e-01
   9.4434953e-01   2.6000000e-01
   9.4482266e-01   2.6333333e-01
   9.4560315e-01   2.6666667e-01
   9.4617827e-01   2.7000000e-01
   9.4772324e-01   2.7333333e-01
   9.4903925e-01   2.7666667e-01
   9.4950161e-01   2.8000000e-01
   9.5000829e-01   2.8333333e-01
   9.5035881e-01   2.8666667e-01
   9.5044581e-01   2.9000000e-01
   9.5094707e-01   2.9333333e-01
   9.5130427e-01   2.9666667e-01
   9.5138300e-01   3.0000000e-01
   9.5167427e-01   3.0333333e-01
   9.5215039e-01   3.0666667e-01
   9.5274243e-01   3.1000000e-01
   9.5276686e-01   3.1333333e-01
   9.5340036e-01   3.1666667e-01
   9.5340777e-01   3.2000000e-01
   9.5400173e-01   3.2333333e-01
   9.5488810e-01   3.2666667e-01
   9.5491690e-01   3.3000000e-01
   9.5540138e-01   3.3333333e-01
   9.5556059e-01   3.3666667e-01
   9.5639834e-01   3.4000000e-01
   9.5690898e-01   3.4333333e-01
   9.5701119e-01   3.4666667e-01
   9.5731817e-01   3.5000000e-01
   9.5771688e-01   3.5333333e-01
   9.5773491e-01   3.5666667e-01
   9.5780427e-01   3.6000000e-01
   9.5879378e-01   3.6333333e-01
   9.6012332e-01   3.6666667e-01
   9.6051777e-01   3.7000000e-01
   9.6092183e-01   3.7333333e-01
   9.6105375e-01   3.7666667e-01
   9.6106431e-01   3.8000000e-01
   9.6195944e-01   3.8333333e-01
   9.6207630e-01   3.8666667e-01
   9.6214630e-01   3.9000000e-01
   9.6217809e-01   3.9333333e-01
   9.6240933e-01   3.9666667e-01
   9.6273412e-01   4.0000000e-01
   9.6342314e-01   4.0333333e-01
   9.6352896e-01   4.0666667e-01
   9.6353735e-01   4.1000000e-01
   9.6354573e-01   4.1333333e-01
   9.6423070e-01   4.1666667e-01
   9.6465206e-01   4.2000000e-01
   9.6501229e-01   4.2333333e-01
   9.6507416e-01   4.2666667e-01
   9.6554695e-01   4.3000000e-01
   9.6569389e-01   4.3333333e-01
   9.6577109e-01   4.3666667e-01
   9.6677385e-01   4.4000000e-01
   9.6681906e-01   4.4333333e-01
   9.6688884e-01   4.4666667e-01
   9.6733886e-01   4.5000000e-01
   9.6750305e-01   4.5333333e-01
   9.6750937e-01   4.5666667e-01
   9.6760880e-01   4.6000000e-01
   9.6789214e-01   4.6333333e-01
   9.6794401e-01   4.6666667e-01
   9.6803143e-01   4.7000000e-01
   9.6804285e-01   4.7333333e-01
   9.6843535e-01   4.7666667e-01
   9.6867540e-01   4.8000000e-01
   9.6880123e-01   4.8333333e-01
   9.6911227e-01   4.8666667e-01
   9.6922446e-01   4.9000000e-01
   9.6952129e-01   4.9333333e-01
   9.6953790e-01   4.9666667e-01
   9.6963172e-01   5.0000000e-01
   9.6968943e-01   5.0333333e-01
   9.6990711e-01   5.0666667e-01
   9.7009619e-01   5.1000000e-01
   9.7022551e-01   5.1333333e-01
   9.7113722e-01   5.1666667e-01
   9.7176746e-01   5.2000000e-01
   9.7236858e-01   5.2333333e-01
   9.7279108e-01   5.2666667e-01
   9.7327857e-01   5.3000000e-01
   9.7352157e-01   5.3333333e-01
   9.7391516e-01   5.3666667e-01
   9.7589747e-01   5.4000000e-01
   9.7658796e-01   5.4333333e-01
   9.7696798e-01   5.4666667e-01
   9.7712536e-01   5.5000000e-01
   9.7712980e-01   5.5333333e-01
   9.7713986e-01   5.5666667e-01
   9.7757409e-01   5.6000000e-01
   9.7757890e-01   5.6333333e-01
   9.7796192e-01   5.6666667e-01
   9.7808271e-01   5.7000000e-01
   9.7831723e-01   5.7333333e-01
   9.7837605e-01   5.7666667e-01
   9.7918473e-01   5.8000000e-01
   9.8068821e-01   5.8333333e-01
   9.8079702e-01   5.8666667e-01
   9.8081674e-01   5.9000000e-01
   9.8103532e-01   5.9333333e-01
   9.8127317e-01   5.9666667e-01
   9.8144367e-01   6.0000000e-01
   9.8155197e-01   6.0333333e-01
   9.8175871e-01   6.0666667e-01
   9.8180053e-01   6.1000000e-01
   9.8186050e-01   6.1333333e-01
   9.8202172e-01   6.1666667e-01
   9.8223727e-01   6.2000000e-01
   9.8247153e-01   6.2333333e-01
   9.8273188e-01   6.2666667e-01
   9.8274481e-01   6.3000000e-01
   9.8276060e-01   6.3333333e-01
   9.8310592e-01   6.3666667e-01
   9.8397091e-01   6.4000000e-01
   9.8407862e-01   6.4333333e-01
   9.8434503e-01   6.4666667e-01
   9.8473707e-01   6.5000000e-01
   9.8569859e-01   6.5333333e-01
   9.8586100e-01   6.5666667e-01
   9.8587305e-01   6.6000000e-01
   9.8616698e-01   6.6333333e-01
   9.8641589e-01   6.6666667e-01
   9.8678666e-01   6.7000000e-01
   9.8683632e-01   6.7333333e-01
   9.8699026e-01   6.7666667e-01
   9.8738157e-01   6.8000000e-01
   9.8741002e-01   6.8333333e-01
   9.8797924e-01   6.8666667e-01
   9.8841282e-01   6.9000000e-01
   9.8859815e-01   6.9333333e-01
   9.8863405e-01   6.9666667e-01
   9.8863892e-01   7.0000000e-01
   9.8878923e-01   7.0333333e-01
   9.8892297e-01   7.0666667e-01
   9.8910421e-01   7.1000000e-01
   9.8949474e-01   7.1333333e-01
   9.8990312e-01   7.1666667e-01
   9.8999464e-01   7.2000000e-01
   9.9003852e-01   7.2333333e-01
   9.9008615e-01   7.2666667e-01
   9.9010111e-01   7.3000000e-01
   9.9031194e-01   7.3333333e-01
   9.9044483e-01   7.3666667e-01
   9.9047508e-01   7.4000000e-01
   9.9051816e-01   7.4333333e-01
   9.9057356e-01   7.4666667e-01
   9.9060178e-01   7.5000000e-01
   9.9060981e-01   7.5333333e-01
   9.9062875e-01   7.5666667e-01
   9.9073533e-01   7.6000000e-01
   9.9076558e-01   7.6333333e-01
   9.9096239e-01   7.6666667e-01
   9.9100605e-01   7.7000000e-01
   9.9134010e-01   7.7333333e-01
   9.9139901e-01   7.7666667e-01
   9.9151052e-01   7.8000000e-01
   9.9160864e-01   7.8333333e-01
   9.9163338e-01   7.8666667e-01
   9.9164065e-01   7.9000000e-01
   9.9168595e-01   7.9333333e-01
   9.9184417e-01   7.9666667e-01
   9.9199340e-01   8.0000000e-01
   9.9200463e-01   8.0333333e-01
   9.9200809e-01   8.0666667e-01
   9.9246583e-01   8.1000000e-01
   9.9247860e-01   8.1333333e-01
   9.9274339e-01   8.1666667e-01
   9.9279147e-01   8.2000000e-01
   9.9299107e-01   8.2333333e-01
   9.9306004e-01   8.2666667e-01
   9.9314774e-01   8.3000000e-01
   9.9319112e-01   8.3333333e-01
   9.9336292e-01   8.3666667e-01
   9.9356202e-01   8.4000000e-01
   9.9408776e-01   8.4333333e-01
   9.9417546e-01   8.4666667e-01
   9.9421215e-01   8.5000000e-01
   9.9515094e-01   8.5333333e-01
   9.9517496e-01   8.5666667e-01
   9.9580148e-01   8.6000000e-01
   9.9585851e-01   8.6333333e-01
   9.9586254e-01   8.6666667e-01
   9.9593257e-01   8.7000000e-01
   9.9619880e-01   8.7333333e-01
   9.9725595e-01   8.7666667e-01
   9.9732091e-01   8.8000000e-01
   9.9741370e-01   8.8333333e-01
   9.9743603e-01   8.8666667e-01
   9.9752851e-01   8.9000000e-01
   9.9761821e-01   8.9333333e-01
   9.9764462e-01   8.9666667e-01
   9.9777791e-01   9.0000000e-01
   9.9791645e-01   9.0333333e-01
   9.9801370e-01   9.0666667e-01
   9.9832816e-01   9.1000000e-01
   9.9842107e-01   9.1333333e-01
   1.0348591e+00   9.1666667e-01
   1.0383279e+00   9.2000000e-01
   1.0416101e+00   9.2333333e-01
   1.0424165e+00   9.2666667e-01
   1.0496421e+00   9.3000000e-01
   1.0714782e+00   9.3333333e-01
   1.0806645e+00   9.3666667e-01
   1.0891277e+00   9.4000000e-01
   1.1081361e+00   9.4333333e-01
   1.1091674e+00   9.4666667e-01
   1.1347444e+00   9.5000000e-01
   1.1393554e+00   9.5333333e-01
   1.1404438e+00   9.5666667e-01
   1.1497522e+00   9.6000000e-01
   1.1732710e+00   9.6333333e-01
   1.1940788e+00   9.6666667e-01
   1.3340648e+00   9.7000000e-01


==> chapter_05/Figs/fig5_5b/p07/07_std10m2red5_sy.txt <==
	x		y
   5.9775983e-01   0.0000000e+00
   5.9775983e-01   3.3333333e-03
   6.2677853e-01   6.6666667e-03
   7.5812104e-01   1.0000000e-02
   7.8666222e-01   1.3333333e-02
   8.1481061e-01   1.6666667e-02
   8.3064876e-01   2.0000000e-02
   8.6243491e-01   2.3333333e-02
   8.7177278e-01   2.6666667e-02
   8.7744152e-01   3.0000000e-02
   8.8119590e-01   3.3333333e-02
   8.8270297e-01   3.6666667e-02
   8.8282618e-01   4.0000000e-02
   8.8286657e-01   4.3333333e-02
   8.8332579e-01   4.6666667e-02
   8.8334202e-01   5.0000000e-02
   8.9144200e-01   5.3333333e-02
   8.9208670e-01   5.6666667e-02
   9.0047163e-01   6.0000000e-02
   9.0285723e-01   6.3333333e-02
   9.0957817e-01   6.6666667e-02
   9.1506968e-01   7.0000000e-02
   9.1606605e-01   7.3333333e-02
   9.1816237e-01   7.6666667e-02
   9.1892870e-01   8.0000000e-02
   9.1995883e-01   8.3333333e-02
   9.2216412e-01   8.6666667e-02
   9.2570669e-01   9.0000000e-02
   9.2668747e-01   9.3333333e-02
   9.2705468e-01   9.6666667e-02
   9.3304850e-01   1.0000000e-01
   9.3487584e-01   1.0333333e-01
   9.3753221e-01   1.0666667e-01
   9.4142807e-01   1.1000000e-01
   9.4419629e-01   1.1333333e-01
   9.4451865e-01   1.1666667e-01
   9.4641418e-01   1.2000000e-01
   9.4874029e-01   1.2333333e-01
   9.4941795e-01   1.2666667e-01
   9.5273090e-01   1.3000000e-01
   9.5673339e-01   1.3333333e-01
   9.5737737e-01   1.3666667e-01
   9.6401127e-01   1.4000000e-01
   9.6456048e-01   1.4333333e-01
   9.6483901e-01   1.4666667e-01
   9.6548310e-01   1.5000000e-01
   9.6655241e-01   1.5333333e-01
   9.6735116e-01   1.5666667e-01
   9.6848705e-01   1.6000000e-01
   9.7027939e-01   1.6333333e-01
   9.7130446e-01   1.6666667e-01
   9.7199481e-01   1.7000000e-01
   9.7213023e-01   1.7333333e-01
   9.7246729e-01   1.7666667e-01
   9.7277959e-01   1.8000000e-01
   9.7283971e-01   1.8333333e-01
   9.7506523e-01   1.8666667e-01
   9.7516389e-01   1.9000000e-01
   9.7743683e-01   1.9333333e-01
   9.7980613e-01   1.9666667e-01
   9.8015524e-01   2.0000000e-01
   9.8029362e-01   2.0333333e-01
   9.8069620e-01   2.0666667e-01
   9.8136105e-01   2.1000000e-01
   9.8138211e-01   2.1333333e-01
   9.8164501e-01   2.1666667e-01
   9.8170402e-01   2.2000000e-01
   9.8182698e-01   2.2333333e-01
   9.8221570e-01   2.2666667e-01
   9.8222091e-01   2.3000000e-01
   9.8243390e-01   2.3333333e-01
   9.8283337e-01   2.3666667e-01
   9.8304953e-01   2.4000000e-01
   9.8391858e-01   2.4333333e-01
   9.8496552e-01   2.4666667e-01
   9.8541815e-01   2.5000000e-01
   9.8571179e-01   2.5333333e-01
   9.8598669e-01   2.5666667e-01
   9.8666345e-01   2.6000000e-01
   9.8697702e-01   2.6333333e-01
   9.8758215e-01   2.6666667e-01
   9.8972493e-01   2.7000000e-01
   9.9005484e-01   2.7333333e-01
   9.9168167e-01   2.7666667e-01
   9.9279447e-01   2.8000000e-01
   9.9332607e-01   2.8333333e-01
   9.9387118e-01   2.8666667e-01
   9.9473554e-01   2.9000000e-01
   9.9631489e-01   2.9333333e-01
   9.9631524e-01   2.9666667e-01
   9.9638486e-01   3.0000000e-01
   1.0006165e+00   3.0333333e-01
   1.0006372e+00   3.0666667e-01
   1.0014370e+00   3.1000000e-01
   1.0021765e+00   3.1333333e-01
   1.0031995e+00   3.1666667e-01
   1.0056443e+00   3.2000000e-01
   1.0057796e+00   3.2333333e-01
   1.0081117e+00   3.2666667e-01
   1.0088770e+00   3.3000000e-01
   1.0097695e+00   3.3333333e-01
   1.0136941e+00   3.3666667e-01
   1.0139582e+00   3.4000000e-01
   1.0144642e+00   3.4333333e-01
   1.0151564e+00   3.4666667e-01
   1.0156899e+00   3.5000000e-01
   1.0187821e+00   3.5333333e-01
   1.0199312e+00   3.5666667e-01
   1.0210376e+00   3.6000000e-01
   1.0235465e+00   3.6333333e-01
   1.0240513e+00   3.6666667e-01
   1.0240832e+00   3.7000000e-01
   1.0269776e+00   3.7333333e-01
   1.0278780e+00   3.7666667e-01
   1.0291459e+00   3.8000000e-01
   1.0299317e+00   3.8333333e-01
   1.0302464e+00   3.8666667e-01
   1.0311856e+00   3.9000000e-01
   1.0322539e+00   3.9333333e-01
   1.0350349e+00   3.9666667e-01
   1.0383759e+00   4.0000000e-01
   1.0407067e+00   4.0333333e-01
   1.0420828e+00   4.0666667e-01
   1.0434910e+00   4.1000000e-01
   1.0435139e+00   4.1333333e-01
   1.0447457e+00   4.1666667e-01
   1.0480571e+00   4.2000000e-01
   1.0528639e+00   4.2333333e-01
   1.0530003e+00   4.2666667e-01
   1.0530264e+00   4.3000000e-01
   1.0554015e+00   4.3333333e-01
   1.0565138e+00   4.3666667e-01
   1.0567605e+00   4.4000000e-01
   1.0569454e+00   4.4333333e-01
   1.0601104e+00   4.4666667e-01
   1.0631599e+00   4.5000000e-01
   1.0660616e+00   4.5333333e-01
   1.0683643e+00   4.5666667e-01
   1.0685221e+00   4.6000000e-01
   1.0688263e+00   4.6333333e-01
   1.0721367e+00   4.6666667e-01
   1.0744165e+00   4.7000000e-01
   1.0774471e+00   4.7333333e-01
   1.0783202e+00   4.7666667e-01
   1.0797925e+00   4.8000000e-01
   1.0800015e+00   4.8333333e-01
   1.0807543e+00   4.8666667e-01
   1.0822970e+00   4.9000000e-01
   1.0829990e+00   4.9333333e-01
   1.0833290e+00   4.9666667e-01
   1.0847685e+00   5.0000000e-01
   1.0868921e+00   5.0333333e-01
   1.0893383e+00   5.0666667e-01
   1.0913881e+00   5.1000000e-01
   1.0924511e+00   5.1333333e-01
   1.0963661e+00   5.1666667e-01
   1.0968286e+00   5.2000000e-01
   1.0990224e+00   5.2333333e-01
   1.0991816e+00   5.2666667e-01
   1.0991836e+00   5.3000000e-01
   1.0997216e+00   5.3333333e-01
   1.1053819e+00   5.3666667e-01
   1.1070786e+00   5.4000000e-01
   1.1072592e+00   5.4333333e-01
   1.1073561e+00   5.4666667e-01
   1.1075333e+00   5.5000000e-01
   1.1078359e+00   5.5333333e-01
   1.1132314e+00   5.5666667e-01
   1.1133625e+00   5.6000000e-01
   1.1166508e+00   5.6333333e-01
   1.1186605e+00   5.6666667e-01
   1.1199531e+00   5.7000000e-01
   1.1202741e+00   5.7333333e-01
   1.1256158e+00   5.7666667e-01
   1.1256801e+00   5.8000000e-01
   1.1271529e+00   5.8333333e-01
   1.1271584e+00   5.8666667e-01
   1.1292620e+00   5.9000000e-01
   1.1310602e+00   5.9333333e-01
   1.1312642e+00   5.9666667e-01
   1.1320349e+00   6.0000000e-01
   1.1321212e+00   6.0333333e-01
   1.1341000e+00   6.0666667e-01
   1.1356858e+00   6.1000000e-01
   1.1366943e+00   6.1333333e-01
   1.1377968e+00   6.1666667e-01
   1.1385525e+00   6.2000000e-01
   1.1415782e+00   6.2333333e-01
   1.1497570e+00   6.2666667e-01
   1.1503748e+00   6.3000000e-01
   1.1511220e+00   6.3333333e-01
   1.1516493e+00   6.3666667e-01
   1.1523309e+00   6.4000000e-01
   1.1551036e+00   6.4333333e-01
   1.1560933e+00   6.4666667e-01
   1.1564485e+00   6.5000000e-01
   1.1574152e+00   6.5333333e-01
   1.1575199e+00   6.5666667e-01
   1.1588851e+00   6.6000000e-01
   1.1600270e+00   6.6333333e-01
   1.1616804e+00   6.6666667e-01
   1.1651184e+00   6.7000000e-01
   1.1659795e+00   6.7333333e-01
   1.1691954e+00   6.7666667e-01
   1.1698898e+00   6.8000000e-01
   1.1729806e+00   6.8333333e-01
   1.1734801e+00   6.8666667e-01
   1.1761934e+00   6.9000000e-01
   1.1775867e+00   6.9333333e-01
   1.1786805e+00   6.9666667e-01
   1.1795683e+00   7.0000000e-01
   1.1837115e+00   7.0333333e-01
   1.1902648e+00   7.0666667e-01
   1.1910346e+00   7.1000000e-01
   1.1935287e+00   7.1333333e-01
   1.1942850e+00   7.1666667e-01
   1.1945335e+00   7.2000000e-01
   1.1947862e+00   7.2333333e-01
   1.1966041e+00   7.2666667e-01
   1.1974218e+00   7.3000000e-01
   1.1984531e+00   7.3333333e-01
   1.1996505e+00   7.3666667e-01
   1.1997522e+00   7.4000000e-01
   1.2011696e+00   7.4333333e-01
   1.2058268e+00   7.4666667e-01
   1.2099975e+00   7.5000000e-01
   1.2120182e+00   7.5333333e-01
   1.2140984e+00   7.5666667e-01
   1.2141488e+00   7.6000000e-01
   1.2184099e+00   7.6333333e-01
   1.2219466e+00   7.6666667e-01
   1.2238647e+00   7.7000000e-01
   1.2242809e+00   7.7333333e-01
   1.2268376e+00   7.7666667e-01
   1.2274819e+00   7.8000000e-01
   1.2283748e+00   7.8333333e-01
   1.2289146e+00   7.8666667e-01
   1.2369647e+00   7.9000000e-01
   1.2475629e+00   7.9333333e-01
   1.2571723e+00   7.9666667e-01
   1.2629028e+00   8.0000000e-01
   1.2641002e+00   8.0333333e-01
   1.2653540e+00   8.0666667e-01
   1.2668115e+00   8.1000000e-01
   1.2729528e+00   8.1333333e-01
   1.2759437e+00   8.1666667e-01
   1.2767906e+00   8.2000000e-01
   1.2828322e+00   8.2333333e-01
   1.2842509e+00   8.2666667e-01
   1.2845241e+00   8.3000000e-01
   1.2884879e+00   8.3333333e-01
   1.2902023e+00   8.3666667e-01
   1.2914636e+00   8.4000000e-01
   1.2927849e+00   8.4333333e-01
   1.2941118e+00   8.4666667e-01
   1.3000478e+00   8.5000000e-01
   1.3048325e+00   8.5333333e-01
   1.3055702e+00   8.5666667e-01
   1.3178646e+00   8.6000000e-01
   1.3226338e+00   8.6333333e-01
   1.3231554e+00   8.6666667e-01
   1.3238899e+00   8.7000000e-01
   1.3268469e+00   8.7333333e-01
   1.3288707e+00   8.7666667e-01
   1.3314740e+00   8.8000000e-01
   1.3329919e+00   8.8333333e-01
   1.3378546e+00   8.8666667e-01
   1.3418640e+00   8.9000000e-01
   1.3496924e+00   8.9333333e-01
   1.3510827e+00   8.9666667e-01
   1.3562416e+00   9.0000000e-01
   1.3562501e+00   9.0333333e-01
   1.3680116e+00   9.0666667e-01
   1.3723853e+00   9.1000000e-01
   1.3725151e+00   9.1333333e-01
   1.3935250e+00   9.1666667e-01
   1.4032476e+00   9.2000000e-01
   1.4143927e+00   9.2333333e-01
   1.4174613e+00   9.2666667e-01
   1.4535242e+00   9.3000000e-01
   1.4687699e+00   9.3333333e-01
   1.4858507e+00   9.3666667e-01
   1.4956092e+00   9.4000000e-01
   1.4993284e+00   9.4333333e-01
   1.5053515e+00   9.4666667e-01
   1.5060235e+00   9.5000000e-01
   1.5462826e+00   9.5333333e-01
   1.5591717e+00   9.5666667e-01
   1.5599880e+00   9.6000000e-01
   1.5620060e+00   9.6333333e-01
   1.5670956e+00   9.6666667e-01
   1.5778963e+00   9.7000000e-01
   1.6076426e+00   9.7333333e-01
   1.6572295e+00   9.7666667e-01
   1.6701696e+00   9.8000000e-01
   1.6767816e+00   9.8333333e-01
   1.6905650e+00   9.8666667e-01
   1.7229385e+00   9.9000000e-01
   8.6853652e+00   9.9333333e-01



==> chapter_05/Figs/fig5_5b/p07/08_std10m2red5_rd.txt <==
	x		y
   6.2650604e-01   0.0000000e+00
   6.2650604e-01   3.3333333e-03
   7.2350174e-01   6.6666667e-03
   7.9171072e-01   1.0000000e-02
   8.1798328e-01   1.3333333e-02
   8.2571757e-01   1.6666667e-02
   8.3869751e-01   2.0000000e-02
   8.4557640e-01   2.3333333e-02
   8.5199513e-01   2.6666667e-02
   8.6042424e-01   3.0000000e-02
   8.6351621e-01   3.3333333e-02
   8.6542983e-01   3.6666667e-02
   8.6704206e-01   4.0000000e-02
   8.7468729e-01   4.3333333e-02
   8.7564822e-01   4.6666667e-02
   8.7720342e-01   5.0000000e-02
   8.7884266e-01   5.3333333e-02
   8.8081332e-01   5.6666667e-02
   8.8642790e-01   6.0000000e-02
   8.9434067e-01   6.3333333e-02
   8.9793451e-01   6.6666667e-02
   9.0423544e-01   7.0000000e-02
   9.0496222e-01   7.3333333e-02
   9.0687815e-01   7.6666667e-02
   9.0861032e-01   8.0000000e-02
   9.1227680e-01   8.3333333e-02
   9.1393598e-01   8.6666667e-02
   9.1527755e-01   9.0000000e-02
   9.1824124e-01   9.3333333e-02
   9.1913844e-01   9.6666667e-02
   9.1928971e-01   1.0000000e-01
   9.2152939e-01   1.0333333e-01
   9.2248729e-01   1.0666667e-01
   9.2420547e-01   1.1000000e-01
   9.2495726e-01   1.1333333e-01
   9.2550504e-01   1.1666667e-01
   9.2692100e-01   1.2000000e-01
   9.2702398e-01   1.2333333e-01
   9.2837369e-01   1.2666667e-01
   9.3090043e-01   1.3000000e-01
   9.3092362e-01   1.3333333e-01
   9.3109748e-01   1.3666667e-01
   9.3186327e-01   1.4000000e-01
   9.3306395e-01   1.4333333e-01
   9.3431546e-01   1.4666667e-01
   9.3469303e-01   1.5000000e-01
   9.3472338e-01   1.5333333e-01
   9.3497802e-01   1.5666667e-01
   9.3593680e-01   1.6000000e-01
   9.3593875e-01   1.6333333e-01
   9.3613145e-01   1.6666667e-01
   9.3748070e-01   1.7000000e-01
   9.3760007e-01   1.7333333e-01
   9.3972114e-01   1.7666667e-01
   9.3976416e-01   1.8000000e-01
   9.4029278e-01   1.8333333e-01
   9.4128920e-01   1.8666667e-01
   9.4243983e-01   1.9000000e-01
   9.4280416e-01   1.9333333e-01
   9.4293608e-01   1.9666667e-01
   9.4374342e-01   2.0000000e-01
   9.4526489e-01   2.0333333e-01
   9.4581696e-01   2.0666667e-01
   9.4585268e-01   2.1000000e-01
   9.4618751e-01   2.1333333e-01
   9.4728827e-01   2.1666667e-01
   9.4806928e-01   2.2000000e-01
   9.4866963e-01   2.2333333e-01
   9.4880738e-01   2.2666667e-01
   9.4894403e-01   2.3000000e-01
   9.4901666e-01   2.3333333e-01
   9.4908353e-01   2.3666667e-01
   9.4915793e-01   2.4000000e-01
   9.4937360e-01   2.4333333e-01
   9.4955219e-01   2.4666667e-01
   9.5037467e-01   2.5000000e-01
   9.5037494e-01   2.5333333e-01
   9.5044180e-01   2.5666667e-01
   9.5046974e-01   2.6000000e-01
   9.5056178e-01   2.6333333e-01
   9.5069787e-01   2.6666667e-01
   9.5070636e-01   2.7000000e-01
   9.5094708e-01   2.7333333e-01
   9.5099746e-01   2.7666667e-01
   9.5100880e-01   2.8000000e-01
   9.5103236e-01   2.8333333e-01
   9.5132410e-01   2.8666667e-01
   9.5181118e-01   2.9000000e-01
   9.5227994e-01   2.9333333e-01
   9.5243506e-01   2.9666667e-01
   9.5255192e-01   3.0000000e-01
   9.5260549e-01   3.0333333e-01
   9.5274675e-01   3.0666667e-01
   9.5284485e-01   3.1000000e-01
   9.5316634e-01   3.1333333e-01
   9.5359357e-01   3.1666667e-01
   9.5409562e-01   3.2000000e-01
   9.5447267e-01   3.2333333e-01
   9.5454659e-01   3.2666667e-01
   9.5479703e-01   3.3000000e-01
   9.5503280e-01   3.3333333e-01
   9.5519692e-01   3.3666667e-01
   9.5519753e-01   3.4000000e-01
   9.5529027e-01   3.4333333e-01
   9.5545359e-01   3.4666667e-01
   9.5550729e-01   3.5000000e-01
   9.5584171e-01   3.5333333e-01
   9.5609014e-01   3.5666667e-01
   9.5648096e-01   3.6000000e-01
   9.5672865e-01   3.6333333e-01
   9.5697019e-01   3.6666667e-01
   9.5700784e-01   3.7000000e-01
   9.5713962e-01   3.7333333e-01
   9.5714148e-01   3.7666667e-01
   9.5726736e-01   3.8000000e-01
   9.5768082e-01   3.8333333e-01
   9.5795538e-01   3.8666667e-01
   9.5810979e-01   3.9000000e-01
   9.5814056e-01   3.9333333e-01
   9.5815101e-01   3.9666667e-01
   9.5833268e-01   4.0000000e-01
   9.5871045e-01   4.0333333e-01
   9.5888767e-01   4.0666667e-01
   9.5932809e-01   4.1000000e-01
   9.5969918e-01   4.1333333e-01
   9.5999566e-01   4.1666667e-01
   9.6022909e-01   4.2000000e-01
   9.6057681e-01   4.2333333e-01
   9.6082606e-01   4.2666667e-01
   9.6087328e-01   4.3000000e-01
   9.6165567e-01   4.3333333e-01
   9.6166255e-01   4.3666667e-01
   9.6168461e-01   4.4000000e-01
   9.6186707e-01   4.4333333e-01
   9.6216655e-01   4.4666667e-01
   9.6291960e-01   4.5000000e-01
   9.6342557e-01   4.5333333e-01
   9.6366021e-01   4.5666667e-01
   9.6383803e-01   4.6000000e-01
   9.6416816e-01   4.6333333e-01
   9.6449549e-01   4.6666667e-01
   9.6456274e-01   4.7000000e-01
   9.6469529e-01   4.7333333e-01
   9.6488032e-01   4.7666667e-01
   9.6519043e-01   4.8000000e-01
   9.6543518e-01   4.8333333e-01
   9.6561630e-01   4.8666667e-01
   9.6573345e-01   4.9000000e-01
   9.6595378e-01   4.9333333e-01
   9.6604684e-01   4.9666667e-01
   9.6693170e-01   5.0000000e-01
   9.6751561e-01   5.0333333e-01
   9.6789439e-01   5.0666667e-01
   9.6872771e-01   5.1000000e-01
   9.6878132e-01   5.1333333e-01
   9.6894155e-01   5.1666667e-01
   9.6939210e-01   5.2000000e-01
   9.6952895e-01   5.2333333e-01
   9.6973792e-01   5.2666667e-01
   9.6986262e-01   5.3000000e-01
   9.7006044e-01   5.3333333e-01
   9.7188536e-01   5.3666667e-01
   9.7202335e-01   5.4000000e-01
   9.7316575e-01   5.4333333e-01
   9.7337324e-01   5.4666667e-01
   9.7374813e-01   5.5000000e-01
   9.7411829e-01   5.5333333e-01
   9.7424448e-01   5.5666667e-01
   9.7443258e-01   5.6000000e-01
   9.7539466e-01   5.6333333e-01
   9.7563966e-01   5.6666667e-01
   9.7575610e-01   5.7000000e-01
   9.7633687e-01   5.7333333e-01
   9.7695093e-01   5.7666667e-01
   9.7706729e-01   5.8000000e-01
   9.7717158e-01   5.8333333e-01
   9.7767164e-01   5.8666667e-01
   9.7787609e-01   5.9000000e-01
   9.7828812e-01   5.9333333e-01
   9.7882726e-01   5.9666667e-01
   9.7934950e-01   6.0000000e-01
   9.7956874e-01   6.0333333e-01
   9.7965058e-01   6.0666667e-01
   9.7996515e-01   6.1000000e-01
   9.8052875e-01   6.1333333e-01
   9.8058039e-01   6.1666667e-01
   9.8110193e-01   6.2000000e-01
   9.8134857e-01   6.2333333e-01
   9.8141178e-01   6.2666667e-01
   9.8147018e-01   6.3000000e-01
   9.8151616e-01   6.3333333e-01
   9.8153844e-01   6.3666667e-01
   9.8177004e-01   6.4000000e-01
   9.8196820e-01   6.4333333e-01
   9.8200772e-01   6.4666667e-01
   9.8265429e-01   6.5000000e-01
   9.8267821e-01   6.5333333e-01
   9.8268542e-01   6.5666667e-01
   9.8282086e-01   6.6000000e-01
   9.8325192e-01   6.6333333e-01
   9.8346221e-01   6.6666667e-01
   9.8386960e-01   6.7000000e-01
   9.8430759e-01   6.7333333e-01
   9.8481014e-01   6.7666667e-01
   9.8484316e-01   6.8000000e-01
   9.8500416e-01   6.8333333e-01
   9.8571620e-01   6.8666667e-01
   9.8627817e-01   6.9000000e-01
   9.8633298e-01   6.9333333e-01
   9.8645549e-01   6.9666667e-01
   9.8651022e-01   7.0000000e-01
   9.8661787e-01   7.0333333e-01
   9.8666801e-01   7.0666667e-01
   9.8668387e-01   7.1000000e-01
   9.8685251e-01   7.1333333e-01
   9.8709142e-01   7.1666667e-01
   9.8741581e-01   7.2000000e-01
   9.8756200e-01   7.2333333e-01
   9.8792709e-01   7.2666667e-01
   9.8800626e-01   7.3000000e-01
   9.8842168e-01   7.3333333e-01
   9.8862596e-01   7.3666667e-01
   9.8863669e-01   7.4000000e-01
   9.8871231e-01   7.4333333e-01
   9.8891032e-01   7.4666667e-01
   9.8906292e-01   7.5000000e-01
   9.8920890e-01   7.5333333e-01
   9.8935498e-01   7.5666667e-01
   9.8966568e-01   7.6000000e-01
   9.8971186e-01   7.6333333e-01
   9.8983936e-01   7.6666667e-01
   9.8988917e-01   7.7000000e-01
   9.8997079e-01   7.7333333e-01
   9.9033254e-01   7.7666667e-01
   9.9055710e-01   7.8000000e-01
   9.9058677e-01   7.8333333e-01
   9.9059613e-01   7.8666667e-01
   9.9066050e-01   7.9000000e-01
   9.9068522e-01   7.9333333e-01
   9.9070352e-01   7.9666667e-01
   9.9094248e-01   8.0000000e-01
   9.9122392e-01   8.0333333e-01
   9.9134783e-01   8.0666667e-01
   9.9143619e-01   8.1000000e-01
   9.9146318e-01   8.1333333e-01
   9.9147390e-01   8.1666667e-01
   9.9149103e-01   8.2000000e-01
   9.9155331e-01   8.2333333e-01
   9.9155661e-01   8.2666667e-01
   9.9165765e-01   8.3000000e-01
   9.9172167e-01   8.3333333e-01
   9.9184866e-01   8.3666667e-01
   9.9190539e-01   8.4000000e-01
   9.9195883e-01   8.4333333e-01
   9.9200376e-01   8.4666667e-01
   9.9217500e-01   8.5000000e-01
   9.9219482e-01   8.5333333e-01
   9.9239282e-01   8.5666667e-01
   9.9242482e-01   8.6000000e-01
   9.9251779e-01   8.6333333e-01
   9.9259155e-01   8.6666667e-01
   9.9261811e-01   8.7000000e-01
   9.9263892e-01   8.7333333e-01
   9.9265126e-01   8.7666667e-01
   9.9289028e-01   8.8000000e-01
   9.9301266e-01   8.8333333e-01
   9.9301948e-01   8.8666667e-01
   9.9312574e-01   8.9000000e-01
   9.9330423e-01   8.9333333e-01
   9.9354404e-01   8.9666667e-01
   9.9389605e-01   9.0000000e-01
   9.9440523e-01   9.0333333e-01
   9.9459689e-01   9.0666667e-01
   9.9489409e-01   9.1000000e-01
   9.9491867e-01   9.1333333e-01
   9.9545266e-01   9.1666667e-01
   9.9582959e-01   9.2000000e-01
   9.9596193e-01   9.2333333e-01
   9.9599531e-01   9.2666667e-01
   9.9604817e-01   9.3000000e-01
   9.9608607e-01   9.3333333e-01
   9.9619242e-01   9.3666667e-01
   9.9629702e-01   9.4000000e-01
   9.9641912e-01   9.4333333e-01
   9.9664941e-01   9.4666667e-01
   9.9730452e-01   9.5000000e-01
   9.9746542e-01   9.5333333e-01
   9.9748027e-01   9.5666667e-01
   9.9760266e-01   9.6000000e-01
   9.9773786e-01   9.6333333e-01
   9.9931173e-01   9.6666667e-01
   1.0406976e+00   9.7000000e-01
   1.0755975e+00   9.7333333e-01
   1.1128323e+00   9.7666667e-01
   1.1510362e+00   9.8000000e-01
   1.1829357e+00   9.8333333e-01
   1.2032505e+00   9.8666667e-01
   1.2318649e+00   9.9000000e-01
   7.5024506e+00   9.9333333e-01


==> chapter_05/Figs/fig5_6/errorbar_red4.txt <==
x		y			e
1	1.03093991992632	0.242450578383412
2	1.01022304326148	0.107397882742357
3	1.00099751045992	0.00915336640351598
4	1.00043712448455	0.00809929076324660
5	1.00005106434161	0.000873030728701929


==> chapter_05/Figs/fig5_6/errorbar_red5.txt <==
x		y			e
1	1.00008065296498	0.00128640983752574
2	1.00000267223689	3.46282830877499e-05
3	0.999999863416122	5.35540929078858e-06
4	1.00000032066163	3.63769550648801e-06
5	1.00000003440096	2.16253497028577e-06



==> chapter_05/Figs/fig5_7/ieee118_mad_bp_data.txt <==
1	0.00133303622098721	0.00141727359490629	0.00144734336023512	0.00149078833629192	0.00159230169440370
2	6.11647165085616e-06	3.62559042684693e-05	7.40718197488961e-05	0.000138298234722526	0.000290267494426480
3	1.45762067796883e-07	1.47467803027317e-06	3.30412391186149e-06	1.16755942554977e-05	2.68938097002186e-05
4	6.87666016412104e-09	1.15362017224621e-07	2.27075757036340e-07	5.52168664955657e-07	1.15457349049740e-06
5	1.69149996833567e-10	3.33947072132769e-09	9.10569792524289e-09	3.56974795824694e-08	8.35282125347016e-08


==> chapter_05/Figs/fig5_7/ieee118_mad_bp_outliers.txt <==
1	0.00160619683757247
1	0.00164861926293070
1	0.00165488216828519
1	0.00165589899610479
1	0.00167504119360488
1	0.00167631250797905
1	0.00172579866328477
1	0.00173494806544050
1	0.00182067624013033
1	0.00195688573540326
1	0.00204796164342842
1	0.00226690873242904
2	0.000310855112685290
2	0.000311361324355111
2	0.000314994466255755
2	0.000347176153936019
2	0.000354743812029980
2	0.000419801652377853
2	0.000428206948963466
2	0.000431123718947114
2	0.000511613922864315
2	0.000543551300533959
2	0.000551990856775321
2	0.000659079892628855
2	0.00107624155659686
3	2.82293782841671e-05
3	2.83292653092292e-05
3	2.98974819465309e-05
3	3.03596366102017e-05
3	3.20192874473273e-05
3	3.29568561540727e-05
3	3.58354508045507e-05
3	3.79889056363083e-05
3	3.92335764980175e-05
3	4.07411038156552e-05
3	4.14707142623879e-05
3	4.26461017908955e-05
3	4.63734879424108e-05
3	4.86176817599198e-05
3	4.89451338118446e-05
3	5.38583109421882e-05
3	6.12084865614182e-05
3	6.30721830972262e-05
3	6.51404935591573e-05
3	6.75345203136987e-05
3	7.06085012314395e-05
3	8.39922354329071e-05
3	8.56760881794015e-05
3	9.85392489237452e-05
3	0.000104332875099342
3	0.000105016479487671
3	0.000123394089843640
3	0.000130046247145997
4	1.27085726414575e-06
4	1.35137918833998e-06
4	1.37722116878499e-06
4	1.41138643626279e-06
4	1.49954671306925e-06
4	1.55008678889238e-06
4	1.72315859373916e-06
4	1.81549700733016e-06
4	1.82459537539971e-06
4	1.82531494020553e-06
4	1.88090816684555e-06
4	1.88818234772372e-06
4	1.98035478743935e-06
4	2.05338245531323e-06
4	2.14704576992111e-06
4	2.66404401386780e-06
4	2.70761820989024e-06
4	3.92688278446090e-06
4	4.10615073538043e-06
4	6.27756492575699e-06
4	7.82366595823668e-06
4	1.17254969389566e-05
4	3.16692588451177e-05
4	3.43434054096933e-05
4	7.29009684418421e-05
4	0.000107287534328416
5	8.64521173592385e-08
5	8.72768103421996e-08
5	8.99114867903484e-08
5	9.03418334044256e-08
5	9.14173586566847e-08
5	9.66160205651126e-08
5	9.66593799061701e-08
5	1.07510244430595e-07
5	1.09268049913994e-07
5	1.20158488300458e-07
5	1.24178836835193e-07
5	1.29085678763447e-07
5	1.35243800510377e-07
5	1.78225069331021e-07
5	1.93317715628320e-07
5	1.95842577865797e-07
5	2.30003172855125e-07
5	2.36250247315649e-07
5	2.52523272515023e-07
5	2.98552078930805e-07
5	3.41896924534010e-07
5	3.56580848054506e-07
5	3.63986083978756e-07
5	3.75215706299644e-07
5	4.17989983770399e-07
5	4.58265011017090e-07
5	4.68106920198449e-07
5	5.31801047552814e-07
5	7.97685090862642e-07
5	8.91775867506059e-07
5	9.34368303895406e-07
5	1.40732071554634e-06
5	1.59666203748650e-06
5	6.37448245512561e-06
5	7.54488505865584e-06
5	9.99374305241712e-06
5	3.88455248844758e-05
5	4.13543195058963e-05
5	6.61093005543372e-05


==> chapter_05/Figs/fig5_7/ieee118_mad_wls_data.txt <==
7	0.00136093483720119	0.00141210866694679	0.00143064341706875	0.00145443318402546	0.00151428804449300
8	3.34655066583531e-06	8.73032253424603e-06	1.60348480750609e-05	2.77190807680313e-05	5.59430455978759e-05
9	2.99580587510109e-08	1.47866019507126e-07	2.44663921478567e-07	5.80249835897338e-07	1.22784482620166e-06
10	6.89570200468566e-10	7.03834344483022e-09	1.63956990864362e-08	8.53465711005502e-08	1.95851021151673e-07
11	2.34049459317599e-11	4.37966844977500e-10	1.69957325795972e-09	1.61129988143758e-08	3.83664526127084e-08

==> chapter_05/Figs/fig5_7/ieee118_mad_wls_outliers.txt <==
7	0.00133728891787880
7	0.00151927645066663
7	0.00152041598055525
7	0.00152578777607009
7	0.00153656193409924
7	0.00154442998199135
7	0.00155331116615005
7	0.00155705219969484
7	0.00167551930622873
7	0.00327788808117404
8	5.70691851625245e-05
8	5.79085712475641e-05
8	5.85782988253749e-05
8	5.97246586061748e-05
8	6.10980966788845e-05
8	6.27101680578367e-05
8	6.50899659152405e-05
8	6.73722579616666e-05
8	6.83745544728293e-05
8	6.83780156261104e-05
8	7.11230016972755e-05
8	7.15309153789086e-05
8	7.16375053112866e-05
8	7.27812108724199e-05
8	7.35760181969395e-05
8	7.38719107487589e-05
8	7.61281168142895e-05
8	7.71307723507555e-05
8	7.72788330601804e-05
8	8.30964425791234e-05
8	8.70398737070387e-05
8	8.92841315435395e-05
8	9.11138803139422e-05
8	0.000110519086573896
8	0.000123862932034186
8	0.000127376149851468
8	0.000134891971662787
8	0.000962407661234959
9	1.23866006799633e-06
9	1.26839236563752e-06
9	1.31063601390364e-06
9	1.33984015472992e-06
9	1.42477082818264e-06
9	1.43631236645862e-06
9	1.44475438450804e-06
9	1.45934846789963e-06
9	1.47713363371574e-06
9	1.57303975808597e-06
9	1.59547476220536e-06
9	1.64128133620661e-06
9	1.86885898792903e-06
9	1.97509516396796e-06
9	1.99993776521503e-06
9	2.00744225625642e-06
9	2.02812527047811e-06
9	2.14534119955098e-06
9	3.09850761320242e-06
9	3.17462599040018e-06
9	3.33525650297775e-06
9	3.53032066419579e-06
9	4.44597276575378e-06
9	5.93546146991685e-06
9	8.83941466530875e-06
9	9.19915748195883e-06
9	2.86177375419972e-05
9	4.77297256130997e-05
9	0.000444897660380127
10	2.12202949008863e-07
10	2.16738171646333e-07
10	2.31207574184052e-07
10	2.36102662749901e-07
10	2.45751852701029e-07
10	2.52690716685218e-07
10	2.62469535605293e-07
10	2.68054219259075e-07
10	3.04010014396543e-07
10	3.14095562085988e-07
10	3.31631779651845e-07
10	3.31672440128990e-07
10	3.37748188740830e-07
10	3.73987614725583e-07
10	4.01730358963755e-07
10	4.30901891526063e-07
10	4.83129486662828e-07
10	5.49990708570306e-07
10	5.62160980496285e-07
10	6.76252996746114e-07
10	7.23624074866625e-07
10	9.41793929764133e-07
10	9.58385930170795e-07
10	9.75051366688287e-07
10	1.00117622351135e-06
10	1.07366314157318e-06
10	1.25257427645506e-06
10	1.25334618621411e-06
10	1.38855664648622e-06
10	1.59116296034570e-06
10	1.85576254102959e-06
10	5.54159241362190e-06
10	7.55551325115805e-06
10	3.13202065184949e-05
10	8.24245797578245e-05
10	0.000204159275405081
11	4.02789940907376e-08
11	4.21480165587978e-08
11	4.24788939201573e-08
11	4.43569936301209e-08
11	4.72427944037604e-08
11	5.15468776981261e-08
11	5.17176109340285e-08
11	5.22880105989187e-08
11	5.69302545905038e-08
11	5.91808411343107e-08
11	6.21676943432615e-08
11	7.19356753072397e-08
11	7.51772750569990e-08
11	7.54423293373874e-08
11	7.57502221467249e-08
11	7.70662663189665e-08
11	7.74941192500921e-08
11	7.76134385456334e-08
11	8.36149873867291e-08
11	8.70199959069236e-08
11	1.02057202505633e-07
11	1.08149889542191e-07
11	1.16844538594449e-07
11	1.21338906490249e-07
11	1.94552559608757e-07
11	2.23554576324708e-07
11	2.81190879988704e-07
11	3.05009115270599e-07
11	3.17350020739576e-07
11	3.36375497932875e-07
11	3.71856142333710e-07
11	4.20847620643716e-07
11	4.64176035800239e-07
11	4.71973630886336e-07
11	4.88365852730417e-07
11	7.16530824405631e-07
11	7.94124011723553e-07
11	8.35714343036236e-07
11	1.41744304883683e-06
11	1.59455693605836e-06
11	5.23612774445856e-06
11	6.37402676243080e-06
11	6.74450970762038e-05
11	6.86401613660161e-05
11	7.60548160405513e-05

==> chapter_05/Figs/fig5_7/ieee300_mad_bp_data.txt <==
1	0.00270631116564024	0.00297367214697029	0.00309577445691584	0.00324098783359716	0.00358834722676090
2	9.16069194496504e-05	0.000203733874327725	0.000299261076606979	0.000430280251333952	0.000762251362864884
3	3.08182015315961e-06	2.86359860585936e-05	5.04804569507155e-05	9.41569392820153e-05	0.000191505314299892
4	1.63051892590184e-07	3.42771645139181e-06	1.19899816506054e-05	5.21628873249800e-05	0.000115399746525086
5	1.18640825593937e-08	7.62187336910374e-07	6.08625166502134e-06	5.16436407435930e-05	0.000126741937438055

==> chapter_05/Figs/fig5_7/ieee300_mad_bp_outliers.txt <==
1	0.00371527129794872
1	0.00372135652694106
1	0.00383673447028205
1	0.00389214296525632
1	0.00495191384151508
2	0.000782320241507311
2	0.000790245600992784
2	0.000797933915154747
2	0.000836674506927218
2	0.000840989810745935
2	0.000861074935122165
2	0.000897133913675860
2	0.00109231813498992
2	0.00121388490762902
2	0.00138260737563171
2	0.00240323944991911
3	0.000205298814647013
3	0.000212890061197705
3	0.000216943291712346
3	0.000236258304242750
3	0.000244941233393332
3	0.000250266542580587
3	0.000252336114811421
3	0.000253264191325540
3	0.000265474748850154
3	0.000734021334935380
4	0.000126157378399523
4	0.000127655245850062
4	0.000137264890557732
4	0.000144489358978581
4	0.000148926898902648
4	0.000149193019122212
4	0.000152101222332154
4	0.000168782002205948
4	0.000171807555798667
4	0.000179599135268122
4	0.000201279428245795
4	0.000233689599583883
4	0.000236384773388810
4	0.000301075946857410
5	0.000133285798550331
5	0.000139449819219277
5	0.000142520816203308
5	0.000147545876877729
5	0.000161158792168352
5	0.000163752251651426
5	0.000168877206933369
5	0.000170771378291219
5	0.000170894000982412
5	0.000174605786017129
5	0.000198566995441775
5	0.000218400865432539
5	0.000230515918359070
5	0.000287604170621902

==> chapter_05/Figs/fig5_7/ieee300_mad_wls_data.txt <==
7	0.00266273056852027	0.00294508006224908	0.00305527884899841	0.00319203956737190	0.00350002947775322
8	5.79731880151930e-05	0.000173439823857085	0.000244070037501735	0.000341961461552107	0.000569796262774238
9	2.41004504714081e-06	2.03844179410026e-05	4.12178068113214e-05	8.33455141177161e-05	0.000174239174287943
10	1.48842671969823e-07	3.40755399249298e-06	1.14067711250243e-05	4.93886283357409e-05	0.000115394189537114
11	1.17140046141164e-08	7.41745403884077e-07	5.78942635477276e-06	4.87505386274053e-05	0.000116956528028045

==> chapter_05/Figs/fig5_7/ieee300_mad_wls_outliers.txt <==
7	0.00358152321735911
8	0.000652547714884664
8	0.000729370375757213
8	0.000807852865908758
8	0.000856633054713419
9	0.000180578639495441
9	0.000182392162993114
9	0.000204030029276025
9	0.000205972418974331
9	0.000213300759226225
9	0.000225010355327243
9	0.000233463081468317
9	0.000248389514359784
9	0.000252193768979301
9	0.000264986064911300
10	0.000127611869946156
10	0.000127995952209283
10	0.000129673128409321
10	0.000137283311206308
10	0.000140792816027949
10	0.000144535963283628
10	0.000149101777154846
10	0.000149513118399884
10	0.000166113623437098
10	0.000168658436896732
10	0.000171805731846330
10	0.000179586168141197
10	0.000201252187437730
10	0.000233443151888735
10	0.000301080079730565
11	0.000133285673467558
11	0.000138725553388795
11	0.000141538248798338
11	0.000147424896530691
11	0.000147548237716816
11	0.000163748528822656
11	0.000168877184613522
11	0.000170778288197376
11	0.000174290345351317
11	0.000174607816509368
11	0.000198566591348026
11	0.000215847712454133
11	0.000230515507936789
11	0.000287605481267217

==> chapter_05/Figs/fig5_8/4a_dat_ieee14_no_bad_BP.txt <==
1	2.89045781241360	6.10462927534128	7.48877745388215	9.14303816263602	13.6633460333493


==> chapter_05/Figs/fig5_8/4a_out_ieee14_no_bad_BP.txt <==
1	14.1098644946973
1	14.1467470313134
1	14.1554357850251
1	14.4704693125821
1	14.4910788932503
1	14.5764689832953
1	15.3555471388046
1	15.4890914218785
1	15.5075918018458
1	16.2381956525753
1	17.4890203862155
1	25.6737839582288

==> chapter_05/Figs/fig5_8/4b_dat_ieee14_1leg_20_BP.txt <==
1	25.8412074617775	182.830174988962	366.895989157831	743.730614234703	1521.27533007852


==> chapter_05/Figs/fig5_8/4b_out_ieee14_1leg_20_BP.txt <==
1	1625.51505672308
1	1759.61531890170
1	1808.23900217625
1	1810.36304526397
1	1881.72057686009
1	2237.05725780762
1	2316.15714453428
1	2407.99655830417
1	2583.31905756773
1	2979.78353220436
1	3004.62856722064
1	3859.66637654944


==> chapter_05/Figs/fig5_8/4c_dat_ieee14_1leg_40_BP.txt <==
1	89.7861270596564	722.554989849012	1410.73798830686	2917.60280069066	6084.98558078283


==> chapter_05/Figs/fig5_8/4c_out_ieee14_1leg_40_BP.txt <==
1	6502.04499093380
1	7038.43883188772
1	7231.63171153364
1	7241.43168374006
1	7536.50392271388
1	8953.05262210628
1	9264.44056312051
1	9631.93623864370


==> chapter_05/Figs/fig5_8/4d_dat_ieee14_no_bad_WLS.txt <==
1	1.78306658908783	2.63360186025225	3.15437642570876	16.0560268112911	36.0947297318045


==> chapter_05/Figs/fig5_8/4d_out_ieee14_no_bad_WLS.txt <==
1	36.2728247298669
1	36.9557296707110
1	37.1128386824775
1	39.6053516633476
1	40.0346212964747
1	40.3508866177317
1	40.6481308845018
1	41.0522080509961
1	41.3475458841198
1	43.6222067401079
1	44.5348882679546
1	48.7694292592661
1	48.9597205732106
1	51.2287804315639
1	53.3442693704047
1	54.5936612015616
1	55.2841882687649
1	55.3277419614757
1	55.9703925008152
1	62.8951777193332
1	63.6006439039480
1	65.5881891641453
1	66.5758284443008
1	68.3215250541000
1	69.3742003737521
1	69.7366992984984
1	70.4465447180148
1	71.3793322513152
1	73.4822694826559
1	76.2454127148303
1	78.6351123396727
1	82.8264583114150
1	83.3137692797302
1	84.5682493698803
1	87.5058209941054
1	87.8766769405647
1	91.1761253691670
1	96.2777303513880
1	113.217844748659
1	126.519085825684
1	127.922288604278
1	128.139388207587
1	130.005403827149
1	131.043939732446
1	152.471741141341
1	153.982965747278
1	193.983037119421

==> chapter_05/Figs/fig5_8/4e_dat_ieee14_1leg_20_WLS.txt <==
1	4.89059223650311	14.3940843621690	20.3379316956890	29.0943423812187	50.8233991375967


==> chapter_05/Figs/fig5_8/4e_out_ieee14_1leg_20_WLS.txt <==
1	54.5846781890442
1	54.8147045745510
1	62.1165839374855

==> chapter_05/Figs/fig5_8/4f_dat_ieee14_1leg_40_WLS.txt <==
1	5.46807108055665	27.5821192403023	39.8687104636581	57.3094906453162	101.649916620640


==> chapter_05/Figs/fig5_8/4f_out_ieee14_1leg_40_WLS.txt <==
1	109.169220320543
1	109.638131510633
1	124.231909835843


==> chapter_05/Figs/fig5_9/5a_dat_ieee30_no_bad_BP.txt <==
1	4.33981564328701	7.27625177660353	8.98223176327498	11.6878806804441	17.6731843628324


==> chapter_05/Figs/fig5_9/5a_out_ieee30_no_bad_BP.txt <==
1	18.4854909883471
1	18.5607696155126
1	19.9513283528226
1	20.0560240227700
1	20.3978946846824
1	21.6489112328631
1	22.2976308751363
1	23.5077744316609
1	25.2412752746401
1	29.5475987117967
1	37.5630697547605
1	38.6004180405042
1	42.9823472437143
1	43.0274652127530
1	46.7584871276884
1	48.4834850314135
1	70.8122409642386
1	104.303293911190
1	119.647172482360
1	199.426974125421
1	235.129160888685
1	249.699733392560
1	381.008245778526
1	581.909809206969
1	671.480820517748
1	680.590471405515
1	872.777230021010

==> chapter_05/Figs/fig5_9/5b_dat_ieee30_2leg_20_BP.txt <==
1	101.907535504465	374.132687253404	631.235228615769	1071.05407232266	2018.85082651136


==> chapter_05/Figs/fig5_9/5b_out_ieee30_2leg_20_BP.txt <==
1	2146.82507640827
1	2154.45894640340
1	2236.44110640302
1	2241.35081629089
1	2357.69358758879
1	2425.66871783937
1	2467.58649489668
1	2475.45871726642
1	2563.03922004486
1	2758.74651983261
1	2987.45256775513
1	3268.97079553391
1	3317.80731067997
1	3806.25768531897
1	4252.21158415651
1	4729.98883265619

==> chapter_05/Figs/fig5_9/5c_dat_ieee30_2leg_40_BP.txt <==
1	408.715086057235	1522.40355336447	2518.75384713289	4297.06991802803	8227.36508897494


==> chapter_05/Figs/fig5_9/5c_out_ieee30_2leg_40_BP.txt <==
1	8711.01461649347
1	8768.21705536061
1	8945.92530529293
1	8968.40905294682
1	9430.72858161150
1	9702.87851508787
1	9870.57383990015
1	9902.01366866263
1	10252.0082042570
1	11035.0859858760
1	11950.1161419652
1	13076.0545575788
1	13461.1682363218
1	13820.4990950026
1	15225.0719247049
1	17009.1573262229
1	18919.9649541596
